Influence of Iron Losses on Switching Dynamics of an Electromagnet from Experiment and Simulation

The switching behaviour of electromagnets is determined by the inertia of the armature, the stiffness of the return spring and the magnetostatic forces between armature and yoke. For highly dynamic systems, hysteresis and eddy current losses have a slowing effect. In this paper we consider the experimentally observed behaviour of a switching magnet and compare it with simulation results including hysteresis and eddy current losses.

==> 08032019_10000nm.txt <==
%10 µm Restluft	
%Zeit in [ms]	AnkerMasse.v
0	0
4.07442E-24	4.03251E-24
4.07442E-24	4.03251E-24
3.59315E-06	3.57409E-06
3.59315E-06	3.57409E-06
4.48409E-06	4.46031E-06
4.48409E-06	4.46031E-06
0.01	-9.88242E-05
0.02	-7.16776E-05
0.03	-5.42205E-05
0.0334	-4.98577E-05
0.0334	-4.98577E-05
0.04	-4.31304E-05
0.05	-3.63688E-05
0.06	-3.26312E-05
0.07	-3.10476E-05
0.08	-3.10282E-05
0.09	-3.21686E-05
0.1	-0.000034191
0.11	-3.69077E-05
0.12	-4.01947E-05
0.13	-4.39798E-05
0.14	-4.82236E-05
0.15	-5.29224E-05
0.16	-5.81007E-05
0.17	-6.38094E-05
0.18	-7.01287E-05
0.19	-0.000077181
0.2	-0.000566685
0.206608	-0.00146744
0.206608	-0.00146744
0.21	-0.00211391
0.22	-0.00476997
0.23	-0.00858642
0.24	-0.0136192
0.25	-0.0199286
0.26	-0.0275827
0.27	-0.0366599
0.28	-0.047249
0.29	-0.0594466
0.3	-0.0733588
0.31	-0.0890997
0.32	-0.106787
0.328902	-0.124268
0.328902	-0.124268
0.33	-0.126531
0.34	-0.147187
0.35	-0.167947
0.36	-0.188828
0.37	-0.209845
0.38	-0.231014
0.39	-0.25235
0.4	-0.27387
0.41	-0.295591
0.42	-0.317529
0.43	-0.339702
0.44	-0.362129
0.45	-0.384828
0.46	-0.407821
0.47	-0.431127
0.48	-0.454769
0.49	-0.47877
0.5	-0.503151
0.51	-0.527936
0.52	-0.553151
0.53	-0.578819
0.54	-0.604965
0.55	-0.63162
0.56	-0.658817
0.57	-0.686586
0.58	-0.714958
0.59	-0.743959
0.6	-0.773627
0.61	-0.804
0.62	-0.835113
0.63	-0.866989
0.64	-0.899666
0.65	-0.933183
0.66	-0.967572
0.67	-1.00286
0.68	-1.03909
0.69	-1.0763
0.7	-1.11451
0.71	-1.15378
0.72	-1.19414
0.73	-1.23561
0.74	-1.27824
0.75	-1.32205
0.76	-1.36708
0.77	-1.41335
0.78	-1.46091
0.79	-1.50974
0.8	-1.55988
0.81	-1.61131
0.82	-1.66401
0.83	-1.71796
0.84	-1.77312
0.85	-1.8294
0.86	-1.88663
0.87	-1.94474
0.88	-2.00358
0.89	-2.06298
0.893244	-2.08237
0.893244	-2.08237
0.893875	0.00359932
0.893875	0.00359932
0.893884	0.0344829
0.893884	0.0344829
0.895619	0.53821
0.895619	0.53821
0.9	0.51199
0.91	0.452195
0.92	0.39248
0.93	0.332842
0.94	0.273275
0.95	0.213767
0.96	0.154307
0.97	0.0948829
0.98	0.0354807
0.985975	-4.7505E-06
0.985975	-4.7505E-06
0.985983	-0.000052226
0.985983	-0.000052226
0.99	-0.0239131
1	-0.0833108
1.01	-0.142723
1.02	-0.202161
1.03	-0.261637
1.04	-0.321165
1.05	-0.380759
1.06	-0.440437
1.07	-0.500215
1.07634	-0.53816
1.07634	-0.53816
1.07731	0.000528427
1.07731	0.000528427
1.07732	0.00565254
1.07732	0.00565254
1.08	0.0894013
1.08131	0.0815419
1.08131	0.0815419
1.09	0.0294913
1.09492	-3.28971E-06
1.09492	-3.28971E-06
1.09493	-5.88748E-05
1.09493	-5.88748E-05
1.1	-0.030414
1.10853	-0.0815432
1.10853	-0.0815432
1.11	-0.0311247
1.11035	4.19987E-05
1.11035	4.19987E-05
1.11036	0.000455818
1.11036	0.000455818
1.12	0.00233736
1.13	0.000816003
1.14	0.000344554
1.15	0.000157188
1.16	7.42478E-05
1.17	3.56484E-05
1.18	0.00001725
1.19	8.37881E-06
1.2	4.07741E-06
1.21	1.98598E-06
1.22	9.67722E-07
1.23	4.71716E-07
1.24	2.30109E-07
1.24185	2.01494E-07
1.24185	2.01494E-07
1.24185	2.01494E-07
1.24185	2.01494E-07
1.25	1.12004E-07
1.26	5.44857E-08
1.27	2.65805E-08
1.28	1.29533E-08
1.29	6.27421E-09
1.3	3.01504E-09
1.30908	1.54901E-09
1.30908	1.54901E-09
1.30908	1.54899E-09
1.30908	1.54899E-09
1.31	1.45148E-09
1.31999	7.60553E-10
1.31999	7.60553E-10
1.31999	7.60519E-10
1.31999	7.60519E-10
1.32	7.6016E-10
1.33	4.08713E-10
1.34	2.26401E-10
1.35	1.43073E-10
1.35305	1.19837E-10
1.35305	1.19837E-10
1.35305	1.19835E-10
1.35305	1.19835E-10
1.35305	1.19816E-10
1.35305	1.19816E-10
1.35305	1.19814E-10
1.35305	1.19814E-10
1.35306	1.19794E-10
1.35306	1.19794E-10
1.35306	1.19793E-10
1.35306	1.19793E-10
1.35307	1.19664E-10
1.35307	1.19664E-10
1.35308	1.19591E-10
1.35308	1.19591E-10
1.35309	1.1946E-10
1.35309	1.1946E-10
1.3531	1.19392E-10
1.3531	1.19392E-10
1.35312	1.1926E-10
1.35312	1.1926E-10
1.35313	1.19196E-10
1.35313	1.19196E-10
1.35314	1.19063E-10
1.35314	1.19063E-10
1.35315	1.19004E-10
1.35315	1.19004E-10
1.35316	1.18871E-10
1.35316	1.18871E-10
1.35318	1.18736E-10
1.35318	1.18736E-10
1.35319	1.18602E-10
1.35319	1.18602E-10
1.35321	1.18471E-10
1.35321	1.18471E-10
1.35322	1.18411E-10
1.35322	1.18411E-10
1.35323	1.18282E-10
1.35323	1.18282E-10
1.35324	1.18219E-10
1.35324	1.18219E-10
1.35325	1.18126E-10
1.35325	1.18126E-10
1.35326	1.1806E-10
1.35326	1.1806E-10
1.35327	1.17969E-10
1.35327	1.17969E-10
1.35328	1.17901E-10
1.35328	1.17901E-10
1.35329	1.17812E-10
1.35329	1.17812E-10
1.3533	1.17743E-10
1.3533	1.17743E-10
1.3533	1.17715E-10
1.3533	1.17715E-10
1.35331	1.17644E-10
1.35331	1.17644E-10
1.35331	1.17616E-10
1.35331	1.17616E-10
1.35332	1.17545E-10
1.35332	1.17545E-10
1.35332	1.17518E-10
1.35332	1.17518E-10
1.35333	1.17445E-10
1.35333	1.17445E-10
1.35333	1.17419E-10
1.35333	1.17419E-10
1.35334	1.17344E-10
1.35334	1.17344E-10
1.35335	1.17319E-10
1.35335	1.17319E-10
1.35336	1.17244E-10
1.35336	1.17244E-10
1.35336	1.17219E-10
1.35336	1.17219E-10
1.35337	1.17143E-10
1.35337	1.17143E-10
1.35337	1.17118E-10
1.35337	1.17118E-10
1.35338	1.17041E-10
1.35338	1.17041E-10
1.35338	1.17018E-10
1.35338	1.17018E-10
1.35339	1.1694E-10
1.35339	1.1694E-10
1.35339	1.16917E-10
1.35339	1.16917E-10
1.3534	1.16838E-10
1.3534	1.16838E-10
1.35341	1.16816E-10
1.35341	1.16816E-10
1.35342	1.16736E-10
1.35342	1.16736E-10
1.35342	1.16715E-10
1.35342	1.16715E-10
1.35343	1.16634E-10
1.35343	1.16634E-10
1.35343	1.16614E-10
1.35343	1.16614E-10
1.35344	1.16533E-10
1.35344	1.16533E-10
1.35344	1.16513E-10
1.35344	1.16513E-10
1.35345	1.16431E-10
1.35345	1.16431E-10
1.35345	1.16412E-10
1.35345	1.16412E-10
1.35347	1.16301E-10
1.35347	1.16301E-10
1.35347	1.16283E-10
1.35347	1.16283E-10
1.35348	1.16172E-10
1.35348	1.16172E-10
1.35349	1.16155E-10
1.35349	1.16155E-10
1.3535	1.16042E-10
1.3535	1.16042E-10
1.3535	1.16026E-10
1.3535	1.16026E-10
1.35351	1.15913E-10
1.35351	1.15913E-10
1.35352	1.15899E-10
1.35352	1.15899E-10
1.35353	1.15784E-10
1.35353	1.15784E-10
1.35353	1.15771E-10
1.35353	1.15771E-10
1.35355	1.15656E-10
1.35355	1.15656E-10
1.35355	1.15644E-10
1.35355	1.15644E-10
1.35356	1.15529E-10
1.35356	1.15529E-10
1.35356	1.15518E-10
1.35356	1.15518E-10
1.35358	1.15402E-10
1.35358	1.15402E-10
1.35358	1.15393E-10
1.35358	1.15393E-10
1.35359	1.15276E-10
1.35359	1.15276E-10
1.35359	1.15269E-10
1.35359	1.15269E-10
1.35361	1.15152E-10
1.35361	1.15152E-10
1.35361	1.15146E-10
1.35361	1.15146E-10
1.35362	1.15028E-10
1.35362	1.15028E-10
1.35362	1.15025E-10
1.35362	1.15025E-10
1.35364	1.14906E-10
1.35364	1.14906E-10
1.35364	1.14905E-10
1.35364	1.14905E-10
1.35365	1.14786E-10
1.35365	1.14786E-10
1.35366	1.14684E-10
1.35366	1.14684E-10
1.35368	1.14565E-10
1.35368	1.14565E-10
1.35369	1.14468E-10
1.35369	1.14468E-10
1.3537	1.14349E-10
1.3537	1.14349E-10
1.35371	1.14257E-10
1.35371	1.14257E-10
1.35373	1.14137E-10
1.35373	1.14137E-10
1.35374	1.1405E-10
1.35374	1.1405E-10
1.35375	1.13997E-10
1.35375	1.13997E-10
1.35376	1.13915E-10
1.35376	1.13915E-10
1.35376	1.1386E-10
1.35376	1.1386E-10
1.35377	1.13783E-10
1.35377	1.13783E-10
1.35377	1.13782E-10
1.35377	1.13782E-10
1.35378	1.13707E-10
1.35378	1.13707E-10
1.35378	1.13705E-10
1.35378	1.13705E-10
1.35379	1.13633E-10
1.35379	1.13633E-10
1.35379	1.13631E-10
1.35379	1.13631E-10
1.3538	1.13561E-10
1.3538	1.13561E-10
1.3538	1.13559E-10
1.3538	1.13559E-10
1.35381	1.13492E-10
1.35381	1.13492E-10
1.35381	1.13489E-10
1.35381	1.13489E-10
1.35382	1.13426E-10
1.35382	1.13426E-10
1.35382	1.13422E-10
1.35382	1.13422E-10
1.35382	1.13361E-10
1.35382	1.13361E-10
1.35382	1.13357E-10
1.35382	1.13357E-10
1.35383	1.133E-10
1.35383	1.133E-10
1.35383	1.13296E-10
1.35383	1.13296E-10
1.35384	1.13241E-10
1.35384	1.13241E-10
1.35384	1.13237E-10
1.35384	1.13237E-10
1.35385	1.13186E-10
1.35385	1.13186E-10
1.35385	1.1318E-10
1.35385	1.1318E-10
1.35386	1.13065E-10
1.35386	1.13065E-10
1.35386	1.13059E-10
1.35386	1.13059E-10
1.35388	1.12946E-10
1.35388	1.12946E-10
1.35388	1.12939E-10
1.35388	1.12939E-10
1.35389	1.12826E-10
1.35389	1.12826E-10
1.35389	1.12819E-10
1.35389	1.12819E-10
1.3539	1.12708E-10
1.3539	1.12708E-10
1.35391	1.127E-10
1.35391	1.127E-10
1.35392	1.1259E-10
1.35392	1.1259E-10
1.35392	1.12581E-10
1.35392	1.12581E-10
1.35393	1.12473E-10
1.35393	1.12473E-10
1.35394	1.12463E-10
1.35394	1.12463E-10
1.35395	1.12356E-10
1.35395	1.12356E-10
1.35395	1.12346E-10
1.35395	1.12346E-10
1.35396	1.12241E-10
1.35396	1.12241E-10
1.35396	1.1223E-10
1.35396	1.1223E-10
1.35398	1.12126E-10
1.35398	1.12126E-10
1.35398	1.12115E-10
1.35398	1.12115E-10
1.35399	1.12013E-10
1.35399	1.12013E-10
1.35399	1.12001E-10
1.35399	1.12001E-10
1.354	1.119E-10
1.354	1.119E-10
1.35401	1.11888E-10
1.35401	1.11888E-10
1.35402	1.11789E-10
1.35402	1.11789E-10
1.35402	1.11776E-10
1.35402	1.11776E-10
1.35402	1.11757E-10
1.35402	1.11757E-10
1.35402	1.11744E-10
1.35402	1.11744E-10
1.35403	1.11725E-10
1.35403	1.11725E-10
1.35403	1.11712E-10
1.35403	1.11712E-10
1.35403	1.11693E-10
1.35403	1.11693E-10
1.35403	1.1168E-10
1.35403	1.1168E-10
1.35403	1.11661E-10
1.35403	1.11661E-10
1.35404	1.11648E-10
1.35404	1.11648E-10
1.35404	1.11629E-10
1.35404	1.11629E-10
1.35404	1.11616E-10
1.35404	1.11616E-10
1.35404	1.11597E-10
1.35404	1.11597E-10
1.35404	1.11584E-10
1.35404	1.11584E-10
1.35405	1.11565E-10
1.35405	1.11565E-10
1.35405	1.11552E-10
1.35405	1.11552E-10
1.35405	1.11534E-10
1.35405	1.11534E-10
1.35405	1.1152E-10
1.35405	1.1152E-10
1.35405	1.11502E-10
1.35405	1.11502E-10
1.35406	1.11489E-10
1.35406	1.11489E-10
1.35406	1.11471E-10
1.35406	1.11471E-10
1.35406	1.11457E-10
1.35406	1.11457E-10
1.35406	1.11439E-10
1.35406	1.11439E-10
1.35406	1.11426E-10
1.35406	1.11426E-10
1.35407	1.11408E-10
1.35407	1.11408E-10
1.35407	1.11394E-10
1.35407	1.11394E-10
1.35407	1.11377E-10
1.35407	1.11377E-10
1.35407	1.11363E-10
1.35407	1.11363E-10
1.35407	1.11346E-10
1.35407	1.11346E-10
1.35408	1.11332E-10
1.35408	1.11332E-10
1.35408	1.11315E-10
1.35408	1.11315E-10
1.35408	1.11301E-10
1.35408	1.11301E-10
1.35408	1.11284E-10
1.35408	1.11284E-10
1.35408	1.1127E-10
1.35408	1.1127E-10
1.35409	1.11253E-10
1.35409	1.11253E-10
1.35409	1.11239E-10
1.35409	1.11239E-10
1.35409	1.11222E-10
1.35409	1.11222E-10
1.35409	1.11208E-10
1.35409	1.11208E-10
1.35409	1.11191E-10
1.35409	1.11191E-10
1.3541	1.11177E-10
1.3541	1.11177E-10
1.3541	1.11161E-10
1.3541	1.11161E-10
1.3541	1.11147E-10
1.3541	1.11147E-10
1.3541	1.1113E-10
1.3541	1.1113E-10
1.3541	1.11116E-10
1.3541	1.11116E-10
1.3541	1.111E-10
1.3541	1.111E-10
1.35411	1.11086E-10
1.35411	1.11086E-10
1.35411	1.1107E-10
1.35411	1.1107E-10
1.35411	1.11056E-10
1.35411	1.11056E-10
1.35411	1.1104E-10
1.35411	1.1104E-10
1.35411	1.11025E-10
1.35411	1.11025E-10
1.35412	1.1101E-10
1.35412	1.1101E-10
1.35412	1.10995E-10
1.35412	1.10995E-10
1.35412	1.1098E-10
1.35412	1.1098E-10
1.35412	1.10965E-10
1.35412	1.10965E-10
1.35412	1.1095E-10
1.35412	1.1095E-10
1.35413	1.10936E-10
1.35413	1.10936E-10
1.35413	1.10921E-10
1.35413	1.10921E-10
1.35413	1.10906E-10
1.35413	1.10906E-10
1.35413	1.10891E-10
1.35413	1.10891E-10
1.35413	1.10876E-10
1.35413	1.10876E-10
1.35413	1.10862E-10
1.35413	1.10862E-10
1.35414	1.10847E-10
1.35414	1.10847E-10
1.35414	1.10833E-10
1.35414	1.10833E-10
1.35414	1.10818E-10
1.35414	1.10818E-10
1.35414	1.10804E-10
1.35414	1.10804E-10
1.35414	1.10789E-10
1.35414	1.10789E-10
1.35415	1.10775E-10
1.35415	1.10775E-10
1.35415	1.1076E-10
1.35415	1.1076E-10
1.35415	1.10746E-10
1.35415	1.10746E-10
1.35415	1.10731E-10
1.35415	1.10731E-10
1.35415	1.10718E-10
1.35415	1.10718E-10
1.35415	1.10702E-10
1.35415	1.10702E-10
1.35416	1.10689E-10
1.35416	1.10689E-10
1.35416	1.10674E-10
1.35416	1.10674E-10
1.35416	1.10661E-10
1.35416	1.10661E-10
1.35416	1.10645E-10
1.35416	1.10645E-10
1.35416	1.10633E-10
1.35416	1.10633E-10
1.35417	1.10617E-10
1.35417	1.10617E-10
1.35417	1.10604E-10
1.35417	1.10604E-10
1.35417	1.10589E-10
1.35417	1.10589E-10
1.35417	1.10577E-10
1.35417	1.10577E-10
1.35417	1.10561E-10
1.35417	1.10561E-10
1.35417	1.10549E-10
1.35417	1.10549E-10
1.35418	1.10533E-10
1.35418	1.10533E-10
1.35418	1.10521E-10
1.35418	1.10521E-10
1.35418	1.10505E-10
1.35418	1.10505E-10
1.35418	1.10494E-10
1.35418	1.10494E-10
1.35418	1.10478E-10
1.35418	1.10478E-10
1.35418	1.10466E-10
1.35418	1.10466E-10
1.35419	1.1045E-10
1.35419	1.1045E-10
1.35419	1.10439E-10
1.35419	1.10439E-10
1.35419	1.10423E-10
1.35419	1.10423E-10
1.35419	1.10412E-10
1.35419	1.10412E-10
1.35419	1.10396E-10
1.35419	1.10396E-10
1.35419	1.10386E-10
1.35419	1.10386E-10
1.3542	1.10369E-10
1.3542	1.10369E-10
1.3542	1.10359E-10
1.3542	1.10359E-10
1.3542	1.10343E-10
1.3542	1.10343E-10
1.3542	1.10332E-10
1.3542	1.10332E-10
1.3542	1.10316E-10
1.3542	1.10316E-10
1.3542	1.10306E-10
1.3542	1.10306E-10
1.35421	1.1029E-10
1.35421	1.1029E-10
1.35421	1.1028E-10
1.35421	1.1028E-10
1.35421	1.10263E-10
1.35421	1.10263E-10
1.35421	1.10254E-10
1.35421	1.10254E-10
1.35421	1.10237E-10
1.35421	1.10237E-10
1.35421	1.10228E-10
1.35421	1.10228E-10
1.35422	1.10212E-10
1.35422	1.10212E-10
1.35422	1.10202E-10
1.35422	1.10202E-10
1.35422	1.10186E-10
1.35422	1.10186E-10
1.35422	1.10177E-10
1.35422	1.10177E-10
1.35422	1.1016E-10
1.35422	1.1016E-10
1.35422	1.10152E-10
1.35422	1.10152E-10
1.35423	1.10135E-10
1.35423	1.10135E-10
1.35423	1.10127E-10
1.35423	1.10127E-10
1.35423	1.1011E-10
1.35423	1.1011E-10
1.35423	1.10102E-10
1.35423	1.10102E-10
1.35423	1.10085E-10
1.35423	1.10085E-10
1.35423	1.10077E-10
1.35423	1.10077E-10
1.35424	1.1006E-10
1.35424	1.1006E-10
1.35424	1.10052E-10
1.35424	1.10052E-10
1.35424	1.10035E-10
1.35424	1.10035E-10
1.35424	1.10028E-10
1.35424	1.10028E-10
1.35424	1.10011E-10
1.35424	1.10011E-10
1.35424	1.10004E-10
1.35424	1.10004E-10
1.35425	1.09987E-10
1.35425	1.09987E-10
1.35425	1.0998E-10
1.35425	1.0998E-10
1.35425	1.09963E-10
1.35425	1.09963E-10
1.35425	1.09956E-10
1.35425	1.09956E-10
1.35425	1.09939E-10
1.35425	1.09939E-10
1.35425	1.09932E-10
1.35425	1.09932E-10
1.35425	1.09915E-10
1.35425	1.09915E-10
1.35425	1.09909E-10
1.35425	1.09909E-10
1.35426	1.09892E-10
1.35426	1.09892E-10
1.35426	1.09885E-10
1.35426	1.09885E-10
1.35426	1.09868E-10
1.35426	1.09868E-10
1.35426	1.09862E-10
1.35426	1.09862E-10
1.35426	1.09845E-10
1.35426	1.09845E-10
1.35426	1.0984E-10
1.35426	1.0984E-10
1.35427	1.09822E-10
1.35427	1.09822E-10
1.35427	1.09817E-10
1.35427	1.09817E-10
1.35427	1.098E-10
1.35427	1.098E-10
1.35427	1.09794E-10
1.35427	1.09794E-10
1.35427	1.09777E-10
1.35427	1.09777E-10
1.35427	1.09772E-10
1.35427	1.09772E-10
1.35427	1.09755E-10
1.35427	1.09755E-10
1.35428	1.0975E-10
1.35428	1.0975E-10
1.35428	1.09732E-10
1.35428	1.09732E-10
1.35428	1.09728E-10
1.35428	1.09728E-10
1.35428	1.09711E-10
1.35428	1.09711E-10
1.35428	1.09706E-10
1.35428	1.09706E-10
1.35428	1.09689E-10
1.35428	1.09689E-10
1.35428	1.09685E-10
1.35428	1.09685E-10
1.35429	1.09667E-10
1.35429	1.09667E-10
1.35429	1.09663E-10
1.35429	1.09663E-10
1.35429	1.09646E-10
1.35429	1.09646E-10
1.35429	1.09642E-10
1.35429	1.09642E-10
1.35429	1.09625E-10
1.35429	1.09625E-10
1.35429	1.09621E-10
1.35429	1.09621E-10
1.35429	1.09604E-10
1.35429	1.09604E-10
1.35429	1.096E-10
1.35429	1.096E-10
1.3543	1.09583E-10
1.3543	1.09583E-10
1.3543	1.0958E-10
1.3543	1.0958E-10
1.3543	1.09562E-10
1.3543	1.09562E-10
1.3543	1.0956E-10
1.3543	1.0956E-10
1.3543	1.09542E-10
1.3543	1.09542E-10
1.3543	1.09539E-10
1.3543	1.09539E-10
1.3543	1.09522E-10
1.3543	1.09522E-10
1.3543	1.09519E-10
1.3543	1.09519E-10
1.35431	1.09502E-10
1.35431	1.09502E-10
1.35431	1.095E-10
1.35431	1.095E-10
1.35431	1.09482E-10
1.35431	1.09482E-10
1.35431	1.0948E-10
1.35431	1.0948E-10
1.35431	1.09462E-10
1.35431	1.09462E-10
1.35431	1.09461E-10
1.35431	1.09461E-10
1.35431	1.09443E-10
1.35431	1.09443E-10
1.35431	1.09442E-10
1.35431	1.09442E-10
1.35432	1.09424E-10
1.35432	1.09424E-10
1.35432	1.09423E-10
1.35432	1.09423E-10
1.35432	1.09405E-10
1.35432	1.09405E-10
1.35432	1.09404E-10
1.35432	1.09404E-10
1.35432	1.09386E-10
1.35432	1.09386E-10
1.35432	1.09385E-10
1.35432	1.09385E-10
1.35432	1.09367E-10
1.35432	1.09367E-10
1.35432	1.09367E-10
1.35432	1.09367E-10
1.35433	1.09349E-10
1.35433	1.09349E-10
1.35433	1.09349E-10
1.35433	1.09349E-10
1.35433	1.09331E-10
1.35433	1.09331E-10
1.35434	1.09239E-10
1.35434	1.09239E-10
1.35434	1.09221E-10
1.35434	1.09221E-10
1.35435	1.0913E-10
1.35435	1.0913E-10
1.35436	1.09112E-10
1.35436	1.09112E-10
1.35437	1.09023E-10
1.35437	1.09023E-10
1.35437	1.09004E-10
1.35437	1.09004E-10
1.35438	1.08916E-10
1.35438	1.08916E-10
1.35438	1.08898E-10
1.35438	1.08898E-10
1.35439	1.08812E-10
1.35439	1.08812E-10
1.3544	1.08793E-10
1.3544	1.08793E-10
1.35441	1.08709E-10
1.35441	1.08709E-10
1.35441	1.0869E-10
1.35441	1.0869E-10
1.35442	1.08607E-10
1.35442	1.08607E-10
1.35442	1.08588E-10
1.35442	1.08588E-10
1.35443	1.08507E-10
1.35443	1.08507E-10
1.35444	1.08488E-10
1.35444	1.08488E-10
1.35445	1.08408E-10
1.35445	1.08408E-10
1.35445	1.08389E-10
1.35445	1.08389E-10
1.35446	1.08311E-10
1.35446	1.08311E-10
1.35446	1.08292E-10
1.35446	1.08292E-10
1.35447	1.08216E-10
1.35447	1.08216E-10
1.35447	1.08197E-10
1.35447	1.08197E-10
1.35448	1.08123E-10
1.35448	1.08123E-10
1.35449	1.08103E-10
1.35449	1.08103E-10
1.35449	1.08031E-10
1.35449	1.08031E-10
1.3545	1.08012E-10
1.3545	1.08012E-10
1.35451	1.07941E-10
1.35451	1.07941E-10
1.35451	1.07922E-10
1.35451	1.07922E-10
1.35452	1.07853E-10
1.35452	1.07853E-10
1.35452	1.07834E-10
1.35452	1.07834E-10
1.35453	1.07767E-10
1.35453	1.07767E-10
1.35453	1.07747E-10
1.35453	1.07747E-10
1.35454	1.07683E-10
1.35454	1.07683E-10
1.35454	1.07663E-10
1.35454	1.07663E-10
1.35455	1.07601E-10
1.35455	1.07601E-10
1.35455	1.07581E-10
1.35455	1.07581E-10
1.35456	1.07521E-10
1.35456	1.07521E-10
1.35456	1.07501E-10
1.35456	1.07501E-10
1.35457	1.07443E-10
1.35457	1.07443E-10
1.35457	1.07424E-10
1.35457	1.07424E-10
1.35458	1.07381E-10
1.35458	1.07381E-10
1.35458	1.07361E-10
1.35458	1.07361E-10
1.35459	1.07319E-10
1.35459	1.07319E-10
1.35459	1.073E-10
1.35459	1.073E-10
1.3546	1.07202E-10
1.3546	1.07202E-10
1.3546	1.07183E-10
1.3546	1.07183E-10
1.35462	1.07087E-10
1.35462	1.07087E-10
1.35462	1.07067E-10
1.35462	1.07067E-10
1.35463	1.06972E-10
1.35463	1.06972E-10
1.35463	1.06952E-10
1.35463	1.06952E-10
1.35465	1.06857E-10
1.35465	1.06857E-10
1.35465	1.06799E-10
1.35465	1.06799E-10
1.35467	1.06706E-10
1.35467	1.06706E-10
1.35467	1.06648E-10
1.35467	1.06648E-10
1.35469	1.06556E-10
1.35469	1.06556E-10
1.35469	1.06498E-10
1.35469	1.06498E-10
1.35471	1.06407E-10
1.35471	1.06407E-10
1.35471	1.06348E-10
1.35471	1.06348E-10
1.35473	1.06259E-10
1.35473	1.06259E-10
1.35473	1.062E-10
1.35473	1.062E-10
1.35474	1.06112E-10
1.35474	1.06112E-10
1.35475	1.06052E-10
1.35475	1.06052E-10
1.35476	1.05966E-10
1.35476	1.05966E-10
1.35477	1.05906E-10
1.35477	1.05906E-10
1.35478	1.05821E-10
1.35478	1.05821E-10
1.35479	1.05761E-10
1.35479	1.05761E-10
1.3548	1.05677E-10
1.3548	1.05677E-10
1.35481	1.05617E-10
1.35481	1.05617E-10
1.35482	1.05535E-10
1.35482	1.05535E-10
1.35483	1.05474E-10
1.35483	1.05474E-10
1.35484	1.05393E-10
1.35484	1.05393E-10
1.35485	1.05333E-10
1.35485	1.05333E-10
1.35486	1.05254E-10
1.35486	1.05254E-10
1.35487	1.05193E-10
1.35487	1.05193E-10
1.35488	1.05115E-10
1.35488	1.05115E-10
1.35488	1.05054E-10
1.35488	1.05054E-10
1.35489	1.04978E-10
1.35489	1.04978E-10
1.3549	1.04917E-10
1.3549	1.04917E-10
1.35491	1.04843E-10
1.35491	1.04843E-10
1.35492	1.04782E-10
1.35492	1.04782E-10
1.35492	1.04771E-10
1.35492	1.04771E-10
1.35493	1.04709E-10
1.35493	1.04709E-10
1.35493	1.04699E-10
1.35493	1.04699E-10
1.35494	1.04637E-10
1.35494	1.04637E-10
1.35494	1.04627E-10
1.35494	1.04627E-10
1.35495	1.04566E-10
1.35495	1.04566E-10
1.35495	1.04556E-10
1.35495	1.04556E-10
1.35496	1.04495E-10
1.35496	1.04495E-10
1.35496	1.04485E-10
1.35496	1.04485E-10
1.35497	1.04424E-10
1.35497	1.04424E-10
1.35497	1.04415E-10
1.35497	1.04415E-10
1.35498	1.04353E-10
1.35498	1.04353E-10
1.35498	1.04345E-10
1.35498	1.04345E-10
1.35499	1.04283E-10
1.35499	1.04283E-10
1.35499	1.04275E-10
1.35499	1.04275E-10
1.355	1.04213E-10
1.355	1.04213E-10
1.355	1.04206E-10
1.355	1.04206E-10
1.355	1.04144E-10
1.355	1.04144E-10
1.35501	1.04137E-10
1.35501	1.04137E-10
1.35501	1.04075E-10
1.35501	1.04075E-10
1.35501	1.04068E-10
1.35501	1.04068E-10
1.35502	1.04007E-10
1.35502	1.04007E-10
1.35502	1.04E-10
1.35502	1.04E-10
1.35503	1.03939E-10
1.35503	1.03939E-10
1.35503	1.03932E-10
1.35503	1.03932E-10
1.35504	1.03871E-10
1.35504	1.03871E-10
1.35504	1.03865E-10
1.35504	1.03865E-10
1.35505	1.03804E-10
1.35505	1.03804E-10
1.35505	1.03798E-10
1.35505	1.03798E-10
1.35506	1.03716E-10
1.35506	1.03716E-10
1.35506	1.03711E-10
1.35506	1.03711E-10
1.35507	1.03629E-10
1.35507	1.03629E-10
1.35507	1.03625E-10
1.35507	1.03625E-10
1.35509	1.03543E-10
1.35509	1.03543E-10
1.35509	1.0354E-10
1.35509	1.0354E-10
1.3551	1.03457E-10
1.3551	1.03457E-10
1.3551	1.03455E-10
1.3551	1.03455E-10
1.35511	1.03373E-10
1.35511	1.03373E-10
1.35511	1.0337E-10
1.35511	1.0337E-10
1.35512	1.03288E-10
1.35512	1.03288E-10
1.35512	1.03287E-10
1.35512	1.03287E-10
1.35513	1.03205E-10
1.35513	1.03205E-10
1.35513	1.03204E-10
1.35513	1.03204E-10
1.35514	1.03122E-10
1.35514	1.03122E-10
1.35514	1.03122E-10
1.35514	1.03122E-10
1.35515	1.03041E-10
1.35515	1.03041E-10
1.35517	1.02891E-10
1.35517	1.02891E-10
1.35518	1.0281E-10
1.35518	1.0281E-10
1.3552	1.02677E-10
1.3552	1.02677E-10
1.35521	1.02596E-10
1.35521	1.02596E-10
1.35523	1.02484E-10
1.35523	1.02484E-10
1.35524	1.02403E-10
1.35524	1.02403E-10
1.35526	1.02267E-10
1.35526	1.02267E-10
1.36	7.40899E-11
1.37	4.28759E-11
1.38	2.69644E-11
1.38546	2.17044E-11
1.38546	2.17044E-11
1.38547	2.16903E-11
1.38547	2.16903E-11
1.38548	2.1676E-11
1.38548	2.1676E-11
1.38549	2.16619E-11
1.38549	2.16619E-11
1.3855	2.16476E-11
1.3855	2.16476E-11
1.38551	2.16337E-11
1.38551	2.16337E-11
1.38552	2.16194E-11
1.38552	2.16194E-11
1.38553	2.16055E-11
1.38553	2.16055E-11
1.38554	2.15912E-11
1.38554	2.15912E-11
1.38554	2.15892E-11
1.38554	2.15892E-11
1.38555	2.1575E-11
1.38555	2.1575E-11
1.38555	2.1573E-11
1.38555	2.1573E-11
1.38556	2.15588E-11
1.38556	2.15588E-11
1.38557	2.15568E-11
1.38557	2.15568E-11
1.38557	2.15427E-11
1.38557	2.15427E-11
1.38558	2.15407E-11
1.38558	2.15407E-11
1.38559	2.15266E-11
1.38559	2.15266E-11
1.38559	2.15247E-11
1.38559	2.15247E-11
1.3856	2.15106E-11
1.3856	2.15106E-11
1.3856	2.15087E-11
1.3856	2.15087E-11
1.38561	2.14947E-11
1.38561	2.14947E-11
1.38561	2.14928E-11
1.38561	2.14928E-11
1.38562	2.14788E-11
1.38562	2.14788E-11
1.38562	2.1477E-11
1.38562	2.1477E-11
1.38563	2.1463E-11
1.38563	2.1463E-11
1.38563	2.14612E-11
1.38563	2.14612E-11
1.38564	2.14473E-11
1.38564	2.14473E-11
1.38564	2.14455E-11
1.38564	2.14455E-11
1.38565	2.14316E-11
1.38565	2.14316E-11
1.38565	2.14299E-11
1.38565	2.14299E-11
1.38566	2.14161E-11
1.38566	2.14161E-11
1.38566	2.14144E-11
1.38566	2.14144E-11
1.38567	2.14006E-11
1.38567	2.14006E-11
1.38567	2.13989E-11
1.38567	2.13989E-11
1.38568	2.13852E-11
1.38568	2.13852E-11
1.38568	2.13835E-11
1.38568	2.13835E-11
1.38569	2.13698E-11
1.38569	2.13698E-11
1.38569	2.13682E-11
1.38569	2.13682E-11
1.38569	2.13654E-11
1.38569	2.13654E-11
1.38569	2.13638E-11
1.38569	2.13638E-11
1.3857	2.13611E-11
1.3857	2.13611E-11
1.3857	2.13595E-11
1.3857	2.13595E-11
1.3857	2.13568E-11
1.3857	2.13568E-11
1.3857	2.13552E-11
1.3857	2.13552E-11
1.3857	2.13524E-11
1.3857	2.13524E-11
1.3857	2.13509E-11
1.3857	2.13509E-11
1.38571	2.13481E-11
1.38571	2.13481E-11
1.38571	2.13466E-11
1.38571	2.13466E-11
1.38571	2.13439E-11
1.38571	2.13439E-11
1.38571	2.13423E-11
1.38571	2.13423E-11
1.38571	2.13396E-11
1.38571	2.13396E-11
1.38571	2.13381E-11
1.38571	2.13381E-11
1.38571	2.13353E-11
1.38571	2.13353E-11
1.38571	2.13338E-11
1.38571	2.13338E-11
1.38572	2.13311E-11
1.38572	2.13311E-11
1.38572	2.13296E-11
1.38572	2.13296E-11
1.38572	2.13269E-11
1.38572	2.13269E-11
1.38572	2.13254E-11
1.38572	2.13254E-11
1.38572	2.13227E-11
1.38572	2.13227E-11
1.38572	2.13212E-11
1.38572	2.13212E-11
1.38572	2.13185E-11
1.38572	2.13185E-11
1.38573	2.1317E-11
1.38573	2.1317E-11
1.38573	2.13143E-11
1.38573	2.13143E-11
1.38573	2.13128E-11
1.38573	2.13128E-11
1.38573	2.13101E-11
1.38573	2.13101E-11
1.38573	2.13087E-11
1.38573	2.13087E-11
1.38573	2.1306E-11
1.38573	2.1306E-11
1.38573	2.13045E-11
1.38573	2.13045E-11
1.38574	2.13019E-11
1.38574	2.13019E-11
1.38574	2.13004E-11
1.38574	2.13004E-11
1.38574	2.12977E-11
1.38574	2.12977E-11
1.38574	2.12963E-11
1.38574	2.12963E-11
1.38574	2.12936E-11
1.38574	2.12936E-11
1.38574	2.12922E-11
1.38574	2.12922E-11
1.38574	2.12895E-11
1.38574	2.12895E-11
1.38575	2.12881E-11
1.38575	2.12881E-11
1.38575	2.12855E-11
1.38575	2.12855E-11
1.38575	2.12841E-11
1.38575	2.12841E-11
1.38575	2.12814E-11
1.38575	2.12814E-11
1.38575	2.128E-11
1.38575	2.128E-11
1.38575	2.12774E-11
1.38575	2.12774E-11
1.38575	2.1276E-11
1.38575	2.1276E-11
1.38575	2.12734E-11
1.38575	2.12734E-11
1.38576	2.1272E-11
1.38576	2.1272E-11
1.38576	2.12693E-11
1.38576	2.12693E-11
1.38576	2.1268E-11
1.38576	2.1268E-11
1.38576	2.12653E-11
1.38576	2.12653E-11
1.38576	2.1264E-11
1.38576	2.1264E-11
1.38576	2.12614E-11
1.38576	2.12614E-11
1.38576	2.126E-11
1.38576	2.126E-11
1.38577	2.12574E-11
1.38577	2.12574E-11
1.38577	2.1256E-11
1.38577	2.1256E-11
1.38577	2.12534E-11
1.38577	2.12534E-11
1.38577	2.12521E-11
1.38577	2.12521E-11
1.38577	2.12495E-11
1.38577	2.12495E-11
1.38577	2.12482E-11
1.38577	2.12482E-11
1.38577	2.12456E-11
1.38577	2.12456E-11
1.38577	2.12443E-11
1.38577	2.12443E-11
1.38578	2.12417E-11
1.38578	2.12417E-11
1.38578	2.12404E-11
1.38578	2.12404E-11
1.38578	2.12378E-11
1.38578	2.12378E-11
1.38578	2.12365E-11
1.38578	2.12365E-11
1.38578	2.12339E-11
1.38578	2.12339E-11
1.38578	2.12326E-11
1.38578	2.12326E-11
1.38578	2.123E-11
1.38578	2.123E-11
1.38578	2.12288E-11
1.38578	2.12288E-11
1.38579	2.12262E-11
1.38579	2.12262E-11
1.38579	2.12249E-11
1.38579	2.12249E-11
1.38579	2.12224E-11
1.38579	2.12224E-11
1.38579	2.12211E-11
1.38579	2.12211E-11
1.38579	2.12185E-11
1.38579	2.12185E-11
1.38579	2.12173E-11
1.38579	2.12173E-11
1.38579	2.12147E-11
1.38579	2.12147E-11
1.38579	2.12135E-11
1.38579	2.12135E-11
1.3858	2.1211E-11
1.3858	2.1211E-11
1.3858	2.12097E-11
1.3858	2.12097E-11
1.3858	2.12072E-11
1.3858	2.12072E-11
1.3858	2.12059E-11
1.3858	2.12059E-11
1.3858	2.12034E-11
1.3858	2.12034E-11
1.3858	2.12022E-11
1.3858	2.12022E-11
1.3858	2.11997E-11
1.3858	2.11997E-11
1.3858	2.11985E-11
1.3858	2.11985E-11
1.38581	2.11959E-11
1.38581	2.11959E-11
1.38581	2.11947E-11
1.38581	2.11947E-11
1.38581	2.11922E-11
1.38581	2.11922E-11
1.38581	2.1191E-11
1.38581	2.1191E-11
1.38581	2.11885E-11
1.38581	2.11885E-11
1.38581	2.11873E-11
1.38581	2.11873E-11
1.38581	2.11848E-11
1.38581	2.11848E-11
1.38581	2.11836E-11
1.38581	2.11836E-11
1.38582	2.11812E-11
1.38582	2.11812E-11
1.38582	2.118E-11
1.38582	2.118E-11
1.38582	2.11775E-11
1.38582	2.11775E-11
1.38582	2.11763E-11
1.38582	2.11763E-11
1.38582	2.11739E-11
1.38582	2.11739E-11
1.38582	2.11727E-11
1.38582	2.11727E-11
1.38582	2.11702E-11
1.38582	2.11702E-11
1.38582	2.11691E-11
1.38582	2.11691E-11
1.38583	2.11666E-11
1.38583	2.11666E-11
1.38583	2.11655E-11
1.38583	2.11655E-11
1.38583	2.1163E-11
1.38583	2.1163E-11
1.38583	2.11619E-11
1.38583	2.11619E-11
1.38583	2.11594E-11
1.38583	2.11594E-11
1.38583	2.11583E-11
1.38583	2.11583E-11
1.38583	2.11558E-11
1.38583	2.11558E-11
1.38583	2.11547E-11
1.38583	2.11547E-11
1.38584	2.11523E-11
1.38584	2.11523E-11
1.38584	2.11512E-11
1.38584	2.11512E-11
1.38584	2.11487E-11
1.38584	2.11487E-11
1.38584	2.11476E-11
1.38584	2.11476E-11
1.38584	2.11452E-11
1.38584	2.11452E-11
1.38584	2.11441E-11
1.38584	2.11441E-11
1.38584	2.11417E-11
1.38584	2.11417E-11
1.38584	2.11406E-11
1.38584	2.11406E-11
1.38584	2.11382E-11
1.38584	2.11382E-11
1.38585	2.11371E-11
1.38585	2.11371E-11
1.38585	2.11347E-11
1.38585	2.11347E-11
1.38585	2.11336E-11
1.38585	2.11336E-11
1.38585	2.11312E-11
1.38585	2.11312E-11
1.38585	2.11302E-11
1.38585	2.11302E-11
1.38585	2.11278E-11
1.38585	2.11278E-11
1.38585	2.11267E-11
1.38585	2.11267E-11
1.38585	2.11243E-11
1.38585	2.11243E-11
1.38585	2.11233E-11
1.38585	2.11233E-11
1.38586	2.11209E-11
1.38586	2.11209E-11
1.38586	2.11198E-11
1.38586	2.11198E-11
1.38586	2.11174E-11
1.38586	2.11174E-11
1.38586	2.11164E-11
1.38586	2.11164E-11
1.38586	2.1114E-11
1.38586	2.1114E-11
1.38586	2.1113E-11
1.38586	2.1113E-11
1.38586	2.11106E-11
1.38586	2.11106E-11
1.38586	2.11096E-11
1.38586	2.11096E-11
1.38587	2.11073E-11
1.38587	2.11073E-11
1.38587	2.11063E-11
1.38587	2.11063E-11
1.38587	2.11039E-11
1.38587	2.11039E-11
1.38587	2.11029E-11
1.38587	2.11029E-11
1.38587	2.11005E-11
1.38587	2.11005E-11
1.38587	2.10996E-11
1.38587	2.10996E-11
1.38587	2.10972E-11
1.38587	2.10972E-11
1.38587	2.10962E-11
1.38587	2.10962E-11
1.38587	2.10939E-11
1.38587	2.10939E-11
1.38588	2.10929E-11
1.38588	2.10929E-11
1.38588	2.10906E-11
1.38588	2.10906E-11
1.38588	2.10896E-11
1.38588	2.10896E-11
1.38588	2.10873E-11
1.38588	2.10873E-11
1.38588	2.10863E-11
1.38588	2.10863E-11
1.38588	2.1084E-11
1.38588	2.1084E-11
1.38588	2.1083E-11
1.38588	2.1083E-11
1.38588	2.10807E-11
1.38588	2.10807E-11
1.38588	2.10798E-11
1.38588	2.10798E-11
1.38589	2.10775E-11
1.38589	2.10775E-11
1.38589	2.10765E-11
1.38589	2.10765E-11
1.38589	2.10742E-11
1.38589	2.10742E-11
1.38589	2.10733E-11
1.38589	2.10733E-11
1.38589	2.1071E-11
1.38589	2.1071E-11
1.38589	2.10701E-11
1.38589	2.10701E-11
1.38589	2.10678E-11
1.38589	2.10678E-11
1.38589	2.10669E-11
1.38589	2.10669E-11
1.38589	2.10645E-11
1.38589	2.10645E-11
1.38589	2.10637E-11
1.38589	2.10637E-11
1.3859	2.10614E-11
1.3859	2.10614E-11
1.3859	2.10605E-11
1.3859	2.10605E-11
1.3859	2.10582E-11
1.3859	2.10582E-11
1.3859	2.10573E-11
1.3859	2.10573E-11
1.3859	2.1055E-11
1.3859	2.1055E-11
1.3859	2.10541E-11
1.3859	2.10541E-11
1.3859	2.10519E-11
1.3859	2.10519E-11
1.3859	2.1051E-11
1.3859	2.1051E-11
1.3859	2.10487E-11
1.3859	2.10487E-11
1.38591	2.10479E-11
1.38591	2.10479E-11
1.38591	2.10456E-11
1.38591	2.10456E-11
1.38591	2.10447E-11
1.38591	2.10447E-11
1.38591	2.10425E-11
1.38591	2.10425E-11
1.38591	2.10416E-11
1.38591	2.10416E-11
1.38591	2.10394E-11
1.38591	2.10394E-11
1.38591	2.10385E-11
1.38591	2.10385E-11
1.38591	2.10363E-11
1.38591	2.10363E-11
1.38591	2.10355E-11
1.38591	2.10355E-11
1.38591	2.10332E-11
1.38591	2.10332E-11
1.38592	2.10324E-11
1.38592	2.10324E-11
1.38592	2.10301E-11
1.38592	2.10301E-11
1.38592	2.10293E-11
1.38592	2.10293E-11
1.38592	2.10271E-11
1.38592	2.10271E-11
1.38592	2.10263E-11
1.38592	2.10263E-11
1.38592	2.10241E-11
1.38592	2.10241E-11
1.38592	2.10233E-11
1.38592	2.10233E-11
1.38592	2.1021E-11
1.38592	2.1021E-11
1.38592	2.10202E-11
1.38592	2.10202E-11
1.38593	2.1018E-11
1.38593	2.1018E-11
1.38593	2.10172E-11
1.38593	2.10172E-11
1.38593	2.1015E-11
1.38593	2.1015E-11
1.38593	2.10142E-11
1.38593	2.10142E-11
1.38593	2.1012E-11
1.38593	2.1012E-11
1.38593	2.10113E-11
1.38593	2.10113E-11
1.38593	2.10091E-11
1.38593	2.10091E-11
1.38593	2.10083E-11
1.38593	2.10083E-11
1.38593	2.10061E-11
1.38593	2.10061E-11
1.38593	2.10053E-11
1.38593	2.10053E-11
1.38594	2.10031E-11
1.38594	2.10031E-11
1.38594	2.10024E-11
1.38594	2.10024E-11
1.38594	2.10002E-11
1.38594	2.10002E-11
1.38594	2.09995E-11
1.38594	2.09995E-11
1.38594	2.09973E-11
1.38594	2.09973E-11
1.38594	2.09966E-11
1.38594	2.09966E-11
1.38594	2.09944E-11
1.38594	2.09944E-11
1.38594	2.09936E-11
1.38594	2.09936E-11
1.38594	2.09915E-11
1.38594	2.09915E-11
1.38594	2.09908E-11
1.38594	2.09908E-11
1.38594	2.09886E-11
1.38594	2.09886E-11
1.38595	2.09879E-11
1.38595	2.09879E-11
1.38595	2.09857E-11
1.38595	2.09857E-11
1.38595	2.0985E-11
1.38595	2.0985E-11
1.38595	2.09828E-11
1.38595	2.09828E-11
1.38595	2.09821E-11
1.38595	2.09821E-11
1.38595	2.098E-11
1.38595	2.098E-11
1.38595	2.09793E-11
1.38595	2.09793E-11
1.38595	2.09771E-11
1.38595	2.09771E-11
1.38595	2.09765E-11
1.38595	2.09765E-11
1.38595	2.09743E-11
1.38595	2.09743E-11
1.38595	2.09736E-11
1.38595	2.09736E-11
1.38596	2.09715E-11
1.38596	2.09715E-11
1.38596	2.09708E-11
1.38596	2.09708E-11
1.38596	2.09687E-11
1.38596	2.09687E-11
1.38596	2.0968E-11
1.38596	2.0968E-11
1.38596	2.09659E-11
1.38596	2.09659E-11
1.38596	2.09653E-11
1.38596	2.09653E-11
1.38596	2.09631E-11
1.38596	2.09631E-11
1.38596	2.09625E-11
1.38596	2.09625E-11
1.38596	2.09603E-11
1.38596	2.09603E-11
1.38596	2.09597E-11
1.38596	2.09597E-11
1.38597	2.09576E-11
1.38597	2.09576E-11
1.38597	2.0957E-11
1.38597	2.0957E-11
1.38597	2.09548E-11
1.38597	2.09548E-11
1.38597	2.09542E-11
1.38597	2.09542E-11
1.38597	2.09521E-11
1.38597	2.09521E-11
1.38597	2.09515E-11
1.38597	2.09515E-11
1.38597	2.09494E-11
1.38597	2.09494E-11
1.38597	2.09488E-11
1.38597	2.09488E-11
1.38597	2.09467E-11
1.38597	2.09467E-11
1.38597	2.09461E-11
1.38597	2.09461E-11
1.38597	2.0944E-11
1.38597	2.0944E-11
1.38598	2.09434E-11
1.38598	2.09434E-11
1.38598	2.09413E-11
1.38598	2.09413E-11
1.38598	2.09407E-11
1.38598	2.09407E-11
1.38598	2.09386E-11
1.38598	2.09386E-11
1.38598	2.09381E-11
1.38598	2.09381E-11
1.38598	2.0936E-11
1.38598	2.0936E-11
1.38598	2.09354E-11
1.38598	2.09354E-11
1.38598	2.09333E-11
1.38598	2.09333E-11
1.38598	2.09328E-11
1.38598	2.09328E-11
1.38598	2.09307E-11
1.38598	2.09307E-11
1.38598	2.09301E-11
1.38598	2.09301E-11
1.38599	2.0928E-11
1.38599	2.0928E-11
1.38599	2.09275E-11
1.38599	2.09275E-11
1.38599	2.09254E-11
1.38599	2.09254E-11
1.38599	2.09249E-11
1.38599	2.09249E-11
1.38599	2.09228E-11
1.38599	2.09228E-11
1.38599	2.09223E-11
1.38599	2.09223E-11
1.38599	2.09202E-11
1.38599	2.09202E-11
1.38599	2.09197E-11
1.38599	2.09197E-11
1.38599	2.09176E-11
1.38599	2.09176E-11
1.38599	2.09171E-11
1.38599	2.09171E-11
1.38599	2.09151E-11
1.38599	2.09151E-11
1.38599	2.09146E-11
1.38599	2.09146E-11
1.386	2.09125E-11
1.386	2.09125E-11
1.386	2.0912E-11
1.386	2.0912E-11
1.386	2.091E-11
1.386	2.091E-11
1.386	2.09095E-11
1.386	2.09095E-11
1.386	2.09074E-11
1.386	2.09074E-11
1.386	2.09069E-11
1.386	2.09069E-11
1.386	2.09049E-11
1.386	2.09049E-11
1.386	2.09044E-11
1.386	2.09044E-11
1.386	2.09024E-11
1.386	2.09024E-11
1.386	2.09019E-11
1.386	2.09019E-11
1.386	2.08999E-11
1.386	2.08999E-11
1.386	2.08994E-11
1.386	2.08994E-11
1.38601	2.08974E-11
1.38601	2.08974E-11
1.38601	2.08969E-11
1.38601	2.08969E-11
1.38601	2.08949E-11
1.38601	2.08949E-11
1.38601	2.08944E-11
1.38601	2.08944E-11
1.38601	2.08924E-11
1.38601	2.08924E-11
1.38601	2.0892E-11
1.38601	2.0892E-11
1.38601	2.08899E-11
1.38601	2.08899E-11
1.38601	2.08895E-11
1.38601	2.08895E-11
1.38601	2.08875E-11
1.38601	2.08875E-11
1.38601	2.08871E-11
1.38601	2.08871E-11
1.38601	2.08851E-11
1.38601	2.08851E-11
1.38601	2.08846E-11
1.38601	2.08846E-11
1.38602	2.08826E-11
1.38602	2.08826E-11
1.38602	2.08822E-11
1.38602	2.08822E-11
1.38602	2.08802E-11
1.38602	2.08802E-11
1.38602	2.08798E-11
1.38602	2.08798E-11
1.38602	2.08778E-11
1.38602	2.08778E-11
1.38602	2.08774E-11
1.38602	2.08774E-11
1.38602	2.08754E-11
1.38602	2.08754E-11
1.38602	2.0875E-11
1.38602	2.0875E-11
1.38602	2.0873E-11
1.38602	2.0873E-11
1.38602	2.08726E-11
1.38602	2.08726E-11
1.38602	2.08706E-11
1.38602	2.08706E-11
1.38602	2.08702E-11
1.38602	2.08702E-11
1.38603	2.08683E-11
1.38603	2.08683E-11
1.38603	2.08679E-11
1.38603	2.08679E-11
1.38603	2.08659E-11
1.38603	2.08659E-11
1.38603	2.08655E-11
1.38603	2.08655E-11
1.38603	2.08636E-11
1.38603	2.08636E-11
1.38603	2.08632E-11
1.38603	2.08632E-11
1.38603	2.08612E-11
1.38603	2.08612E-11
1.38603	2.08609E-11
1.38603	2.08609E-11
1.38603	2.08589E-11
1.38603	2.08589E-11
1.38603	2.08586E-11
1.38603	2.08586E-11
1.38603	2.08566E-11
1.38603	2.08566E-11
1.38603	2.08562E-11
1.38603	2.08562E-11
1.38603	2.08543E-11
1.38603	2.08543E-11
1.38603	2.08539E-11
1.38603	2.08539E-11
1.38604	2.0852E-11
1.38604	2.0852E-11
1.38604	2.08517E-11
1.38604	2.08517E-11
1.38604	2.08497E-11
1.38604	2.08497E-11
1.38604	2.08494E-11
1.38604	2.08494E-11
1.38604	2.08474E-11
1.38604	2.08474E-11
1.38604	2.08471E-11
1.38604	2.08471E-11
1.38604	2.08452E-11
1.38604	2.08452E-11
1.38604	2.08449E-11
1.38604	2.08449E-11
1.38604	2.08429E-11
1.38604	2.08429E-11
1.38604	2.08426E-11
1.38604	2.08426E-11
1.38604	2.08407E-11
1.38604	2.08407E-11
1.38604	2.08404E-11
1.38604	2.08404E-11
1.38605	2.08385E-11
1.38605	2.08385E-11
1.38605	2.08382E-11
1.38605	2.08382E-11
1.38605	2.08362E-11
1.38605	2.08362E-11
1.38605	2.08359E-11
1.38605	2.08359E-11
1.38605	2.0834E-11
1.38605	2.0834E-11
1.38605	2.08337E-11
1.38605	2.08337E-11
1.38605	2.08318E-11
1.38605	2.08318E-11
1.38605	2.08315E-11
1.38605	2.08315E-11
1.38605	2.08296E-11
1.38605	2.08296E-11
1.38605	2.08293E-11
1.38605	2.08293E-11
1.38605	2.08274E-11
1.38605	2.08274E-11
1.38605	2.08272E-11
1.38605	2.08272E-11
1.38605	2.08253E-11
1.38605	2.08253E-11
1.38605	2.0825E-11
1.38605	2.0825E-11
1.38606	2.08231E-11
1.38606	2.08231E-11
1.38606	2.08228E-11
1.38606	2.08228E-11
1.38606	2.08209E-11
1.38606	2.08209E-11
1.38606	2.08207E-11
1.38606	2.08207E-11
1.38606	2.08188E-11
1.38606	2.08188E-11
1.38606	2.08186E-11
1.38606	2.08186E-11
1.38606	2.08167E-11
1.38606	2.08167E-11
1.38606	2.08164E-11
1.38606	2.08164E-11
1.38606	2.08145E-11
1.38606	2.08145E-11
1.38606	2.08143E-11
1.38606	2.08143E-11
1.38606	2.08124E-11
1.38606	2.08124E-11
1.38606	2.08122E-11
1.38606	2.08122E-11
1.38606	2.08103E-11
1.38606	2.08103E-11
1.38606	2.08101E-11
1.38606	2.08101E-11
1.38607	2.08082E-11
1.38607	2.08082E-11
1.38607	2.0808E-11
1.38607	2.0808E-11
1.38607	2.08061E-11
1.38607	2.08061E-11
1.38607	2.08059E-11
1.38607	2.08059E-11
1.38607	2.08041E-11
1.38607	2.08041E-11
1.38607	2.08039E-11
1.38607	2.08039E-11
1.38607	2.0802E-11
1.38607	2.0802E-11
1.38607	2.08018E-11
1.38607	2.08018E-11
1.38607	2.07999E-11
1.38607	2.07999E-11
1.38607	2.07997E-11
1.38607	2.07997E-11
1.38607	2.07979E-11
1.38607	2.07979E-11
1.38607	2.07977E-11
1.38607	2.07977E-11
1.38607	2.07959E-11
1.38607	2.07959E-11
1.38607	2.07957E-11
1.38607	2.07957E-11
1.38608	2.07938E-11
1.38608	2.07938E-11
1.38608	2.07936E-11
1.38608	2.07936E-11
1.38608	2.07918E-11
1.38608	2.07918E-11
1.38608	2.07916E-11
1.38608	2.07916E-11
1.38608	2.07898E-11
1.38608	2.07898E-11
1.38608	2.07896E-11
1.38608	2.07896E-11
1.38608	2.07878E-11
1.38608	2.07878E-11
1.38608	2.07876E-11
1.38608	2.07876E-11
1.38608	2.07858E-11
1.38608	2.07858E-11
1.38608	2.07856E-11
1.38608	2.07856E-11
1.38608	2.07838E-11
1.38608	2.07838E-11
1.38608	2.07837E-11
1.38608	2.07837E-11
1.38608	2.07818E-11
1.38608	2.07818E-11
1.38608	2.07817E-11
1.38608	2.07817E-11
1.38608	2.07799E-11
1.38608	2.07799E-11
1.38608	2.07797E-11
1.38608	2.07797E-11
1.38609	2.07779E-11
1.38609	2.07779E-11
1.38609	2.07778E-11
1.38609	2.07778E-11
1.38609	2.0776E-11
1.38609	2.0776E-11
1.38609	2.07758E-11
1.38609	2.07758E-11
1.38609	2.0774E-11
1.38609	2.0774E-11
1.38609	2.07739E-11
1.38609	2.07739E-11
1.38609	2.07721E-11
1.38609	2.07721E-11
1.38609	2.0772E-11
1.38609	2.0772E-11
1.38609	2.07702E-11
1.38609	2.07702E-11
1.38609	2.07701E-11
1.38609	2.07701E-11
1.38609	2.07683E-11
1.38609	2.07683E-11
1.38609	2.07682E-11
1.38609	2.07682E-11
1.38609	2.07664E-11
1.38609	2.07664E-11
1.38609	2.07663E-11
1.38609	2.07663E-11
1.3861	2.07645E-11
1.3861	2.07645E-11
1.3861	2.07644E-11
1.3861	2.07644E-11
1.3861	2.07626E-11
1.3861	2.07626E-11
1.3861	2.07625E-11
1.3861	2.07625E-11
1.3861	2.07607E-11
1.3861	2.07607E-11
1.3861	2.07606E-11
1.3861	2.07606E-11
1.3861	2.07588E-11
1.3861	2.07588E-11
1.3861	2.07588E-11
1.3861	2.07588E-11
1.3861	2.0757E-11
1.3861	2.0757E-11
1.3861	2.07569E-11
1.3861	2.07569E-11
1.3861	2.07551E-11
1.3861	2.07551E-11
1.3861	2.07551E-11
1.3861	2.07551E-11
1.3861	2.07533E-11
1.3861	2.07533E-11
1.3861	2.07532E-11
1.3861	2.07532E-11
1.3861	2.07515E-11
1.3861	2.07515E-11
1.3861	2.07514E-11
1.3861	2.07514E-11
1.38611	2.07496E-11
1.38611	2.07496E-11
1.38611	2.07496E-11
1.38611	2.07496E-11
1.38611	2.07478E-11
1.38611	2.07478E-11
1.38611	2.07478E-11
1.38611	2.07478E-11
1.38611	2.0746E-11
1.38611	2.0746E-11
1.38611	2.0746E-11
1.38611	2.0746E-11
1.38611	2.07442E-11
1.38611	2.07442E-11
1.38611	2.07442E-11
1.38611	2.07442E-11
1.38611	2.07424E-11
1.38611	2.07424E-11
1.38611	2.07424E-11
1.38611	2.07424E-11
1.38611	2.07406E-11
1.38611	2.07406E-11
1.38611	2.07406E-11
1.38611	2.07406E-11
1.38611	2.07389E-11
1.38611	2.07389E-11
1.38611	2.07388E-11
1.38611	2.07388E-11
1.38611	2.07371E-11
1.38611	2.07371E-11
1.38611	2.07371E-11
1.38611	2.07371E-11
1.38611	2.07353E-11
1.38611	2.07353E-11
1.38611	2.07353E-11
1.38611	2.07353E-11
1.38612	2.07336E-11
1.38612	2.07336E-11
1.38612	2.07336E-11
1.38612	2.07336E-11
1.38612	2.07318E-11
1.38612	2.07318E-11
1.38612	2.07318E-11
1.38612	2.07318E-11
1.38612	2.07301E-11
1.38612	2.07301E-11
1.38616	2.06751E-11
1.38616	2.06751E-11
1.38616	2.06734E-11
1.38616	2.06734E-11
1.38619	2.06228E-11
1.38619	2.06228E-11
1.38619	2.06212E-11
1.38619	2.06212E-11
1.38622	2.05753E-11
1.38622	2.05753E-11
1.38622	2.05739E-11
1.38622	2.05739E-11
1.38625	2.05331E-11
1.38625	2.05331E-11
1.38625	2.05317E-11
1.38625	2.05317E-11
1.38653	2.01293E-11
1.38653	2.01293E-11
1.38653	2.01288E-11
1.38653	2.01288E-11
1.38654	2.01083E-11
1.38654	2.01083E-11
1.38654	2.01079E-11
1.38654	2.01079E-11
1.38656	2.00879E-11
1.38656	2.00879E-11
1.38656	2.00875E-11
1.38656	2.00875E-11
1.38657	2.00678E-11
1.38657	2.00678E-11
1.38657	2.00675E-11
1.38657	2.00675E-11
1.38659	2.00482E-11
1.38659	2.00482E-11
1.38659	2.00479E-11
1.38659	2.00479E-11
1.3866	2.0029E-11
1.3866	2.0029E-11
1.3866	2.00288E-11
1.3866	2.00288E-11
1.38661	2.00103E-11
1.38661	2.00103E-11
1.38661	2.00101E-11
1.38661	2.00101E-11
1.38662	1.9992E-11
1.38662	1.9992E-11
1.38662	1.99918E-11
1.38662	1.99918E-11
1.38664	1.9974E-11
1.38664	1.9974E-11
1.38664	1.99739E-11
1.38664	1.99739E-11
1.38665	1.99566E-11
1.38665	1.99566E-11
1.38665	1.99565E-11
1.38665	1.99565E-11
1.38666	1.99395E-11
1.38666	1.99395E-11
1.38666	1.99395E-11
1.38666	1.99395E-11
1.38667	1.99228E-11
1.38667	1.99228E-11
1.38668	1.99122E-11
1.38668	1.99122E-11
1.38669	1.98961E-11
1.38669	1.98961E-11
1.3867	1.98856E-11
1.3867	1.98856E-11
1.38671	1.98702E-11
1.38671	1.98702E-11
1.38672	1.98597E-11
1.38672	1.98597E-11
1.38673	1.98449E-11
1.38673	1.98449E-11
1.38673	1.98345E-11
1.38673	1.98345E-11
1.38674	1.98203E-11
1.38674	1.98203E-11
1.38675	1.981E-11
1.38675	1.981E-11
1.38688	1.96284E-11
1.38688	1.96284E-11
1.38689	1.96188E-11
1.38689	1.96188E-11
1.38689	1.9611E-11
1.38689	1.9611E-11
1.3869	1.96015E-11
1.3869	1.96015E-11
1.38691	1.95938E-11
1.38691	1.95938E-11
1.38691	1.95844E-11
1.38691	1.95844E-11
1.38692	1.95768E-11
1.38692	1.95768E-11
1.38692	1.95674E-11
1.38692	1.95674E-11
1.38693	1.95599E-11
1.38693	1.95599E-11
1.38694	1.95506E-11
1.38694	1.95506E-11
1.38694	1.95431E-11
1.38694	1.95431E-11
1.38695	1.95338E-11
1.38695	1.95338E-11
1.38695	1.95264E-11
1.38695	1.95264E-11
1.38696	1.95172E-11
1.38696	1.95172E-11
1.38696	1.95099E-11
1.38696	1.95099E-11
1.38697	1.95008E-11
1.38697	1.95008E-11
1.38698	1.94935E-11
1.38698	1.94935E-11
1.38698	1.94845E-11
1.38698	1.94845E-11
1.38699	1.94773E-11
1.38699	1.94773E-11
1.38699	1.94683E-11
1.38699	1.94683E-11
1.387	1.94611E-11
1.387	1.94611E-11
1.38701	1.94522E-11
1.38701	1.94522E-11
1.38701	1.94451E-11
1.38701	1.94451E-11
1.38702	1.94363E-11
1.38702	1.94363E-11
1.38702	1.94293E-11
1.38702	1.94293E-11
1.38703	1.94204E-11
1.38703	1.94204E-11
1.38703	1.94135E-11
1.38703	1.94135E-11
1.38707	1.93696E-11
1.38707	1.93696E-11
1.38707	1.93629E-11
1.38707	1.93629E-11
1.3871	1.93205E-11
1.3871	1.93205E-11
1.38711	1.9314E-11
1.38711	1.9314E-11
1.38713	1.92733E-11
1.38713	1.92733E-11
1.38714	1.9267E-11
1.38714	1.9267E-11
1.38715	1.92471E-11
1.38715	1.92471E-11
1.38716	1.92409E-11
1.38716	1.92409E-11
1.38717	1.92213E-11
1.38717	1.92213E-11
1.38718	1.92152E-11
1.38718	1.92152E-11
1.38719	1.91958E-11
1.38719	1.91958E-11
1.3872	1.91899E-11
1.3872	1.91899E-11
1.38721	1.91707E-11
1.38721	1.91707E-11
1.38721	1.91649E-11
1.38721	1.91649E-11
1.38723	1.9146E-11
1.38723	1.9146E-11
1.38723	1.91402E-11
1.38723	1.91402E-11
1.38724	1.91216E-11
1.38724	1.91216E-11
1.38725	1.9116E-11
1.38725	1.9116E-11
1.38726	1.90975E-11
1.38726	1.90975E-11
1.38727	1.9092E-11
1.38727	1.9092E-11
1.38728	1.90738E-11
1.38728	1.90738E-11
1.38728	1.90684E-11
1.38728	1.90684E-11
1.3873	1.90504E-11
1.3873	1.90504E-11
1.3873	1.90451E-11
1.3873	1.90451E-11
1.38731	1.90377E-11
1.38731	1.90377E-11
1.38731	1.90324E-11
1.38731	1.90324E-11
1.38732	1.9025E-11
1.38732	1.9025E-11
1.38732	1.90197E-11
1.38732	1.90197E-11
1.38732	1.90124E-11
1.38732	1.90124E-11
1.38733	1.90072E-11
1.38733	1.90072E-11
1.38733	1.89999E-11
1.38733	1.89999E-11
1.38734	1.89948E-11
1.38734	1.89948E-11
1.38734	1.89875E-11
1.38734	1.89875E-11
1.38735	1.89824E-11
1.38735	1.89824E-11
1.38735	1.89752E-11
1.38735	1.89752E-11
1.38736	1.89702E-11
1.38736	1.89702E-11
1.38736	1.8963E-11
1.38736	1.8963E-11
1.38736	1.8958E-11
1.38736	1.8958E-11
1.38737	1.89509E-11
1.38737	1.89509E-11
1.38737	1.89459E-11
1.38737	1.89459E-11
1.38738	1.89388E-11
1.38738	1.89388E-11
1.38738	1.8934E-11
1.38738	1.8934E-11
1.38739	1.89269E-11
1.38739	1.89269E-11
1.38739	1.89221E-11
1.38739	1.89221E-11
1.3874	1.89151E-11
1.3874	1.89151E-11
1.3874	1.89103E-11
1.3874	1.89103E-11
1.3874	1.89033E-11
1.3874	1.89033E-11
1.38741	1.88986E-11
1.38741	1.88986E-11
1.38741	1.88917E-11
1.38741	1.88917E-11
1.38742	1.8887E-11
1.38742	1.8887E-11
1.38742	1.88801E-11
1.38742	1.88801E-11
1.38743	1.88755E-11
1.38743	1.88755E-11
1.38743	1.88686E-11
1.38743	1.88686E-11
1.38743	1.8864E-11
1.38743	1.8864E-11
1.38744	1.88572E-11
1.38744	1.88572E-11
1.38744	1.88527E-11
1.38744	1.88527E-11
1.38745	1.88459E-11
1.38745	1.88459E-11
1.38745	1.88414E-11
1.38745	1.88414E-11
1.38746	1.88347E-11
1.38746	1.88347E-11
1.38746	1.88302E-11
1.38746	1.88302E-11
1.38746	1.88235E-11
1.38746	1.88235E-11
1.38747	1.88191E-11
1.38747	1.88191E-11
1.38747	1.88125E-11
1.38747	1.88125E-11
1.38747	1.88081E-11
1.38747	1.88081E-11
1.38748	1.88015E-11
1.38748	1.88015E-11
1.38748	1.87972E-11
1.38748	1.87972E-11
1.38749	1.87906E-11
1.38749	1.87906E-11
1.38749	1.87864E-11
1.38749	1.87864E-11
1.3875	1.87798E-11
1.3875	1.87798E-11
1.3875	1.87756E-11
1.3875	1.87756E-11
1.3875	1.87691E-11
1.3875	1.87691E-11
1.38751	1.87649E-11
1.38751	1.87649E-11
1.38751	1.87584E-11
1.38751	1.87584E-11
1.38751	1.87543E-11
1.38751	1.87543E-11
1.38752	1.87478E-11
1.38752	1.87478E-11
1.38752	1.87438E-11
1.38752	1.87438E-11
1.38753	1.87374E-11
1.38753	1.87374E-11
1.38753	1.87333E-11
1.38753	1.87333E-11
1.38754	1.87269E-11
1.38754	1.87269E-11
1.38754	1.87229E-11
1.38754	1.87229E-11
1.38754	1.87166E-11
1.38754	1.87166E-11
1.38755	1.87126E-11
1.38755	1.87126E-11
1.38755	1.87063E-11
1.38755	1.87063E-11
1.38755	1.87024E-11
1.38755	1.87024E-11
1.38756	1.86962E-11
1.38756	1.86962E-11
1.38756	1.86923E-11
1.38756	1.86923E-11
1.38757	1.8686E-11
1.38757	1.8686E-11
1.38757	1.86822E-11
1.38757	1.86822E-11
1.38757	1.8676E-11
1.38757	1.8676E-11
1.38758	1.86722E-11
1.38758	1.86722E-11
1.38758	1.8666E-11
1.38758	1.8666E-11
1.38758	1.86623E-11
1.38758	1.86623E-11
1.38759	1.86562E-11
1.38759	1.86562E-11
1.38759	1.86524E-11
1.38759	1.86524E-11
1.3876	1.86463E-11
1.3876	1.86463E-11
1.3876	1.86426E-11
1.3876	1.86426E-11
1.3876	1.86366E-11
1.3876	1.86366E-11
1.38761	1.86329E-11
1.38761	1.86329E-11
1.38761	1.86269E-11
1.38761	1.86269E-11
1.38761	1.86233E-11
1.38761	1.86233E-11
1.38762	1.86173E-11
1.38762	1.86173E-11
1.38762	1.86137E-11
1.38762	1.86137E-11
1.38762	1.86078E-11
1.38762	1.86078E-11
1.38763	1.86042E-11
1.38763	1.86042E-11
1.38763	1.85983E-11
1.38763	1.85983E-11
1.38763	1.85948E-11
1.38763	1.85948E-11
1.38764	1.85889E-11
1.38764	1.85889E-11
1.38764	1.85854E-11
1.38764	1.85854E-11
1.38765	1.85796E-11
1.38765	1.85796E-11
1.38765	1.85761E-11
1.38765	1.85761E-11
1.38765	1.85703E-11
1.38765	1.85703E-11
1.38765	1.85669E-11
1.38765	1.85669E-11
1.38766	1.85611E-11
1.38766	1.85611E-11
1.38766	1.85577E-11
1.38766	1.85577E-11
1.38767	1.8552E-11
1.38767	1.8552E-11
1.38767	1.85486E-11
1.38767	1.85486E-11
1.38767	1.85429E-11
1.38767	1.85429E-11
1.38768	1.85396E-11
1.38768	1.85396E-11
1.38768	1.85385E-11
1.38768	1.85385E-11
1.38768	1.85352E-11
1.38768	1.85352E-11
1.38768	1.8534E-11
1.38768	1.8534E-11
1.38768	1.85308E-11
1.38768	1.85308E-11
1.38768	1.85296E-11
1.38768	1.85296E-11
1.38768	1.85264E-11
1.38768	1.85264E-11
1.38769	1.85253E-11
1.38769	1.85253E-11
1.38769	1.85221E-11
1.38769	1.85221E-11
1.38769	1.85209E-11
1.38769	1.85209E-11
1.38769	1.85177E-11
1.38769	1.85177E-11
1.38769	1.85166E-11
1.38769	1.85166E-11
1.38769	1.85134E-11
1.38769	1.85134E-11
1.3877	1.85123E-11
1.3877	1.85123E-11
1.3877	1.85091E-11
1.3877	1.85091E-11
1.3877	1.8508E-11
1.3877	1.8508E-11
1.3877	1.85049E-11
1.3877	1.85049E-11
1.3877	1.85037E-11
1.3877	1.85037E-11
1.3877	1.85006E-11
1.3877	1.85006E-11
1.38771	1.84995E-11
1.38771	1.84995E-11
1.38771	1.84964E-11
1.38771	1.84964E-11
1.38771	1.84953E-11
1.38771	1.84953E-11
1.38771	1.84922E-11
1.38771	1.84922E-11
1.38771	1.84911E-11
1.38771	1.84911E-11
1.38771	1.8488E-11
1.38771	1.8488E-11
1.38771	1.84869E-11
1.38771	1.84869E-11
1.38772	1.84838E-11
1.38772	1.84838E-11
1.38772	1.84828E-11
1.38772	1.84828E-11
1.38772	1.84797E-11
1.38772	1.84797E-11
1.38772	1.84786E-11
1.38772	1.84786E-11
1.38772	1.84756E-11
1.38772	1.84756E-11
1.38772	1.84745E-11
1.38772	1.84745E-11
1.38773	1.84715E-11
1.38773	1.84715E-11
1.38773	1.84704E-11
1.38773	1.84704E-11
1.38792	1.82225E-11
1.38792	1.82225E-11
1.38792	1.82218E-11
1.38792	1.82218E-11
1.38794	1.8195E-11
1.38794	1.8195E-11
1.38794	1.81944E-11
1.38794	1.81944E-11
1.38796	1.81683E-11
1.38796	1.81683E-11
1.38796	1.81676E-11
1.38796	1.81676E-11
1.38798	1.81421E-11
1.38798	1.81421E-11
1.38798	1.81415E-11
1.38798	1.81415E-11
1.388	1.81167E-11
1.388	1.81167E-11
1.388	1.81161E-11
1.388	1.81161E-11
1.38802	1.80919E-11
1.38802	1.80919E-11
1.38802	1.80913E-11
1.38802	1.80913E-11
1.38803	1.80677E-11
1.38803	1.80677E-11
1.38803	1.80672E-11
1.38803	1.80672E-11
1.38805	1.80441E-11
1.38805	1.80441E-11
1.38805	1.80436E-11
1.38805	1.80436E-11
1.38807	1.80211E-11
1.38807	1.80211E-11
1.38807	1.80207E-11
1.38807	1.80207E-11
1.38809	1.79988E-11
1.38809	1.79988E-11
1.38809	1.79984E-11
1.38809	1.79984E-11
1.3881	1.79769E-11
1.3881	1.79769E-11
1.3881	1.79766E-11
1.3881	1.79766E-11
1.38812	1.79557E-11
1.38812	1.79557E-11
1.38812	1.79553E-11
1.38812	1.79553E-11
1.38814	1.7935E-11
1.38814	1.7935E-11
1.38814	1.79347E-11
1.38814	1.79347E-11
1.38815	1.79148E-11
1.38815	1.79148E-11
1.38815	1.79145E-11
1.38815	1.79145E-11
1.38817	1.78951E-11
1.38817	1.78951E-11
1.38817	1.78949E-11
1.38817	1.78949E-11
1.38818	1.7884E-11
1.38818	1.7884E-11
1.38818	1.78838E-11
1.38818	1.78838E-11
1.38819	1.7873E-11
1.38819	1.7873E-11
1.38819	1.78728E-11
1.38819	1.78728E-11
1.38819	1.7862E-11
1.38819	1.7862E-11
1.38819	1.78618E-11
1.38819	1.78618E-11
1.3882	1.7851E-11
1.3882	1.7851E-11
1.3882	1.78509E-11
1.3882	1.78509E-11
1.38821	1.78401E-11
1.38821	1.78401E-11
1.38821	1.784E-11
1.38821	1.784E-11
1.38822	1.78293E-11
1.38822	1.78293E-11
1.38822	1.78292E-11
1.38822	1.78292E-11
1.38823	1.78185E-11
1.38823	1.78185E-11
1.38823	1.78184E-11
1.38823	1.78184E-11
1.38824	1.78078E-11
1.38824	1.78078E-11
1.38824	1.78077E-11
1.38824	1.78077E-11
1.38824	1.77971E-11
1.38824	1.77971E-11
1.38824	1.7797E-11
1.38824	1.7797E-11
1.38825	1.77864E-11
1.38825	1.77864E-11
1.38825	1.77864E-11
1.38825	1.77864E-11
1.38826	1.77758E-11
1.38826	1.77758E-11
1.38826	1.77758E-11
1.38826	1.77758E-11
1.38827	1.77653E-11
1.38827	1.77653E-11
1.38827	1.77653E-11
1.38827	1.77653E-11
1.38828	1.77548E-11
1.38828	1.77548E-11
1.38828	1.77548E-11
1.38828	1.77548E-11
1.38829	1.77444E-11
1.38829	1.77444E-11
1.38829	1.77444E-11
1.38829	1.77444E-11
1.3883	1.77207E-11
1.3883	1.77207E-11
1.38831	1.77171E-11
1.38831	1.77171E-11
1.38834	1.76727E-11
1.38834	1.76727E-11
1.38834	1.76693E-11
1.38834	1.76693E-11
1.38861	1.73335E-11
1.38861	1.73335E-11
1.38862	1.73312E-11
1.38862	1.73312E-11
1.38871	1.72092E-11
1.38871	1.72092E-11
1.38872	1.72074E-11
1.38872	1.72074E-11
1.38872	1.72025E-11
1.38872	1.72025E-11
1.38872	1.72007E-11
1.38872	1.72007E-11
1.38872	1.71958E-11
1.38872	1.71958E-11
1.38873	1.7194E-11
1.38873	1.7194E-11
1.38873	1.7189E-11
1.38873	1.7189E-11
1.38873	1.71873E-11
1.38873	1.71873E-11
1.38874	1.71822E-11
1.38874	1.71822E-11
1.38874	1.71805E-11
1.38874	1.71805E-11
1.38874	1.71754E-11
1.38874	1.71754E-11
1.38874	1.71737E-11
1.38874	1.71737E-11
1.38875	1.71686E-11
1.38875	1.71686E-11
1.38875	1.71669E-11
1.38875	1.71669E-11
1.38875	1.71618E-11
1.38875	1.71618E-11
1.38875	1.71601E-11
1.38875	1.71601E-11
1.38876	1.71549E-11
1.38876	1.71549E-11
1.38876	1.71533E-11
1.38876	1.71533E-11
1.38876	1.71481E-11
1.38876	1.71481E-11
1.38876	1.71464E-11
1.38876	1.71464E-11
1.38877	1.71412E-11
1.38877	1.71412E-11
1.38877	1.71396E-11
1.38877	1.71396E-11
1.38877	1.71343E-11
1.38877	1.71343E-11
1.38878	1.71327E-11
1.38878	1.71327E-11
1.38878	1.71274E-11
1.38878	1.71274E-11
1.38878	1.71258E-11
1.38878	1.71258E-11
1.38879	1.71205E-11
1.38879	1.71205E-11
1.38879	1.7119E-11
1.38879	1.7119E-11
1.38879	1.71136E-11
1.38879	1.71136E-11
1.38879	1.71121E-11
1.38879	1.71121E-11
1.3888	1.71067E-11
1.3888	1.71067E-11
1.3888	1.71052E-11
1.3888	1.71052E-11
1.3888	1.70998E-11
1.3888	1.70998E-11
1.3888	1.70983E-11
1.3888	1.70983E-11
1.38881	1.70929E-11
1.38881	1.70929E-11
1.38881	1.70914E-11
1.38881	1.70914E-11
1.38881	1.7086E-11
1.38881	1.7086E-11
1.38882	1.7081E-11
1.38882	1.7081E-11
1.38882	1.70756E-11
1.38882	1.70756E-11
1.38883	1.70707E-11
1.38883	1.70707E-11
1.38883	1.70652E-11
1.38883	1.70652E-11
1.38883	1.70605E-11
1.38883	1.70605E-11
1.38884	1.7055E-11
1.38884	1.7055E-11
1.38884	1.7052E-11
1.38884	1.7052E-11
1.38885	1.70464E-11
1.38885	1.70464E-11
1.38885	1.70435E-11
1.38885	1.70435E-11
1.38885	1.70379E-11
1.38885	1.70379E-11
1.38886	1.7035E-11
1.38886	1.7035E-11
1.38886	1.70294E-11
1.38886	1.70294E-11
1.38886	1.70265E-11
1.38886	1.70265E-11
1.38887	1.70209E-11
1.38887	1.70209E-11
1.38887	1.7018E-11
1.38887	1.7018E-11
1.38887	1.70124E-11
1.38887	1.70124E-11
1.38888	1.70095E-11
1.38888	1.70095E-11
1.38888	1.70039E-11
1.38888	1.70039E-11
1.38888	1.70011E-11
1.38888	1.70011E-11
1.38889	1.69954E-11
1.38889	1.69954E-11
1.38889	1.69926E-11
1.38889	1.69926E-11
1.38889	1.6987E-11
1.38889	1.6987E-11
1.3889	1.69842E-11
1.3889	1.69842E-11
1.3889	1.69786E-11
1.3889	1.69786E-11
1.3889	1.69758E-11
1.3889	1.69758E-11
1.38891	1.69702E-11
1.38891	1.69702E-11
1.38891	1.69674E-11
1.38891	1.69674E-11
1.38892	1.69618E-11
1.38892	1.69618E-11
1.38892	1.69591E-11
1.38892	1.69591E-11
1.38892	1.69534E-11
1.38892	1.69534E-11
1.38892	1.69507E-11
1.38892	1.69507E-11
1.38893	1.69451E-11
1.38893	1.69451E-11
1.38893	1.69424E-11
1.38893	1.69424E-11
1.38894	1.69367E-11
1.38894	1.69367E-11
1.38894	1.69341E-11
1.38894	1.69341E-11
1.38894	1.69284E-11
1.38894	1.69284E-11
1.38894	1.69258E-11
1.38894	1.69258E-11
1.38895	1.69202E-11
1.38895	1.69202E-11
1.38895	1.69176E-11
1.38895	1.69176E-11
1.38896	1.69119E-11
1.38896	1.69119E-11
1.38896	1.69094E-11
1.38896	1.69094E-11
1.38896	1.69037E-11
1.38896	1.69037E-11
1.38896	1.69012E-11
1.38896	1.69012E-11
1.38898	1.68878E-11
1.38898	1.68878E-11
1.38898	1.68853E-11
1.38898	1.68853E-11
1.389	1.68602E-11
1.389	1.68602E-11
1.389	1.68578E-11
1.389	1.68578E-11
1.38904	1.68101E-11
1.38904	1.68101E-11
1.38905	1.67926E-11
1.38905	1.67926E-11
1.38913	1.67069E-11
1.38913	1.67069E-11
1.38937	1.64126E-11
1.38937	1.64126E-11
1.3894	1.6383E-11
1.3894	1.6383E-11
1.3894	1.63798E-11
1.3894	1.63798E-11
1.38943	1.63517E-11
1.38943	1.63517E-11
1.38943	1.63486E-11
1.38943	1.63486E-11
1.38945	1.63218E-11
1.38945	1.63218E-11
1.38945	1.63188E-11
1.38945	1.63188E-11
1.38948	1.62931E-11
1.38948	1.62931E-11
1.38948	1.62902E-11
1.38948	1.62902E-11
1.3895	1.62656E-11
1.3895	1.62656E-11
1.3895	1.62627E-11
1.3895	1.62627E-11
1.38958	1.6168E-11
1.38958	1.6168E-11
1.38958	1.61664E-11
1.38958	1.61664E-11
1.3896	1.6147E-11
1.3896	1.6147E-11
1.3896	1.61454E-11
1.3896	1.61454E-11
1.38962	1.61272E-11
1.38962	1.61272E-11
1.38962	1.61256E-11
1.38962	1.61256E-11
1.38963	1.61084E-11
1.38963	1.61084E-11
1.38964	1.61068E-11
1.38964	1.61068E-11
1.38965	1.60906E-11
1.38965	1.60906E-11
1.38965	1.60893E-11
1.38965	1.60893E-11
1.38966	1.60739E-11
1.38966	1.60739E-11
1.38967	1.60727E-11
1.38967	1.60727E-11
1.38968	1.6058E-11
1.38968	1.6058E-11
1.38968	1.60542E-11
1.38968	1.60542E-11
1.38969	1.60402E-11
1.38969	1.60402E-11
1.3897	1.60367E-11
1.3897	1.60367E-11
1.38971	1.60233E-11
1.38971	1.60233E-11
1.38971	1.602E-11
1.38971	1.602E-11
1.38972	1.60071E-11
1.38972	1.60071E-11
1.38973	1.6004E-11
1.38973	1.6004E-11
1.38974	1.59917E-11
1.38974	1.59917E-11
1.38974	1.59853E-11
1.38974	1.59853E-11
1.38981	1.59052E-11
1.38981	1.59052E-11
1.38981	1.59033E-11
1.38981	1.59033E-11
1.38983	1.58873E-11
1.38983	1.58873E-11
1.38983	1.58835E-11
1.38983	1.58835E-11
1.38984	1.58692E-11
1.38984	1.58692E-11
1.38985	1.58659E-11
1.38985	1.58659E-11
1.38987	1.58431E-11
1.38987	1.58431E-11
1.38987	1.58404E-11
1.38987	1.58404E-11
1.39	1.56915E-11
1.39021	1.54611E-11
1.39021	1.54611E-11
1.39021	1.54587E-11
1.39021	1.54587E-11
1.39022	1.54465E-11
1.39022	1.54465E-11
1.39022	1.54442E-11
1.39022	1.54442E-11
1.39023	1.54323E-11
1.39023	1.54323E-11
1.39024	1.54301E-11
1.39024	1.54301E-11
1.39025	1.54186E-11
1.39025	1.54186E-11
1.39025	1.54165E-11
1.39025	1.54165E-11
1.39026	1.54054E-11
1.39026	1.54054E-11
1.39026	1.54034E-11
1.39026	1.54034E-11
1.4	8.21529E-12
1.41	4.77662E-12
1.42	3.3463E-12
1.42388	2.80713E-12
1.42388	2.80713E-12
1.43	1.86863E-12
1.44	1.1013E-12
1.45	6.37686E-13
1.46	4.79098E-13
1.47	3.2051E-13
1.48	2.30891E-13
1.49	1.87903E-13
1.5	1.44915E-13
1.51	1.01927E-13
1.52	5.89395E-14
1.53	3.91532E-14
1.54	3.61483E-14
1.55	3.31434E-14
1.56	3.01386E-14
1.57	2.71337E-14
1.58	2.41289E-14
1.59	2.1124E-14
1.6	1.81192E-14
1.61	1.51143E-14
1.62	1.21094E-14
1.63	1.04466E-14
1.63791	1.00083E-14
1.63791	1.00083E-14
1.63791	9.96295E-15
1.63791	9.96295E-15
1.64	-6.56412E-15
1.65	-3.80752E-15
1.66	-2.35127E-15
1.67	-1.49502E-15
1.68	-1.08477E-15
1.69	-7.96516E-16
1.7	-5.08261E-16
1.71	-3.10026E-16
1.72	-2.70954E-16
1.73	-2.31882E-16
1.74	-1.9281E-16
1.75	-1.53738E-16
1.76	-1.14666E-16
1.77	-7.55936E-17
1.77756	-5.56783E-17
1.77756	-5.56783E-17
1.77756	-5.60646E-17
1.77756	-5.60646E-17
1.78	-1.1765E-16
1.79	-6.66136E-17
1.8	-4.04058E-17
1.81	-2.77706E-17
1.82	-1.73361E-17
1.83	-1.37191E-17
1.84	-1.0102E-17
1.85	-6.48499E-18
1.86	-3.65376E-18
1.87	-3.26205E-18
1.88	-2.87034E-18
1.89	-2.47864E-18
1.9	-2.08693E-18
1.91	-1.69522E-18
1.92	-1.30352E-18
1.93	-9.11811E-19
1.94	-6.08462E-19
1.95	-5.80572E-19
1.96	-5.52682E-19
1.97	-5.24792E-19
1.98	-4.96902E-19
1.99	-4.69012E-19
2	-4.41122E-19
2	-4.41122E-19
2	-4.41122E-19
2.01	3.60395E-05
2.01053	3.90081E-05
2.01053	3.90081E-05
2.02	7.69239E-05
2.03	0.00009447
2.0334	9.76899E-05
2.0334	9.76899E-05
2.04	0.000101865
2.05	0.000104919
2.06	0.000106079
2.07	0.000106432
2.08	0.000106558
2.09	0.000106541
2.1	0.000106635
2.11	0.000106718
2.12	0.000106898
2.13	0.000107176
2.14	0.000107595
2.15	0.000108131
2.16	0.000108786
2.17	0.000109555
2.18	0.00011046
2.19	0.000111502
2.2	0.000112711
2.21	0.000114107
2.22	0.000115729
2.23	0.00011762
2.24	0.00011986
2.25	0.00079938
2.25589	0.00180276
2.25589	0.00180276
2.26	0.00275633
2.27	0.00589801
2.28	0.0101318
2.29	0.0153649
2.3	0.0215049
2.31	0.0284589
2.32	0.0361343
2.3286	0.0432378
2.3286	0.0432378
2.33	0.044437
2.34	0.0530732
2.35	0.0618259
2.36	0.0706962
2.37	0.0796835
2.38	0.0887846
2.39	0.0979936
2.4	0.107303
2.41	0.116706
2.42	0.126192
2.43	0.135753
2.44	0.145382
2.45	0.155071
2.46	0.164812
2.47	0.174599
2.48	0.184427
2.49	0.194289
2.5	0.204183
2.51	0.214103
2.52	0.224046
2.53	0.234009
2.54	0.24399
2.55	0.253987
2.56	0.263996
2.57	0.274017
2.58	0.284048
2.59	0.294087
2.6	0.304134
2.61	0.314187
2.62	0.324246
2.63	0.334309
2.64	0.344377
2.65	0.354447
2.66	0.364521
2.67	0.374597
2.68	0.384675
2.69	0.394755
2.7	0.404836
2.71	0.414918
2.72	0.425
2.73	0.435083
2.74	0.445166
2.75	0.455249
2.76	0.465332
2.77	0.475414
2.78	0.485496
2.79	0.495577
2.8	0.505657
2.81	0.515737
2.82	0.525815
2.83	0.535892
2.84	0.545968
2.85	0.556042
2.86	0.566115
2.87	0.576187
2.88	0.586256
2.89	0.596324
2.9	0.606391
2.91	0.616455
2.92	0.626517
2.93	0.636578
2.94	0.646636
2.95	0.656692
2.96	0.666746
2.97	0.676798
2.98	0.686848
2.99	0.696895
3	0.70694
3.01	0.716982
3.02	0.727022
3.03	0.737059
3.04	0.747094
3.05	0.757126
3.06	0.767155
3.07	0.777182
3.08	0.787205
3.09	0.797226
3.1	0.807244
3.11	0.81726
3.12	0.827272
3.13	0.837281
3.14	0.847287
3.15	0.85729
3.16	0.86729
3.17	0.877287
3.18	0.88728
3.19	0.89727
3.2	0.907257
3.21	0.917241
3.22	0.927221
3.23	0.937198
3.24	0.947171
3.25	0.957141
3.26	0.967107
3.27	0.97707
3.28	0.987029
3.29	0.996984
3.3	1.00694
3.30986	1.01675
3.30986	1.01675
3.31	1.00812
3.31069	-0.0469308
3.31069	-0.0469308
3.31071	-0.067137
3.31071	-0.067137
3.31321	-0.224224
3.31321	-0.224224
3.32	-0.217469
3.33	-0.207522
3.34	-0.197574
3.35	-0.187626
3.36	-0.177677
3.37	-0.167727
3.38	-0.157776
3.39	-0.147825
3.4	-0.137873
3.41	-0.127921
3.42	-0.117969
3.43	-0.108015
3.44	-0.098062
3.45	-0.0881081
3.46	-0.0781539
3.47	-0.0681994
3.48	-0.0582447
3.49	-0.0482897
3.5	-0.0383345
3.51	-0.0283792
3.52	-0.0184238
3.53	-0.00846838
3.53852	9.50378E-06
3.53852	9.50378E-06
3.53853	2.25223E-05
3.53853	2.25223E-05
3.54	0.00148712
3.55	0.0114426
3.56	0.0213981
3.57	0.0313534
3.58	0.0413087
3.59	0.0512638
3.6	0.0612187
3.61	0.0711734
3.62	0.0811278
3.63	0.0910819
3.64	0.101036
3.65	0.110989
3.66	0.120942
3.67	0.130895
3.68	0.140847
3.69	0.150798
3.7	0.160749
3.71	0.1707
3.72	0.180649
3.73	0.190598
3.74	0.200547
3.75	0.210494
3.76	0.220441
3.7638	0.224224
3.7638	0.224224
3.76512	-0.00623264
3.76512	-0.00623264
3.76514	-0.00878548
3.76514	-0.00878548
3.77	-0.0296651
3.77165	-0.0280258
3.77165	-0.0280258
3.78	-0.019719
3.79	-0.00977277
3.79984	1.00169E-05
3.79984	1.00169E-05
3.79985	2.29938E-05
3.79985	2.29938E-05
3.8	0.000173477
3.81	0.0101197
3.82	0.0200659
3.828	0.0280258
3.828	0.0280258
3.83	0.0123356
3.8306	-0.000389837
3.8306	-0.000389837
3.83062	-0.000549292
3.83062	-0.000549292
3.84	-0.00112411
3.85	-0.000588528
3.86	-0.000349863
3.87	-0.000223966
3.88	-0.000150255
3.89	-0.000104004
3.9	-7.35573E-05
3.91	-5.28205E-05
3.92	-3.83449E-05
3.93	-0.000028057
3.94	-2.06482E-05
3.95	-1.52604E-05
3.96	-1.13139E-05
3.97	-8.40754E-06
3.98	-6.2586E-06
3.99	-4.66489E-06
4	-3.48035E-06
4.01	-2.59844E-06
4.02	-1.94104E-06
4.03	-1.45054E-06
4.04	-1.08431E-06
4.05	-8.10723E-07
4.06	-6.06268E-07
4.07	-4.53437E-07
4.08	-3.39201E-07
4.09	-2.53778E-07
4.1	-1.8989E-07
4.11	-1.42087E-07
4.12	-1.06318E-07
4.13	-7.95557E-08
4.14	-5.95337E-08
4.15	-4.45516E-08
4.16	-3.33391E-08
4.17	-2.49477E-08
4.18	-1.86687E-08
4.19	-1.39707E-08
4.2	-1.04552E-08
4.21	-7.82399E-09
4.22	-5.85491E-09
4.23	-4.38524E-09
4.24	-3.2934E-09
4.25	-2.48496E-09
4.26	-1.87398E-09
4.27	-1.42278E-09
4.28	-1.08032E-09
4.29	-8.14883E-10
4.3	-6.09765E-10
4.31	-4.47875E-10
4.32	-3.27871E-10
4.33	-2.37414E-10
4.34	-1.7306E-10
4.35	-1.28671E-10
4.36	-9.63895E-11
4.37	-7.55165E-11
4.38	-6.38082E-11
4.39	-5.69801E-11
4.4	-5.15606E-11
4.41	-4.40936E-11
4.42	-3.64056E-11
4.43	-2.93508E-11
4.44	-2.29293E-11
4.45	-1.90179E-11
4.46	-1.73245E-11
4.47	-1.56311E-11
4.48	-1.39377E-11
4.49	-1.22442E-11
4.5	-1.05508E-11
4.51	-8.8574E-12
4.52	-7.16398E-12
4.53	-5.79815E-12
4.54	-5.50382E-12
4.55	-5.20949E-12
4.56	-4.91516E-12
4.57	-4.62083E-12
4.58	-4.3265E-12
4.59	-4.03216E-12
4.6	-3.73783E-12
4.61	-3.4435E-12
4.62	-3.14917E-12
4.63	-2.85484E-12
4.64	-2.56051E-12
4.65	-2.26617E-12
4.66	-1.97184E-12
4.67	-1.67751E-12
4.68	-1.38318E-12
4.69	-1.08885E-12
4.7	-9.93624E-13
4.71	-9.65769E-13
4.72	-9.37914E-13
4.73	-9.10059E-13
4.74	-8.82204E-13
4.75	-8.54349E-13
4.76	-8.26494E-13
4.77	-7.98639E-13
4.78	-7.70784E-13
4.79	-7.42929E-13
4.8	-7.15074E-13
4.81	-6.87219E-13
4.82	-6.59364E-13
4.83	-6.31509E-13
4.84	-6.03654E-13
4.85	-5.75799E-13
4.86	-5.47944E-13
4.87	-5.20089E-13
4.88	-4.92234E-13
4.89	-4.64379E-13
4.9	-4.36524E-13
4.91	-4.08669E-13
4.92	-3.80814E-13
4.93	-3.52959E-13
4.94	-3.25104E-13
4.95	-2.97249E-13
4.96	-2.69394E-13
4.97	-2.41539E-13
4.98	-2.13684E-13
4.99	-1.85829E-13
5	-1.57974E-13
5	-1.57974E-13


==> 08032019_3481nm.txt <==
%3.481 µm Restluft	
%Zeit in [ms]	AnkerMasse.v
0	0
4.07442E-24	4.03251E-24
4.07442E-24	4.03251E-24
3.59315E-06	3.57409E-06
3.59315E-06	3.57409E-06
4.48409E-06	4.46031E-06
4.48409E-06	4.46031E-06
0.0025	0.00244067
0.005	0.00364385
0.0075	0.000615709
0.01	-9.88242E-05
0.0125	-0.000090876
0.015	-8.37586E-05
0.0175	-7.73859E-05
0.02	-7.16776E-05
0.0225	-0.000066564
0.025	-6.19844E-05
0.0275	-5.78856E-05
0.03	-5.42205E-05
0.0325	-5.09474E-05
0.0334	-4.98577E-05
0.0334	-4.98577E-05
0.035	-4.80291E-05
0.0375	-4.54332E-05
0.04	-4.31304E-05
0.0425	-4.10947E-05
0.045	-3.93027E-05
0.0475	-3.77337E-05
0.05	-3.63688E-05
0.0525	-3.51908E-05
0.055	-3.41844E-05
0.0575	-3.33354E-05
0.06	-3.26312E-05
0.0625	-3.20603E-05
0.065	-3.16122E-05
0.0675	-3.12775E-05
0.07	-3.10476E-05
0.0725	-3.09145E-05
0.075	-3.08712E-05
0.0775	-0.000030911
0.08	-3.10282E-05
0.0825	-3.12173E-05
0.085	-3.14733E-05
0.0875	-3.17917E-05
0.09	-3.21686E-05
0.0925	-3.26002E-05
0.095	-0.000033083
0.0975	-3.36142E-05
0.1	-0.000034191
0.1025	-3.48109E-05
0.105	-3.54716E-05
0.1075	-3.61712E-05
0.11	-3.69077E-05
0.1125	-3.76797E-05
0.115	-3.84856E-05
0.1175	-3.93242E-05
0.12	-4.01947E-05
0.1225	-4.10961E-05
0.125	-4.20281E-05
0.1275	-4.29895E-05
0.13	-4.39798E-05
0.1325	-4.49986E-05
0.135	-4.60456E-05
0.1375	-4.71205E-05
0.14	-4.82236E-05
0.1425	-0.000049355
0.145	-0.000050515
0.1475	-0.000051704
0.15	-5.29224E-05
0.1525	-5.41707E-05
0.155	-5.54494E-05
0.1575	-5.67591E-05
0.16	-5.81007E-05
0.1625	-5.94753E-05
0.165	-0.000060884
0.1675	-6.23283E-05
0.17	-6.38094E-05
0.1725	-6.53283E-05
0.175	-6.68866E-05
0.1775	-6.84861E-05
0.18	-7.01287E-05
0.1825	-7.18168E-05
0.185	-7.35529E-05
0.1875	-7.53401E-05
0.19	-0.000077181
0.1925	-0.00010337
0.195	-0.000192939
0.1975	-0.000347127
0.2	-0.000566686
0.2025	-0.000852372
0.205	-0.00120495
0.206608	-0.00146744
0.206608	-0.00146744
0.2075	-0.0016252
0.21	-0.00211391
0.2125	-0.00267193
0.215	-0.00330011
0.2175	-0.00399921
0.22	-0.00476997
0.2225	-0.00561318
0.225	-0.00652966
0.2275	-0.00752039
0.23	-0.00858642
0.2325	-0.00972852
0.235	-0.0109474
0.2375	-0.012244
0.24	-0.0136192
0.2425	-0.0150743
0.245	-0.0166104
0.2475	-0.0182281
0.25	-0.0199286
0.2525	-0.0217132
0.255	-0.0235831
0.2575	-0.0255393
0.26	-0.0275827
0.2625	-0.0297151
0.265	-0.031938
0.2675	-0.0342525
0.27	-0.0366599
0.2725	-0.0391616
0.275	-0.0417597
0.2775	-0.044455
0.28	-0.047249
0.2825	-0.0501433
0.285	-0.0531401
0.2875	-0.0562407
0.29	-0.0594466
0.2925	-0.0627593
0.295	-0.0661809
0.2975	-0.0697135
0.3	-0.0733588
0.3025	-0.077118
0.305	-0.0809932
0.3075	-0.0849863
0.31	-0.0890997
0.3125	-0.0933347
0.315	-0.0976931
0.3175	-0.102176
0.32	-0.106787
0.3225	-0.111526
0.325	-0.116397
0.3275	-0.121402
0.328902	-0.124268
0.328902	-0.124268
0.33	-0.126531
0.3325	-0.131686
0.335	-0.136846
0.3375	-0.142013
0.34	-0.147187
0.3425	-0.152366
0.345	-0.157553
0.3475	-0.162747
0.35	-0.167947
0.3525	-0.173156
0.355	-0.178372
0.3575	-0.183596
0.36	-0.188828
0.3625	-0.194069
0.365	-0.199319
0.3675	-0.204577
0.37	-0.209845
0.3725	-0.215122
0.375	-0.220409
0.3775	-0.225706
0.38	-0.231014
0.3825	-0.236331
0.385	-0.24166
0.3875	-0.246999
0.39	-0.25235
0.3925	-0.257712
0.395	-0.263086
0.3975	-0.268471
0.4	-0.27387
0.4025	-0.27928
0.405	-0.284704
0.4075	-0.290141
0.41	-0.295591
0.4125	-0.301054
0.415	-0.306532
0.4175	-0.312023
0.42	-0.317529
0.4225	-0.32305
0.425	-0.328585
0.4275	-0.334136
0.43	-0.339702
0.4325	-0.345284
0.435	-0.350883
0.4375	-0.356497
0.44	-0.362129
0.4425	-0.367777
0.445	-0.373443
0.4475	-0.379127
0.45	-0.384828
0.4525	-0.390548
0.455	-0.396286
0.4575	-0.402044
0.46	-0.407821
0.4625	-0.413617
0.465	-0.419433
0.4675	-0.42527
0.47	-0.431127
0.4725	-0.437005
0.475	-0.442905
0.4775	-0.448826
0.48	-0.454769
0.4825	-0.460735
0.485	-0.466723
0.4875	-0.472735
0.49	-0.47877
0.4925	-0.484828
0.495	-0.490911
0.4975	-0.497018
0.5	-0.503151
0.5025	-0.509308
0.505	-0.515491
0.5075	-0.521701
0.51	-0.527936
0.5125	-0.534199
0.515	-0.540489
0.5175	-0.546806
0.52	-0.553151
0.5225	-0.559525
0.525	-0.565927
0.5275	-0.572358
0.53	-0.578819
0.5325	-0.585309
0.535	-0.59183
0.5375	-0.598382
0.54	-0.604965
0.5425	-0.61158
0.545	-0.618227
0.5475	-0.624907
0.55	-0.63162
0.5525	-0.638367
0.555	-0.645149
0.5575	-0.651965
0.56	-0.658817
0.5625	-0.665704
0.565	-0.672628
0.5675	-0.679588
0.57	-0.686586
0.5725	-0.693621
0.575	-0.700695
0.5775	-0.707807
0.58	-0.714958
0.5825	-0.722148
0.585	-0.729377
0.5875	-0.736647
0.59	-0.743959
0.5925	-0.751312
0.595	-0.758707
0.5975	-0.766145
0.6	-0.773627
0.6025	-0.781152
0.605	-0.788723
0.6075	-0.796339
0.61	-0.804
0.6125	-0.811708
0.615	-0.819462
0.6175	-0.827264
0.62	-0.835113
0.6225	-0.843009
0.625	-0.850954
0.6275	-0.858947
0.63	-0.866989
0.6325	-0.875082
0.635	-0.883225
0.6375	-0.891419
0.64	-0.899666
0.6425	-0.907965
0.645	-0.916317
0.6475	-0.924723
0.65	-0.933183
0.6525	-0.941698
0.655	-0.950268
0.6575	-0.958892
0.66	-0.967572
0.6625	-0.976308
0.665	-0.985101
0.6675	-0.993951
0.67	-1.00286
0.6725	-1.01183
0.675	-1.02085
0.6775	-1.02994
0.68	-1.03909
0.6825	-1.0483
0.685	-1.05757
0.6875	-1.0669
0.69	-1.0763
0.6925	-1.08576
0.695	-1.09528
0.6975	-1.10486
0.7	-1.11451
0.7025	-1.12423
0.705	-1.13401
0.7075	-1.14386
0.71	-1.15378
0.7125	-1.16377
0.715	-1.17382
0.7175	-1.18394
0.72	-1.19414
0.7225	-1.2044
0.725	-1.21473
0.7275	-1.22514
0.73	-1.23561
0.7325	-1.24616
0.735	-1.25678
0.7375	-1.26747
0.74	-1.27824
0.7425	-1.28908
0.745	-1.3
0.7475	-1.31099
0.75	-1.32205
0.7525	-1.3332
0.755	-1.34442
0.7575	-1.35571
0.76	-1.36708
0.7625	-1.37853
0.765	-1.39006
0.7675	-1.40167
0.77	-1.41335
0.7725	-1.42512
0.775	-1.43697
0.7775	-1.4489
0.78	-1.46091
0.7825	-1.47299
0.785	-1.48516
0.7875	-1.49741
0.79	-1.50974
0.7925	-1.52216
0.795	-1.53465
0.7975	-1.54722
0.8	-1.55988
0.8025	-1.57262
0.805	-1.58543
0.8075	-1.59833
0.81	-1.61131
0.8125	-1.62437
0.815	-1.63751
0.8175	-1.65072
0.82	-1.66401
0.8225	-1.67738
0.825	-1.69083
0.8275	-1.70436
0.83	-1.71796
0.8325	-1.73164
0.835	-1.74539
0.8375	-1.75922
0.84	-1.77312
0.8425	-1.7871
0.845	-1.80113
0.8475	-1.81524
0.85	-1.8294
0.8525	-1.84362
0.855	-1.8579
0.8575	-1.87223
0.86	-1.88663
0.8625	-1.90108
0.865	-1.91558
0.8675	-1.93013
0.87	-1.94474
0.8725	-1.95939
0.875	-1.97408
0.8775	-1.98881
0.88	-2.00358
0.8825	-2.01838
0.885	-2.03321
0.8875	-2.04808
0.89	-2.06298
0.8925	-2.07792
0.895	-2.09289
0.89636	-2.10105
0.89636	-2.10105
0.89699	0.00356544
0.89699	0.00356544
0.896998	0.0348864
0.896998	0.0348864
0.8975	0.551583
0.898726	0.544224
0.898726	0.544224
0.9	0.536573
0.9025	0.521569
0.905	0.506569
0.9075	0.491574
0.91	0.476584
0.9125	0.461599
0.915	0.44662
0.9175	0.431645
0.92	0.416676
0.9225	0.401711
0.925	0.386751
0.9275	0.371796
0.93	0.356846
0.9325	0.3419
0.935	0.326959
0.9375	0.312022
0.94	0.297089
0.9425	0.28216
0.945	0.267235
0.9475	0.252314
0.95	0.237396
0.9525	0.222482
0.955	0.207571
0.9575	0.192662
0.96	0.177756
0.9625	0.162853
0.965	0.147952
0.9675	0.133054
0.97	0.118157
0.9725	0.103262
0.975	0.0883684
0.9775	0.0734761
0.98	0.0585849
0.9825	0.0436945
0.985	0.0288048
0.9875	0.0139155
0.989837	-3.73345E-06
0.989837	-3.73345E-06
0.989846	-5.44596E-05
0.989846	-5.44596E-05
0.99	-0.000973595
0.9925	-0.0158627
0.995	-0.030752
0.9975	-0.0456416
1	-0.0605316
1.0025	-0.0754224
1.005	-0.0903139
1.0075	-0.105206
1.01	-0.1201
1.0125	-0.134995
1.015	-0.149892
1.0175	-0.16479
1.02	-0.17969
1.0225	-0.194592
1.025	-0.209497
1.0275	-0.224403
1.03	-0.239313
1.0325	-0.254225
1.035	-0.269141
1.0375	-0.28406
1.04	-0.298982
1.0425	-0.313909
1.045	-0.328839
1.0475	-0.343774
1.05	-0.358713
1.0525	-0.373657
1.055	-0.388605
1.0575	-0.40356
1.06	-0.418519
1.0625	-0.433485
1.065	-0.448457
1.0675	-0.463435
1.07	-0.478419
1.0725	-0.49341
1.075	-0.508409
1.0775	-0.523415
1.08	-0.538428
1.08096	-0.544176
1.08096	-0.544176
1.08192	0.000526125
1.08192	0.000526125
1.08193	0.00573319
1.08193	0.00573319
1.0825	0.103504
1.085	0.0884826
1.08589	0.0831128
1.08589	0.0831128
1.0875	0.0734617
1.09	0.0584416
1.0925	0.043422
1.095	0.0284029
1.0975	0.0133841
1.09973	-3.32673E-06
1.09973	-3.32673E-06
1.09974	-5.88117E-05
1.09974	-5.88117E-05
1.1	-0.00163454
1.1025	-0.0166532
1.105	-0.0316722
1.1075	-0.0466916
1.11	-0.0617117
1.1125	-0.0767326
1.11356	-0.0831141
1.11356	-0.0831141
1.115	-0.033423
1.11537	4.22897E-05
1.11537	4.22897E-05
1.11538	0.000467045
1.11538	0.000467045
1.1175	0.00743405
1.12	0.00478226
1.1225	0.00329274
1.125	0.00237348
1.1275	0.00176748
1.13	0.00134818
1.1325	0.00104722
1.135	0.000824944
1.1375	0.000657045
1.14	0.000527915
1.1425	0.000427146
1.145	0.000347573
1.1475	0.000284127
1.15	0.000233136
1.1525	0.000191885
1.155	0.000158333
1.1575	0.00013092
1.16	0.000108441
1.16115	9.95109E-05
1.16115	9.95109E-05
1.16115	9.95109E-05
1.16115	9.95109E-05
1.1625	8.99491E-05
1.165	7.46994E-05
1.1675	6.20958E-05
1.17	5.16609E-05
1.1725	4.30088E-05
1.175	3.58259E-05
1.1775	2.98566E-05
1.17929	2.62076E-05
1.17929	2.62076E-05
1.17929	2.62076E-05
1.17929	2.62076E-05
1.18	0.000024892
1.1825	2.07593E-05
1.185	1.73177E-05
1.1875	1.44501E-05
1.19	1.20594E-05
1.1925	1.00658E-05
1.195	8.40292E-06
1.1975	7.01549E-06
1.2	5.85769E-06
1.2025	4.89137E-06
1.205	4.08477E-06
1.2075	3.41136E-06
1.21	2.8491E-06
1.2125	2.3796E-06
1.215	1.98752E-06
1.2175	1.6601E-06
1.22	1.38664E-06
1.2225	1.15825E-06
1.225	9.67495E-07
1.2275	8.08163E-07
1.23	6.75079E-07
1.2325	5.63914E-07
1.235	4.71059E-07
1.2375	3.93497E-07
1.24	3.28706E-07
1.2425	2.74584E-07
1.245	2.29376E-07
1.2475	1.91613E-07
1.25	1.60077E-07
1.2525	1.33746E-07
1.255	1.11748E-07
1.2575	9.33724E-08
1.26	7.80249E-08
1.2625	6.52044E-08
1.265	5.44833E-08
1.2675	4.55271E-08
1.27	3.80413E-08
1.2725	3.17878E-08
1.275	2.65636E-08
1.2775	2.21977E-08
1.28	1.85513E-08
1.2825	1.55017E-08
1.285	1.29546E-08
1.28692	1.12885E-08
1.28692	1.12885E-08
1.28692	1.12885E-08
1.28692	1.12885E-08
1.2875	1.08286E-08
1.29	9.11161E-09
1.2925	7.71488E-09
1.295	6.5171E-09
1.2975	5.52484E-09
1.3	4.66635E-09
1.3025	3.91195E-09
1.305	3.26037E-09
1.3075	2.71525E-09
1.31	2.24055E-09
1.3125	1.83419E-09
1.315	1.50034E-09
1.3175	1.22433E-09
1.32	9.85218E-10
1.3225	7.99389E-10
1.325	6.52363E-10
1.3275	5.18216E-10
1.33	4.14331E-10
1.3325	3.3349E-10
1.335	2.6066E-10
1.3375	2.05587E-10
1.34	1.64092E-10
1.3425	1.26045E-10
1.345	9.78167E-11
1.3475	7.81229E-11
1.35	6.21453E-11
1.3525	5.04825E-11
1.355	4.20062E-11
1.35534	4.11012E-11
1.35534	4.11012E-11
1.35534	4.10986E-11
1.35534	4.10986E-11
1.3575	3.53245E-11
1.36	2.99899E-11
1.36186	2.68884E-11
1.36186	2.68884E-11
1.36187	2.6883E-11
1.36187	2.6883E-11
1.36187	2.68775E-11
1.36187	2.68775E-11
1.36187	2.68721E-11
1.36187	2.68721E-11
1.36187	2.68666E-11
1.36187	2.68666E-11
1.36188	2.68612E-11
1.36188	2.68612E-11
1.36188	2.68557E-11
1.36188	2.68557E-11
1.36188	2.68504E-11
1.36188	2.68504E-11
1.36189	2.68449E-11
1.36189	2.68449E-11
1.36189	2.68396E-11
1.36189	2.68396E-11
1.36189	2.68341E-11
1.36189	2.68341E-11
1.36189	2.68288E-11
1.36189	2.68288E-11
1.3619	2.68234E-11
1.3619	2.68234E-11
1.36195	2.67189E-11
1.36195	2.67189E-11
1.36195	2.67137E-11
1.36195	2.67137E-11
1.36196	2.67052E-11
1.36196	2.67052E-11
1.36196	2.67E-11
1.36196	2.67E-11
1.36196	2.66917E-11
1.36196	2.66917E-11
1.36198	2.6659E-11
1.36198	2.6659E-11
1.36198	2.66513E-11
1.36198	2.66513E-11
1.36217	2.62931E-11
1.36217	2.62931E-11
1.3622	2.62353E-11
1.3622	2.62353E-11
1.3622	2.62294E-11
1.3622	2.62294E-11
1.36223	2.61775E-11
1.36223	2.61775E-11
1.3625	2.56737E-11
1.365	2.16377E-11
1.36559	2.08223E-11
1.36559	2.08223E-11
1.36559	2.08184E-11
1.36559	2.08184E-11
1.3656	2.08142E-11
1.3656	2.08142E-11
1.3656	2.08104E-11
1.3656	2.08104E-11
1.3656	2.08062E-11
1.3656	2.08062E-11
1.3656	2.08024E-11
1.3656	2.08024E-11
1.36561	2.07982E-11
1.36561	2.07982E-11
1.36561	2.07944E-11
1.36561	2.07944E-11
1.36561	2.07903E-11
1.36561	2.07903E-11
1.36561	2.07866E-11
1.36561	2.07866E-11
1.36562	2.07825E-11
1.36562	2.07825E-11
1.36562	2.07788E-11
1.36562	2.07788E-11
1.36562	2.07747E-11
1.36562	2.07747E-11
1.36562	2.0771E-11
1.36562	2.0771E-11
1.36563	2.0767E-11
1.36563	2.0767E-11
1.36563	2.07634E-11
1.36563	2.07634E-11
1.36563	2.07594E-11
1.36563	2.07594E-11
1.36563	2.07557E-11
1.36563	2.07557E-11
1.36564	2.07518E-11
1.36564	2.07518E-11
1.36564	2.07481E-11
1.36564	2.07481E-11
1.36564	2.07442E-11
1.36564	2.07442E-11
1.36564	2.07406E-11
1.36564	2.07406E-11
1.36565	2.07367E-11
1.36565	2.07367E-11
1.36565	2.07332E-11
1.36565	2.07332E-11
1.36565	2.07293E-11
1.36565	2.07293E-11
1.36565	2.07258E-11
1.36565	2.07258E-11
1.36566	2.07219E-11
1.36566	2.07219E-11
1.36566	2.07184E-11
1.36566	2.07184E-11
1.36566	2.07146E-11
1.36566	2.07146E-11
1.36566	2.07111E-11
1.36566	2.07111E-11
1.36567	2.07073E-11
1.36567	2.07073E-11
1.36567	2.07038E-11
1.36567	2.07038E-11
1.36567	2.07001E-11
1.36567	2.07001E-11
1.36567	2.06966E-11
1.36567	2.06966E-11
1.36568	2.06929E-11
1.36568	2.06929E-11
1.36568	2.06895E-11
1.36568	2.06895E-11
1.36568	2.06858E-11
1.36568	2.06858E-11
1.36568	2.06824E-11
1.36568	2.06824E-11
1.36568	2.06787E-11
1.36568	2.06787E-11
1.36569	2.06754E-11
1.36569	2.06754E-11
1.36569	2.06717E-11
1.36569	2.06717E-11
1.36569	2.06684E-11
1.36569	2.06684E-11
1.36569	2.06648E-11
1.36569	2.06648E-11
1.3657	2.06614E-11
1.3657	2.06614E-11
1.3657	2.06578E-11
1.3657	2.06578E-11
1.3657	2.06545E-11
1.3657	2.06545E-11
1.3657	2.0651E-11
1.3657	2.0651E-11
1.36571	2.06477E-11
1.36571	2.06477E-11
1.36571	2.06442E-11
1.36571	2.06442E-11
1.36571	2.06409E-11
1.36571	2.06409E-11
1.36571	2.06374E-11
1.36571	2.06374E-11
1.36571	2.06341E-11
1.36571	2.06341E-11
1.36572	2.06307E-11
1.36572	2.06307E-11
1.36572	2.06274E-11
1.36572	2.06274E-11
1.36572	2.0624E-11
1.36572	2.0624E-11
1.36572	2.06208E-11
1.36572	2.06208E-11
1.36573	2.06173E-11
1.36573	2.06173E-11
1.36573	2.06142E-11
1.36573	2.06142E-11
1.36573	2.06108E-11
1.36573	2.06108E-11
1.36573	2.06076E-11
1.36573	2.06076E-11
1.36573	2.06042E-11
1.36573	2.06042E-11
1.36574	2.06011E-11
1.36574	2.06011E-11
1.36574	2.05977E-11
1.36574	2.05977E-11
1.36574	2.05946E-11
1.36574	2.05946E-11
1.36574	2.05913E-11
1.36574	2.05913E-11
1.36574	2.05882E-11
1.36574	2.05882E-11
1.36575	2.05849E-11
1.36575	2.05849E-11
1.36575	2.05818E-11
1.36575	2.05818E-11
1.36575	2.05785E-11
1.36575	2.05785E-11
1.36575	2.05754E-11
1.36575	2.05754E-11
1.36576	2.05722E-11
1.36576	2.05722E-11
1.36576	2.05691E-11
1.36576	2.05691E-11
1.36576	2.05659E-11
1.36576	2.05659E-11
1.36576	2.05629E-11
1.36576	2.05629E-11
1.36576	2.05597E-11
1.36576	2.05597E-11
1.36577	2.05567E-11
1.36577	2.05567E-11
1.36577	2.05535E-11
1.36577	2.05535E-11
1.36577	2.05505E-11
1.36577	2.05505E-11
1.36577	2.05474E-11
1.36577	2.05474E-11
1.36577	2.05444E-11
1.36577	2.05444E-11
1.36578	2.05413E-11
1.36578	2.05413E-11
1.36578	2.05383E-11
1.36578	2.05383E-11
1.36578	2.05352E-11
1.36578	2.05352E-11
1.36578	2.05322E-11
1.36578	2.05322E-11
1.36578	2.05292E-11
1.36578	2.05292E-11
1.36579	2.05262E-11
1.36579	2.05262E-11
1.36579	2.05232E-11
1.36579	2.05232E-11
1.36579	2.05203E-11
1.36579	2.05203E-11
1.36579	2.05172E-11
1.36579	2.05172E-11
1.36579	2.05144E-11
1.36579	2.05144E-11
1.3658	2.05113E-11
1.3658	2.05113E-11
1.3658	2.05085E-11
1.3658	2.05085E-11
1.3658	2.05055E-11
1.3658	2.05055E-11
1.3658	2.05026E-11
1.3658	2.05026E-11
1.3658	2.04997E-11
1.3658	2.04997E-11
1.36581	2.04968E-11
1.36581	2.04968E-11
1.36581	2.04939E-11
1.36581	2.04939E-11
1.36581	2.0491E-11
1.36581	2.0491E-11
1.36581	2.04881E-11
1.36581	2.04881E-11
1.36581	2.04853E-11
1.36581	2.04853E-11
1.36582	2.04824E-11
1.36582	2.04824E-11
1.36582	2.04796E-11
1.36582	2.04796E-11
1.36582	2.04768E-11
1.36582	2.04768E-11
1.36582	2.0474E-11
1.36582	2.0474E-11
1.36582	2.04711E-11
1.36582	2.04711E-11
1.36583	2.04684E-11
1.36583	2.04684E-11
1.36583	2.04655E-11
1.36583	2.04655E-11
1.36583	2.04628E-11
1.36583	2.04628E-11
1.36583	2.046E-11
1.36583	2.046E-11
1.36583	2.04572E-11
1.36583	2.04572E-11
1.36583	2.04544E-11
1.36583	2.04544E-11
1.36584	2.04517E-11
1.36584	2.04517E-11
1.36584	2.0449E-11
1.36584	2.0449E-11
1.36584	2.04463E-11
1.36584	2.04463E-11
1.36584	2.04435E-11
1.36584	2.04435E-11
1.36584	2.04408E-11
1.36584	2.04408E-11
1.36585	2.04381E-11
1.36585	2.04381E-11
1.36585	2.04354E-11
1.36585	2.04354E-11
1.36585	2.04327E-11
1.36585	2.04327E-11
1.36585	2.04301E-11
1.36585	2.04301E-11
1.36585	2.04274E-11
1.36585	2.04274E-11
1.36585	2.04247E-11
1.36585	2.04247E-11
1.36586	2.04221E-11
1.36586	2.04221E-11
1.36586	2.04194E-11
1.36586	2.04194E-11
1.36586	2.04168E-11
1.36586	2.04168E-11
1.36586	2.04142E-11
1.36586	2.04142E-11
1.36586	2.04116E-11
1.36586	2.04116E-11
1.36587	2.0409E-11
1.36587	2.0409E-11
1.36587	2.04063E-11
1.36587	2.04063E-11
1.36587	2.04038E-11
1.36587	2.04038E-11
1.36587	2.04012E-11
1.36587	2.04012E-11
1.36587	2.03986E-11
1.36587	2.03986E-11
1.36587	2.0396E-11
1.36587	2.0396E-11
1.36588	2.03935E-11
1.36588	2.03935E-11
1.36588	2.03909E-11
1.36588	2.03909E-11
1.36588	2.03884E-11
1.36588	2.03884E-11
1.36588	2.03859E-11
1.36588	2.03859E-11
1.36588	2.03833E-11
1.36588	2.03833E-11
1.36588	2.03808E-11
1.36588	2.03808E-11
1.36589	2.03783E-11
1.36589	2.03783E-11
1.36589	2.03758E-11
1.36589	2.03758E-11
1.36589	2.03733E-11
1.36589	2.03733E-11
1.36589	2.03708E-11
1.36589	2.03708E-11
1.36589	2.03683E-11
1.36589	2.03683E-11
1.36589	2.03659E-11
1.36589	2.03659E-11
1.3659	2.03634E-11
1.3659	2.03634E-11
1.3659	2.0361E-11
1.3659	2.0361E-11
1.3659	2.03585E-11
1.3659	2.03585E-11
1.3659	2.03561E-11
1.3659	2.03561E-11
1.3659	2.03536E-11
1.3659	2.03536E-11
1.3659	2.03512E-11
1.3659	2.03512E-11
1.36594	2.03023E-11
1.36594	2.03023E-11
1.36594	2.02954E-11
1.36594	2.02954E-11
1.36606	2.01286E-11
1.36606	2.01286E-11
1.36615	1.99895E-11
1.36615	1.99895E-11
1.3662	1.99218E-11
1.3662	1.99218E-11
1.3662	1.9918E-11
1.3662	1.9918E-11
1.36621	1.99101E-11
1.36621	1.99101E-11
1.36621	1.99063E-11
1.36621	1.99063E-11
1.36622	1.98984E-11
1.36622	1.98984E-11
1.36622	1.98947E-11
1.36622	1.98947E-11
1.36622	1.98868E-11
1.36622	1.98868E-11
1.36623	1.98831E-11
1.36623	1.98831E-11
1.36623	1.98752E-11
1.36623	1.98752E-11
1.36624	1.98716E-11
1.36624	1.98716E-11
1.36624	1.98637E-11
1.36624	1.98637E-11
1.36624	1.98601E-11
1.36624	1.98601E-11
1.36625	1.98522E-11
1.36625	1.98522E-11
1.36625	1.98486E-11
1.36625	1.98486E-11
1.36626	1.98408E-11
1.36626	1.98408E-11
1.36626	1.98372E-11
1.36626	1.98372E-11
1.36626	1.98294E-11
1.36626	1.98294E-11
1.36627	1.98258E-11
1.36627	1.98258E-11
1.36627	1.9818E-11
1.36627	1.9818E-11
1.36628	1.98145E-11
1.36628	1.98145E-11
1.36628	1.98067E-11
1.36628	1.98067E-11
1.36628	1.98032E-11
1.36628	1.98032E-11
1.36629	1.97955E-11
1.36629	1.97955E-11
1.36629	1.9792E-11
1.36629	1.9792E-11
1.3663	1.97843E-11
1.3663	1.97843E-11
1.3663	1.97808E-11
1.3663	1.97808E-11
1.3663	1.97731E-11
1.3663	1.97731E-11
1.36631	1.97697E-11
1.36631	1.97697E-11
1.36631	1.9762E-11
1.36631	1.9762E-11
1.36631	1.97586E-11
1.36631	1.97586E-11
1.36632	1.97509E-11
1.36632	1.97509E-11
1.36632	1.97476E-11
1.36632	1.97476E-11
1.36633	1.97399E-11
1.36633	1.97399E-11
1.36633	1.97366E-11
1.36633	1.97366E-11
1.36634	1.97289E-11
1.36634	1.97289E-11
1.36634	1.97257E-11
1.36634	1.97257E-11
1.36634	1.9718E-11
1.36634	1.9718E-11
1.36635	1.97148E-11
1.36635	1.97148E-11
1.36635	1.97072E-11
1.36635	1.97072E-11
1.36635	1.9704E-11
1.36635	1.9704E-11
1.36636	1.96964E-11
1.36636	1.96964E-11
1.36636	1.96932E-11
1.36636	1.96932E-11
1.36637	1.96856E-11
1.36637	1.96856E-11
1.36637	1.96825E-11
1.36637	1.96825E-11
1.36637	1.96749E-11
1.36637	1.96749E-11
1.36638	1.96718E-11
1.36638	1.96718E-11
1.36638	1.96643E-11
1.36638	1.96643E-11
1.36638	1.96612E-11
1.36638	1.96612E-11
1.36639	1.96537E-11
1.36639	1.96537E-11
1.36639	1.96506E-11
1.36639	1.96506E-11
1.3664	1.96431E-11
1.3664	1.96431E-11
1.3664	1.96401E-11
1.3664	1.96401E-11
1.3664	1.96327E-11
1.3664	1.96327E-11
1.36641	1.96296E-11
1.36641	1.96296E-11
1.36641	1.96222E-11
1.36641	1.96222E-11
1.36641	1.96192E-11
1.36641	1.96192E-11
1.36642	1.96118E-11
1.36642	1.96118E-11
1.36642	1.96089E-11
1.36642	1.96089E-11
1.36643	1.96015E-11
1.36643	1.96015E-11
1.36643	1.95986E-11
1.36643	1.95986E-11
1.36643	1.95913E-11
1.36643	1.95913E-11
1.36643	1.95884E-11
1.36643	1.95884E-11
1.36644	1.95811E-11
1.36644	1.95811E-11
1.36644	1.95782E-11
1.36644	1.95782E-11
1.36645	1.95709E-11
1.36645	1.95709E-11
1.36645	1.95681E-11
1.36645	1.95681E-11
1.36645	1.95608E-11
1.36645	1.95608E-11
1.36646	1.9558E-11
1.36646	1.9558E-11
1.36646	1.95508E-11
1.36646	1.95508E-11
1.36646	1.9548E-11
1.36646	1.9548E-11
1.36647	1.95408E-11
1.36647	1.95408E-11
1.36647	1.9538E-11
1.36647	1.9538E-11
1.36704	1.87532E-11
1.36704	1.87532E-11
1.36705	1.87503E-11
1.36705	1.87503E-11
1.36705	1.8745E-11
1.36705	1.8745E-11
1.36705	1.87421E-11
1.36705	1.87421E-11
1.36706	1.87368E-11
1.36706	1.87368E-11
1.36708	1.87086E-11
1.36708	1.87086E-11
1.36708	1.86997E-11
1.36708	1.86997E-11
1.36709	1.8695E-11
1.36709	1.8695E-11
1.36711	1.86716E-11
1.36711	1.86716E-11
1.36711	1.86661E-11
1.36711	1.86661E-11
1.36713	1.86445E-11
1.36713	1.86445E-11
1.36713	1.86429E-11
1.36713	1.86429E-11
1.36725	1.84765E-11
1.36725	1.84765E-11
1.36726	1.84708E-11
1.36726	1.84708E-11
1.36728	1.84454E-11
1.36728	1.84454E-11
1.36728	1.84402E-11
1.36728	1.84402E-11
1.36729	1.84309E-11
1.36729	1.84309E-11
1.36729	1.84286E-11
1.36729	1.84286E-11
1.3675	1.815E-11
1.36752	1.81289E-11
1.36752	1.81289E-11
1.36752	1.81223E-11
1.36752	1.81223E-11
1.36752	1.81191E-11
1.36752	1.81191E-11
1.36753	1.81126E-11
1.36753	1.81126E-11
1.3684	1.70301E-11
1.3684	1.70301E-11
1.3684	1.70269E-11
1.3684	1.70269E-11
1.36841	1.701E-11
1.36841	1.701E-11
1.36842	1.70068E-11
1.36842	1.70068E-11
1.36843	1.69883E-11
1.36843	1.69883E-11
1.36843	1.69852E-11
1.36843	1.69852E-11
1.36845	1.69655E-11
1.36845	1.69655E-11
1.36845	1.69624E-11
1.36845	1.69624E-11
1.36847	1.69418E-11
1.36847	1.69418E-11
1.36847	1.69389E-11
1.36847	1.69389E-11
1.36898	1.63391E-11
1.36898	1.63391E-11
1.36898	1.63367E-11
1.36898	1.63367E-11
1.36899	1.63276E-11
1.36899	1.63276E-11
1.36899	1.63251E-11
1.36899	1.63251E-11
1.36901	1.63015E-11
1.36901	1.63015E-11
1.36901	1.62991E-11
1.36901	1.62991E-11
1.36903	1.62765E-11
1.36903	1.62765E-11
1.36904	1.62676E-11
1.36904	1.62676E-11
1.36906	1.62461E-11
1.36906	1.62461E-11
1.36906	1.62379E-11
1.36906	1.62379E-11
1.36908	1.62175E-11
1.36908	1.62175E-11
1.3691	1.61976E-11
1.3691	1.61976E-11
1.36912	1.61785E-11
1.36912	1.61785E-11
1.36913	1.61609E-11
1.36913	1.61609E-11
1.36917	1.6121E-11
1.36917	1.6121E-11
1.3692	1.60848E-11
1.3692	1.60848E-11
1.36923	1.60518E-11
1.36923	1.60518E-11
1.36927	1.59951E-11
1.36927	1.59951E-11
1.3693	1.59689E-11
1.3693	1.59689E-11
1.3693	1.59681E-11
1.3693	1.59681E-11
1.37	1.51878E-11
1.37092	1.42567E-11
1.37092	1.42567E-11
1.37092	1.42565E-11
1.37092	1.42565E-11
1.37105	1.41235E-11
1.37105	1.41235E-11
1.37105	1.41208E-11
1.37105	1.41208E-11
1.37108	1.40926E-11
1.37108	1.40926E-11
1.37108	1.409E-11
1.37108	1.409E-11
1.3713	1.3866E-11
1.3713	1.3866E-11
1.3713	1.38642E-11
1.3713	1.38642E-11
1.37133	1.38405E-11
1.37133	1.38405E-11
1.37133	1.38388E-11
1.37133	1.38388E-11
1.37135	1.38162E-11
1.37135	1.38162E-11
1.37135	1.38145E-11
1.37135	1.38145E-11
1.37137	1.37931E-11
1.37137	1.37931E-11
1.37138	1.37914E-11
1.37138	1.37914E-11
1.37139	1.3779E-11
1.37139	1.3779E-11
1.37139	1.37775E-11
1.37139	1.37775E-11
1.3714	1.37653E-11
1.3714	1.37653E-11
1.3714	1.37637E-11
1.3714	1.37637E-11
1.37142	1.37517E-11
1.37142	1.37517E-11
1.37142	1.37502E-11
1.37142	1.37502E-11
1.37143	1.37384E-11
1.37143	1.37384E-11
1.37143	1.3737E-11
1.37143	1.3737E-11
1.37144	1.37254E-11
1.37144	1.37254E-11
1.37144	1.37239E-11
1.37144	1.37239E-11
1.37146	1.37125E-11
1.37146	1.37125E-11
1.37146	1.37111E-11
1.37146	1.37111E-11
1.37147	1.36999E-11
1.37147	1.36999E-11
1.37147	1.36986E-11
1.37147	1.36986E-11
1.37148	1.36875E-11
1.37148	1.36875E-11
1.37148	1.36862E-11
1.37148	1.36862E-11
1.37149	1.36753E-11
1.37149	1.36753E-11
1.37149	1.3674E-11
1.37149	1.3674E-11
1.37151	1.36582E-11
1.37151	1.36582E-11
1.37151	1.36569E-11
1.37151	1.36569E-11
1.37153	1.36417E-11
1.37153	1.36417E-11
1.37153	1.36405E-11
1.37153	1.36405E-11
1.37154	1.36258E-11
1.37154	1.36258E-11
1.37154	1.36246E-11
1.37154	1.36246E-11
1.37156	1.36104E-11
1.37156	1.36104E-11
1.37156	1.36093E-11
1.37156	1.36093E-11
1.37164	1.35331E-11
1.37164	1.35331E-11
1.37164	1.35322E-11
1.37164	1.35322E-11
1.37171	1.34685E-11
1.37171	1.34685E-11
1.37171	1.34659E-11
1.37171	1.34659E-11
1.37177	1.34089E-11
1.37177	1.34089E-11
1.37177	1.34068E-11
1.37177	1.34068E-11
1.37183	1.33525E-11
1.37183	1.33525E-11
1.37183	1.33473E-11
1.37183	1.33473E-11
1.37184	1.33376E-11
1.37184	1.33376E-11
1.37185	1.33327E-11
1.37185	1.33327E-11
1.3719	1.32825E-11
1.3719	1.32825E-11
1.3719	1.32797E-11
1.3719	1.32797E-11
1.37191	1.3268E-11
1.37191	1.3268E-11
1.37192	1.32652E-11
1.37192	1.32652E-11
1.37193	1.32539E-11
1.37193	1.32539E-11
1.37193	1.32512E-11
1.37193	1.32512E-11
1.37194	1.32403E-11
1.37194	1.32403E-11
1.37195	1.32376E-11
1.37195	1.32376E-11
1.37196	1.32272E-11
1.37196	1.32272E-11
1.37196	1.32246E-11
1.37196	1.32246E-11
1.37197	1.32145E-11
1.37197	1.32145E-11
1.37197	1.32119E-11
1.37197	1.32119E-11
1.37198	1.32022E-11
1.37198	1.32022E-11
1.37199	1.31997E-11
1.37199	1.31997E-11
1.372	1.31903E-11
1.372	1.31903E-11
1.372	1.31878E-11
1.372	1.31878E-11
1.37201	1.31788E-11
1.37201	1.31788E-11
1.37201	1.31764E-11
1.37201	1.31764E-11
1.37202	1.31676E-11
1.37202	1.31676E-11
1.37202	1.3166E-11
1.37202	1.3166E-11
1.37203	1.31575E-11
1.37203	1.31575E-11
1.37203	1.31559E-11
1.37203	1.31559E-11
1.37204	1.31476E-11
1.37204	1.31476E-11
1.37204	1.3146E-11
1.37204	1.3146E-11
1.37205	1.3138E-11
1.37205	1.3138E-11
1.37205	1.31364E-11
1.37205	1.31364E-11
1.37206	1.31285E-11
1.37206	1.31285E-11
1.37206	1.31245E-11
1.37206	1.31245E-11
1.37207	1.31169E-11
1.37207	1.31169E-11
1.37208	1.31126E-11
1.37208	1.31126E-11
1.37209	1.31053E-11
1.37209	1.31053E-11
1.37209	1.31008E-11
1.37209	1.31008E-11
1.37215	1.3044E-11
1.37215	1.3044E-11
1.37215	1.30426E-11
1.37215	1.30426E-11
1.3725	1.27211E-11
1.375	1.07007E-11
1.3775	9.11222E-12
1.38	7.90932E-12
1.3825	6.77063E-12
1.385	5.92934E-12
1.3875	5.30815E-12
1.39	4.68695E-12
1.3925	4.06575E-12
1.395	3.4484E-12
1.3975	3.21346E-12
1.4	2.97852E-12
1.40164	2.8245E-12
1.40164	2.8245E-12
1.40164	2.82401E-12
1.40164	2.82401E-12
1.40164	2.82401E-12
1.40164	2.82401E-12
1.4025	2.65893E-12
1.405	2.24066E-12
1.4075	1.91526E-12
1.41	1.65553E-12
1.4125	1.44943E-12
1.415	1.24332E-12
1.4175	1.10983E-12
1.42	1.00495E-12
1.4225	9.00067E-13
1.425	7.95187E-13
1.4275	6.90306E-13
1.43	5.91568E-13
1.4325	5.54298E-13
1.435	5.17028E-13
1.4375	4.79758E-13
1.44	4.42488E-13
1.4425	4.05218E-13
1.445	3.67948E-13
1.4475	3.30678E-13
1.45	2.93408E-13
1.4525	2.56138E-13
1.455	2.18868E-13
1.4575	1.81598E-13
1.46	1.70337E-13
1.4625	1.64104E-13
1.465	1.57871E-13
1.4675	1.51639E-13
1.47	1.45406E-13
1.4725	1.39174E-13
1.475	1.32941E-13
1.4775	1.26709E-13
1.48	1.20476E-13
1.4825	1.14243E-13
1.485	1.08011E-13
1.4875	1.01778E-13
1.49	9.55457E-14
1.4925	8.93131E-14
1.495	8.30805E-14
1.4975	7.68479E-14
1.5	7.06153E-14
1.5025	6.43828E-14
1.505	5.81502E-14
1.5075	5.19176E-14
1.51	4.5685E-14
1.5125	3.94524E-14
1.515	3.50962E-14
1.5175	3.45123E-14
1.52	3.39284E-14
1.5225	3.33445E-14
1.525	3.27606E-14
1.5275	3.21767E-14
1.53	3.15928E-14
1.5325	3.10089E-14
1.535	3.0425E-14
1.5375	2.98411E-14
1.54	2.92572E-14
1.5425	2.86733E-14
1.545	2.80894E-14
1.5475	2.75055E-14
1.55	2.69216E-14
1.5525	2.63377E-14
1.555	2.57538E-14
1.5575	2.51699E-14
1.56	2.45861E-14
1.5625	2.40022E-14
1.565	2.34183E-14
1.5675	2.28344E-14
1.57	2.22505E-14
1.5725	2.16666E-14
1.575	2.10827E-14
1.5775	2.04988E-14
1.58	1.99149E-14
1.5825	1.9331E-14
1.585	1.87471E-14
1.5875	1.81632E-14
1.59	1.75793E-14
1.5925	1.69954E-14
1.595	1.64115E-14
1.5975	1.58276E-14
1.6	1.52437E-14
1.6025	1.46598E-14
1.605	1.40759E-14
1.6075	1.3492E-14
1.61	1.29081E-14
1.6125	1.23242E-14
1.615	1.17403E-14
1.6175	1.11564E-14
1.62	1.05725E-14
1.6225	9.98864E-15
1.625	9.40474E-15
1.6275	8.97492E-15
1.63	8.87163E-15
1.6325	8.76833E-15
1.63383	8.71341E-15
1.63383	8.71341E-15
1.63384	8.25629E-15
1.63384	8.25629E-15
1.635	-2.30095E-15
1.6375	-2.25102E-15
1.64	-1.91113E-15
1.6425	-1.65116E-15
1.645	-1.45261E-15
1.6475	-1.28611E-15
1.65	-1.1196E-15
1.6525	-9.53102E-16
1.655	-8.69042E-16
1.6575	-7.99638E-16
1.66	-7.30234E-16
1.6625	-6.60829E-16
1.665	-5.91425E-16
1.6675	-5.22021E-16
1.67	-4.52616E-16
1.6725	-3.94605E-16
1.675	-3.74138E-16
1.6775	-3.53671E-16
1.68	-3.33203E-16
1.6825	-3.12736E-16
1.685	-2.92268E-16
1.6875	-2.71801E-16
1.69	-2.51333E-16
1.6925	-2.30866E-16
1.695	-2.10399E-16
1.6975	-1.89931E-16
1.7	-1.69464E-16
1.7025	-1.48996E-16
1.705	-1.28529E-16
1.7075	-1.08062E-16
1.71	-8.75997E-17
1.7125	-8.5217E-17
1.715	-8.28342E-17
1.7175	-8.04514E-17
1.72	-7.80686E-17
1.7225	-7.56858E-17
1.725	-7.3303E-17
1.7275	-7.09202E-17
1.73	-6.85374E-17
1.7325	-6.61546E-17
1.735	-6.37718E-17
1.7375	-6.13891E-17
1.74	-5.90063E-17
1.7425	-5.66235E-17
1.745	-5.42407E-17
1.7475	-5.18579E-17
1.75	-4.94751E-17
1.7525	-4.70923E-17
1.755	-4.47095E-17
1.7575	-4.23267E-17
1.76	-3.99439E-17
1.7625	-3.75611E-17
1.765	-3.51784E-17
1.7675	-3.27956E-17
1.77	-3.04128E-17
1.7725	-2.803E-17
1.775	-2.56472E-17
1.7775	-2.32644E-17
1.78	-2.08816E-17
1.7825	-1.84988E-17
1.785	-1.6116E-17
1.7875	-1.4903E-17
1.79	-1.47054E-17
1.7925	-1.45078E-17
1.795	-1.43103E-17
1.7975	-1.41127E-17
1.8	-1.39152E-17
1.8025	-1.37176E-17
1.805	-1.352E-17
1.8075	-1.33225E-17
1.81	-1.31249E-17
1.8125	-1.29273E-17
1.815	-1.27298E-17
1.8175	-1.25322E-17
1.82	-1.23346E-17
1.8225	-1.21371E-17
1.825	-1.19395E-17
1.8275	-1.17419E-17
1.83	-1.15444E-17
1.8325	-1.13468E-17
1.835	-1.11492E-17
1.8375	-1.09517E-17
1.84	-1.07541E-17
1.8425	-1.05565E-17
1.845	-1.0359E-17
1.8475	-1.01614E-17
1.85	-9.96385E-18
1.8525	-9.76629E-18
1.855	-9.56872E-18
1.8575	-9.37116E-18
1.86	-9.17359E-18
1.8625	-8.97603E-18
1.865	-8.77846E-18
1.8675	-8.5809E-18
1.87	-8.38333E-18
1.8725	-8.18577E-18
1.875	-7.9882E-18
1.8775	-7.79064E-18
1.88	-7.59307E-18
1.8825	-7.39551E-18
1.885	-7.19794E-18
1.8875	-7.00038E-18
1.89	-6.80282E-18
1.8925	-6.60525E-18
1.895	-6.40769E-18
1.8975	-6.21012E-18
1.9	-6.01256E-18
1.9025	-5.81499E-18
1.905	-5.61743E-18
1.9075	-5.41986E-18
1.91	-5.2223E-18
1.9125	-5.02473E-18
1.915	-4.82717E-18
1.9175	-4.6296E-18
1.92	-4.43204E-18
1.9225	-4.23447E-18
1.925	-4.03691E-18
1.9275	-3.83934E-18
1.93	-3.64178E-18
1.9325	-3.44421E-18
1.935	-3.24665E-18
1.9375	-3.04908E-18
1.94	-2.95863E-18
1.9425	-2.93802E-18
1.945	-2.91742E-18
1.9475	-2.89682E-18
1.95	-2.87622E-18
1.9525	-2.85562E-18
1.955	-2.83502E-18
1.9575	-2.81441E-18
1.96	-2.79381E-18
1.9625	-2.77321E-18
1.965	-2.75261E-18
1.9675	-2.73201E-18
1.97	-2.7114E-18
1.9725	-2.6908E-18
1.975	-2.6702E-18
1.9775	-2.6496E-18
1.98	-2.629E-18
1.9825	-2.60839E-18
1.985	-2.58779E-18
1.9875	-2.56719E-18
1.99	-2.54659E-18
1.9925	-2.52599E-18
1.995	-2.50538E-18
1.9975	-2.48478E-18
2	-2.46418E-18
2	-2.46418E-18
2	-2.46418E-18
2.0025	6.02124E-06
2.005	1.31785E-05
2.0075	2.14115E-05
2.01	3.33953E-05
2.01096	3.85718E-05
2.01096	3.85718E-05
2.0125	4.66761E-05
2.015	5.79894E-05
2.0175	6.71831E-05
2.02	7.46103E-05
2.0225	8.06306E-05
2.025	8.55416E-05
2.0275	0.000089582
2.03	9.28369E-05
2.0325	0.000095464
2.0334	9.62802E-05
2.0334	9.62802E-05
2.035	0.000097587
2.0375	9.93305E-05
2.04	0.000100728
2.0425	0.000101846
2.045	0.000102739
2.0475	0.000103467
2.05	0.000104063
2.0525	0.000104523
2.055	0.000104877
2.0575	0.000105158
2.06	0.000105396
2.0625	0.000105565
2.065	0.000105683
2.0675	0.000105775
2.07	0.000105871
2.0725	0.000105928
2.075	0.000105961
2.0775	0.000106018
2.08	0.000106048
2.0825	0.000106056
2.085	0.000106076
2.0875	0.000106106
2.09	0.000106116
2.0925	0.000106141
2.095	0.000106178
2.0975	0.000106198
2.1	0.000106234
2.1025	0.000106274
2.105	0.000106309
2.1075	0.00010635
2.11	0.000106408
2.1125	0.000106462
2.115	0.00010652
2.1175	0.000106591
2.12	0.000106671
2.1225	0.000106756
2.125	0.000106842
2.1275	0.000106933
2.13	0.000107032
2.1325	0.000107146
2.135	0.000107257
2.1375	0.000107378
2.14	0.000107502
2.1425	0.000107634
2.145	0.000107776
2.1475	0.000107921
2.15	0.000108071
2.1525	0.00010823
2.155	0.000108395
2.1575	0.000108566
2.16	0.000108745
2.1625	0.00010893
2.165	0.000109122
2.1675	0.00010932
2.17	0.000109526
2.1725	0.000109741
2.175	0.000109962
2.1775	0.000110192
2.18	0.000110429
2.1825	0.000110675
2.185	0.00011093
2.1875	0.000111193
2.19	0.000111466
2.1925	0.000111749
2.195	0.000112042
2.1975	0.000112346
2.2	0.00011266
2.2025	0.000112986
2.205	0.000113323
2.2075	0.000113673
2.21	0.000114036
2.2125	0.000114413
2.215	0.000114803
2.2175	0.000115209
2.22	0.00011563
2.2225	0.000116067
2.225	0.000116521
2.2275	0.000116993
2.23	0.000117484
2.2325	0.000117994
2.235	0.000118525
2.2375	0.000119078
2.2387	0.00011935
2.2387	0.00011935
2.24	0.000119
2.2425	0.00011537
2.245	0.000110322
2.2475	0.000105061
2.25	9.99776E-05
2.2525	9.51867E-05
2.255	9.07079E-05
2.2575	8.65295E-05
2.26	8.26305E-05
2.2625	7.89884E-05
2.265	7.55818E-05
2.2675	7.23911E-05
2.27	6.93985E-05
2.2725	0.000066588
2.275	0.000063945
2.2775	6.14565E-05
2.28	5.91107E-05
2.2825	5.68969E-05
2.285	5.48053E-05
2.2875	5.28271E-05
2.29	5.09543E-05
2.2925	4.91795E-05
2.295	4.74959E-05
2.2975	4.58975E-05
2.3	4.43785E-05
2.3025	4.29338E-05
2.305	4.15586E-05
2.3075	4.02485E-05
2.31	3.89995E-05
2.3125	3.78079E-05
2.315	3.66701E-05
2.3175	0.000035583
2.32	3.45436E-05
2.3225	3.35491E-05
2.325	0.000032597
2.3275	0.000031685
2.33	3.08107E-05
2.3325	2.99722E-05
2.335	2.91676E-05
2.3375	2.83949E-05
2.34	2.76526E-05
2.3425	2.69391E-05
2.345	2.62529E-05
2.3475	2.55926E-05
2.35	2.49569E-05
2.3525	2.43447E-05
2.355	2.37548E-05
2.3575	0.000023186
2.36	2.26375E-05
2.3625	2.21083E-05
2.365	2.15975E-05
2.3675	2.11041E-05
2.37	2.06276E-05
2.3725	0.000020167
2.375	1.97217E-05
2.3775	0.000019291
2.38	1.88743E-05
2.3825	1.84709E-05
2.385	1.80804E-05
2.3875	1.77022E-05
2.39	1.73357E-05
2.3925	1.69805E-05
2.395	1.66362E-05
2.3975	1.63022E-05
2.4	1.59782E-05
2.4025	1.56638E-05
2.405	1.53586E-05
2.4075	1.50622E-05
2.41	1.47744E-05
2.4125	1.44948E-05
2.415	0.000014223
2.4175	1.39588E-05
2.42	0.000013702
2.4225	1.34521E-05
2.425	1.32091E-05
2.4275	1.29726E-05
2.43	1.27424E-05
2.4325	1.25183E-05
2.435	1.23001E-05
2.4375	1.20875E-05
2.44	1.18804E-05
2.4425	1.16786E-05
2.445	0.000011482
2.4475	1.12902E-05
2.45	1.11033E-05
2.4525	1.09209E-05
2.455	0.000010743
2.4575	1.05695E-05
2.46	1.04001E-05
2.4625	1.02348E-05
2.465	1.00734E-05
2.4675	9.91575E-06
2.47	9.76182E-06
2.4725	9.61146E-06
2.475	9.46456E-06
2.4775	9.32101E-06
2.48	9.18071E-06
2.4825	9.04357E-06
2.485	8.90948E-06
2.4875	8.77837E-06
2.49	8.65014E-06
2.4925	8.5247E-06
2.495	8.40199E-06
2.4975	8.28191E-06
2.5	8.16439E-06
2.5025	8.04936E-06
2.505	7.93676E-06
2.5075	7.82651E-06
2.51	7.71855E-06
2.5125	7.61282E-06
2.515	7.50926E-06
2.5175	7.4078E-06
2.52	7.30839E-06
2.5225	7.21097E-06
2.525	7.1155E-06
2.5275	7.02192E-06
2.53	6.93017E-06
2.5325	6.84022E-06
2.535	6.75201E-06
2.5375	6.66551E-06
2.54	6.58067E-06
2.5425	6.49745E-06
2.545	6.4158E-06
2.5475	6.33569E-06
2.55	6.25707E-06
2.5525	6.17991E-06
2.555	6.10418E-06
2.5575	6.02983E-06
2.56	5.95683E-06
2.5625	5.88517E-06
2.565	5.81479E-06
2.5675	5.74568E-06
2.57	5.6778E-06
2.5725	5.61112E-06
2.575	5.54561E-06
2.5775	5.48125E-06
2.58	5.41801E-06
2.5825	5.35586E-06
2.585	5.29477E-06
2.5875	5.23473E-06
2.59	5.17571E-06
2.5925	5.11769E-06
2.595	5.06064E-06
2.5975	5.00455E-06
2.6	4.9494E-06
2.6025	4.89515E-06
2.605	4.8418E-06
2.6075	4.78932E-06
2.61	4.73768E-06
2.6125	4.68688E-06
2.615	4.63689E-06
2.6175	4.58771E-06
2.62	4.53931E-06
2.6225	4.49168E-06
2.625	4.4448E-06
2.6275	4.39866E-06
2.63	4.35324E-06
2.6325	4.30852E-06
2.635	4.26449E-06
2.6375	4.22113E-06
2.64	4.17842E-06
2.6425	4.13637E-06
2.645	4.09495E-06
2.6475	4.05416E-06
2.65	4.01398E-06
2.6525	3.9744E-06
2.655	3.93541E-06
2.6575	0.000003897
2.66	3.85915E-06
2.6625	3.82185E-06
2.665	3.78508E-06
2.6675	3.74884E-06
2.67	3.71312E-06
2.6725	3.67792E-06
2.675	3.64321E-06
2.6775	3.60901E-06
2.68	3.57529E-06
2.6825	3.54205E-06
2.685	3.50928E-06
2.6875	3.47696E-06
2.69	3.44508E-06
2.6925	3.41363E-06
2.695	3.38262E-06
2.6975	3.35203E-06
2.7	3.32185E-06
2.7025	3.29208E-06
2.705	3.26271E-06
2.7075	3.23376E-06
2.71	3.2052E-06
2.7125	3.17701E-06
2.715	3.14919E-06
2.7175	3.12173E-06
2.72	3.09463E-06
2.7225	3.06788E-06
2.725	3.04148E-06
2.7275	3.01541E-06
2.73	2.98968E-06
2.7325	2.96429E-06
2.735	2.93924E-06
2.7375	2.91451E-06
2.74	2.8901E-06
2.7425	2.86598E-06
2.745	2.84217E-06
2.7475	2.81865E-06
2.75	2.79542E-06
2.7525	2.77247E-06
2.755	2.7498E-06
2.7575	2.72742E-06
2.76	2.70532E-06
2.7625	2.6835E-06
2.765	2.66194E-06
2.7675	2.64064E-06
2.77	2.61959E-06
2.7725	2.5988E-06
2.775	2.57825E-06
2.7775	2.55795E-06
2.78	2.53789E-06
2.7825	2.51807E-06
2.785	2.49848E-06
2.7875	2.47913E-06
2.79	0.00000246
2.7925	2.44109E-06
2.795	2.4224E-06
2.7975	2.40393E-06
2.8	2.38567E-06
2.8025	2.36762E-06
2.805	2.34977E-06
2.8075	2.33213E-06
2.81	2.31469E-06
2.8125	2.29744E-06
2.815	2.28039E-06
2.8175	2.26353E-06
2.82	2.24686E-06
2.8225	2.23038E-06
2.825	2.21408E-06
2.8275	2.19795E-06
2.83	2.18201E-06
2.8325	2.16624E-06
2.835	2.15064E-06
2.8375	2.13521E-06
2.84	2.11995E-06
2.8425	2.10486E-06
2.845	2.08992E-06
2.8475	2.07515E-06
2.85	2.06054E-06
2.8525	2.04608E-06
2.855	2.03177E-06
2.8575	2.01762E-06
2.86	2.00361E-06
2.8625	1.98975E-06
2.865	1.97604E-06
2.8675	1.96247E-06
2.87	1.94904E-06
2.8725	1.93575E-06
2.875	1.9226E-06
2.8775	1.90958E-06
2.88	1.8967E-06
2.8825	1.88395E-06
2.885	1.87132E-06
2.8875	1.85883E-06
2.89	1.84646E-06
2.8925	1.83422E-06
2.895	1.8221E-06
2.8975	1.8101E-06
2.9	1.79822E-06
2.9025	1.78646E-06
2.905	1.77482E-06
2.9075	1.76329E-06
2.91	1.75187E-06
2.9125	1.74057E-06
2.915	1.72938E-06
2.9175	1.71829E-06
2.92	1.70732E-06
2.9225	1.69645E-06
2.925	1.68568E-06
2.9275	1.67502E-06
2.93	1.66446E-06
2.9325	1.65401E-06
2.935	1.64365E-06
2.9375	1.63339E-06
2.94	1.62323E-06
2.9425	1.61316E-06
2.945	1.60319E-06
2.9475	1.59331E-06
2.95	1.58353E-06
2.9525	1.57384E-06
2.955	1.56423E-06
2.9575	1.55472E-06
2.96	1.54529E-06
2.9625	1.53595E-06
2.965	1.5267E-06
2.9675	1.51753E-06
2.97	1.50844E-06
2.9725	1.49944E-06
2.975	1.49052E-06
2.9775	1.48168E-06
2.98	1.47292E-06
2.9825	1.46424E-06
2.985	1.45563E-06
2.9875	1.44711E-06
2.99	1.43865E-06
2.9925	1.43028E-06
2.995	1.42198E-06
2.9975	1.41375E-06
3	1.40559E-06
3.0025	1.39751E-06
3.005	1.38969E-06
3.0075	1.38262E-06
3.01	0.000001377
3.0125	1.37378E-06
3.015	1.3732E-06
3.0175	1.37547E-06
3.02	1.38034E-06
3.0225	1.3877E-06
3.025	1.39756E-06
3.0275	1.40996E-06
3.03	1.42497E-06
3.0325	1.44258E-06
3.035	1.46288E-06
3.0375	1.48587E-06
3.04	1.5116E-06
3.0425	1.5401E-06
3.045	1.57143E-06
3.0475	1.60562E-06
3.05	1.64275E-06
3.0525	1.68286E-06
3.055	1.72604E-06
3.0575	1.77235E-06
3.06	1.82188E-06
3.0625	1.87471E-06
3.065	1.93093E-06
3.0675	1.99065E-06
3.07	2.05396E-06
3.0725	2.12099E-06
3.075	2.19184E-06
3.0775	2.26664E-06
3.08	2.34553E-06
3.0825	2.42864E-06
3.085	2.51612E-06
3.0875	2.60813E-06
3.09	2.70483E-06
3.0925	2.80638E-06
3.095	2.91299E-06
3.0975	3.02482E-06
3.1	3.14208E-06
3.1025	3.26498E-06
3.105	3.39373E-06
3.1075	3.52858E-06
3.11	3.66974E-06
3.1125	3.81748E-06
3.115	3.97206E-06
3.1175	4.13375E-06
3.12	4.30284E-06
3.1225	4.47964E-06
3.125	4.66446E-06
3.1275	4.85763E-06
3.13	5.05949E-06
3.1325	5.2704E-06
3.135	5.49075E-06
3.1375	5.72092E-06
3.14	5.96132E-06
3.1425	6.21239E-06
3.145	6.47456E-06
3.1475	6.74832E-06
3.15	7.03414E-06
3.1525	7.33254E-06
3.155	7.64405E-06
3.1575	7.96923E-06
3.16	8.30865E-06
3.1625	8.66293E-06
3.165	9.0327E-06
3.1675	9.41861E-06
3.17	9.82136E-06
3.1725	1.02417E-05
3.175	1.06803E-05
3.1775	0.000011138
3.18	1.16156E-05
3.1825	1.21139E-05
3.185	1.26339E-05
3.1875	1.31765E-05
3.19	1.37427E-05
3.1925	1.43334E-05
3.195	1.49497E-05
3.1975	1.55927E-05
3.2	1.62636E-05
3.2025	1.69636E-05
3.205	1.76939E-05
3.2075	1.84558E-05
3.21	1.92506E-05
3.21171	1.98142E-05
3.21171	1.98142E-05
3.2125	2.00799E-05
3.215	2.09451E-05
3.2175	2.18477E-05
3.22	2.27894E-05
3.2225	2.37717E-05
3.225	2.47965E-05
3.2275	2.58657E-05
3.23	2.69811E-05
3.2325	2.81446E-05
3.235	2.93585E-05
3.2375	3.06248E-05
3.24	3.19459E-05
3.2425	0.000033324
3.245	3.47617E-05
3.2475	3.62615E-05
3.25	3.78261E-05
3.2525	3.94583E-05
3.255	4.11609E-05
3.2575	4.29372E-05
3.26	4.47901E-05
3.2625	4.67231E-05
3.265	4.87396E-05
3.2675	5.08431E-05
3.27	5.30375E-05
3.2725	5.53267E-05
3.275	5.77148E-05
3.2775	0.000060206
3.28	6.28047E-05
3.2825	6.55157E-05
3.285	6.83438E-05
3.2875	7.12939E-05
3.29	7.43715E-05
3.2925	0.000077582
3.295	8.09311E-05
3.2975	8.44248E-05
3.3	8.80694E-05
3.3025	9.18714E-05
3.305	9.58375E-05
3.3075	9.99749E-05
3.31	0.000104291
3.3125	0.000108793
3.315	0.00011349
3.3175	0.00011839
3.32	0.000123501
3.3225	0.000128833
3.325	0.000134395
3.3275	0.000140197
3.33	0.00014625
3.3325	0.000152564
3.335	0.000159151
3.3375	0.000166023
3.34	0.00017319
3.3425	0.000180668
3.345	0.000188468
3.3475	0.000196606
3.35	0.000205094
3.3525	0.000213949
3.355	0.000223187
3.3575	0.000232823
3.36	0.000242876
3.3625	0.000253362
3.365	0.000264302
3.3675	0.000275714
3.37	0.000287618
3.3725	0.000300037
3.375	0.000312992
3.3775	0.000326506
3.38	0.000340605
3.3825	0.000355311
3.385	0.000370654
3.3875	0.000386658
3.39	0.000403354
3.3925	0.000420771
3.395	0.00043894
3.3975	0.000457894
3.4	0.000477666
3.4025	0.000498293
3.405	0.00051981
3.4075	0.000542256
3.41	0.000565672
3.4125	0.0005901
3.415	0.000615583
3.4175	0.000642166
3.42	0.000669897
3.4225	0.000698827
3.425	0.000729006
3.4275	0.000760488
3.43	0.000793331
3.4325	0.000827592
3.435	0.000863333
3.4375	0.000900619
3.44	0.000939515
3.4425	0.000980091
3.445	0.00102242
3.4475	0.00106658
3.45	0.00111264
3.4525	0.0011607
3.455	0.00121083
3.4575	0.00126313
3.46	0.00131769
3.4625	0.0013746
3.465	0.00143397
3.4675	0.00149591
3.47	0.00156052
3.4725	0.00162793
3.475	0.00169825
3.4775	0.0017716
3.48	0.00184812
3.4825	0.00192795
3.485	0.00201123
3.4875	0.0020981
3.49	0.00218873
3.4925	0.00228327
3.495	0.00238189
3.4975	0.00248477
3.5	0.00259209
3.5025	0.00270404
3.505	0.00282082
3.5075	0.00294264
3.51	0.00306972
3.5125	0.00320228
3.515	0.00334055
3.5175	0.00348477
3.52	0.00363522
3.5225	0.00379214
3.525	0.00395581
3.5275	0.00412652
3.53	0.00430457
3.5325	0.00449027
3.535	0.00468394
3.5375	0.00488592
3.54	0.00509655
3.5425	0.0053162
3.545	0.00554524
3.5475	0.00578406
3.55	0.00603307
3.5525	0.00629267
3.555	0.00656331
3.5575	0.00684543
3.56	0.0071395
3.5625	0.00744598
3.565	0.00776538
3.5675	0.00809821
3.57	0.00844498
3.5725	0.00880624
3.575	0.00918254
3.5775	0.00957445
3.58	0.00998254
3.5825	0.0104074
3.585	0.0108497
3.5875	0.01131
3.59	0.0117889
3.5925	0.0122871
3.595	0.0128052
3.5975	0.0133438
3.6	0.0139036
3.6025	0.0144852
3.605	0.0150891
3.6075	0.015716
3.61	0.0163665
3.6125	0.0170412
3.615	0.0177407
3.6175	0.0184655
3.62	0.0192163
3.6225	0.0199936
3.625	0.0207979
3.6275	0.0216298
3.63	0.0224897
3.6325	0.0233781
3.635	0.0242955
3.6375	0.0252423
3.64	0.0262189
3.6425	0.0272255
3.645	0.0282627
3.6475	0.0293306
3.65	0.0304294
3.6525	0.0315595
3.655	0.0327209
3.6575	0.0339138
3.66	0.0351383
3.6625	0.0363944
3.665	0.0376821
3.6675	0.0390015
3.67	0.0403523
3.6725	0.0417344
3.675	0.0431478
3.6775	0.0445921
3.68	0.0460672
3.6825	0.0475727
3.685	0.0491083
3.6875	0.0506737
3.69	0.0522685
3.6925	0.0538922
3.695	0.0555444
3.6975	0.0572246
3.7	0.0589324
3.7025	0.0606673
3.705	0.0624286
3.7075	0.0642158
3.71	0.0660285
3.7125	0.0678658
3.715	0.0697274
3.7175	0.0716125
3.72	0.0735206
3.7225	0.075451
3.725	0.0774031
3.7275	0.0793763
3.73	0.08137
3.7325	0.0833835
3.735	0.0854163
3.7375	0.0874676
3.74	0.089537
3.7425	0.0916238
3.745	0.0937275
3.7475	0.0958473
3.75	0.0979829
3.7525	0.100134
3.755	0.102299
3.7575	0.104478
3.76	0.106671
3.7625	0.108877
3.765	0.111096
3.7675	0.113326
3.77	0.115569
3.7725	0.117822
3.775	0.120086
3.7775	0.122361
3.78	0.124645
3.7825	0.126939
3.785	0.129242
3.7875	0.131554
3.79	0.133874
3.7925	0.136203
3.795	0.138539
3.7975	0.140882
3.8	0.143233
3.8025	0.145591
3.805	0.147955
3.8075	0.150326
3.81	0.152702
3.8125	0.155085
3.815	0.157473
3.8175	0.159866
3.82	0.162265
3.8225	0.164668
3.825	0.167076
3.8275	0.169489
3.83	0.171906
3.8325	0.174327
3.835	0.176753
3.8375	0.179182
3.84	0.181614
3.8425	0.184051
3.845	0.18649
3.8475	0.188933
3.85	0.191379
3.8525	0.193828
3.855	0.19628
3.8575	0.198735
3.86	0.201192
3.8625	0.203652
3.865	0.206115
3.8675	0.208579
3.87	0.211046
3.8725	0.213516
3.875	0.215987
3.8775	0.21846
3.88	0.220935
3.8825	0.223412
3.885	0.225891
3.8875	0.228371
3.89	0.230853
3.8925	0.233337
3.895	0.235822
3.8975	0.238309
3.9	0.240797
3.9025	0.243286
3.905	0.245777
3.9075	0.248269
3.91	0.250762
3.9125	0.253256
3.915	0.255751
3.9175	0.258248
3.92	0.260745
3.9225	0.263243
3.925	0.265743
3.9275	0.268243
3.93	0.270744
3.9325	0.273246
3.935	0.275749
3.9375	0.278252
3.94	0.280757
3.9425	0.283262
3.945	0.285767
3.9475	0.288274
3.95	0.290781
3.9525	0.293288
3.955	0.295797
3.9575	0.298306
3.96	0.300815
3.9625	0.303325
3.965	0.305835
3.9675	0.308346
3.97	0.310857
3.9725	0.313369
3.975	0.315881
3.9775	0.318394
3.98	0.320907
3.9825	0.323421
3.985	0.325935
3.9875	0.328449
3.99	0.330963
3.9925	0.333478
3.995	0.335993
3.9975	0.338509
4	0.341024
4.0025	0.343541
4.005	0.346057
4.0075	0.348573
4.01	0.35109
4.0125	0.353607
4.015	0.356125
4.0175	0.358642
4.02	0.36116
4.0225	0.363678
4.025	0.366196
4.0275	0.368714
4.03	0.371232
4.0325	0.373751
4.035	0.37627
4.0375	0.378789
4.04	0.381308
4.0425	0.383827
4.045	0.386346
4.0475	0.388866
4.05	0.391385
4.0525	0.393905
4.055	0.396425
4.0575	0.398945
4.06	0.401465
4.0625	0.403985
4.065	0.406505
4.0675	0.409025
4.07	0.411545
4.0725	0.414065
4.075	0.416586
4.0775	0.419106
4.08	0.421627
4.0825	0.424147
4.085	0.426668
4.0875	0.429188
4.09	0.431709
4.0925	0.43423
4.095	0.43675
4.0975	0.439271
4.1	0.441792
4.1025	0.444313
4.105	0.446833
4.1075	0.449354
4.11	0.451875
4.1125	0.454396
4.115	0.456916
4.1175	0.459437
4.12	0.461958
4.1225	0.464479
4.125	0.466999
4.1275	0.46952
4.13	0.472041
4.1325	0.474561
4.135	0.477082
4.1375	0.479603
4.14	0.482123
4.1425	0.484644
4.145	0.487164
4.1475	0.489685
4.15	0.492205
4.1525	0.494725
4.155	0.497246
4.1575	0.499766
4.16	0.502286
4.1625	0.504806
4.165	0.507327
4.1675	0.509847
4.17	0.512367
4.1725	0.514887
4.175	0.517406
4.1775	0.519926
4.18	0.522446
4.1825	0.524966
4.185	0.527485
4.1875	0.530005
4.19	0.532524
4.1925	0.535044
4.195	0.537563
4.1975	0.540082
4.2	0.542601
4.2025	0.545121
4.205	0.54764
4.2075	0.550158
4.21	0.552677
4.2125	0.555196
4.215	0.557715
4.2175	0.560233
4.22	0.562752
4.2225	0.56527
4.225	0.567788
4.2275	0.570307
4.23	0.572825
4.2325	0.575343
4.235	0.57786
4.2375	0.580378
4.24	0.582896
4.2425	0.585414
4.245	0.587931
4.2475	0.590448
4.25	0.592966
4.2525	0.595483
4.255	0.598
4.2575	0.600517
4.26	0.603034
4.2625	0.60555
4.265	0.608067
4.2675	0.610583
4.27	0.6131
4.2725	0.615616
4.275	0.618132
4.2775	0.620648
4.28	0.623164
4.2825	0.62568
4.285	0.628195
4.2875	0.630711
4.29	0.633226
4.2925	0.635742
4.295	0.638257
4.2975	0.640772
4.3	0.643287
4.3025	0.645801
4.305	0.648316
4.3075	0.65083
4.31	0.653345
4.3125	0.655859
4.315	0.658373
4.3175	0.660887
4.32	0.663401
4.3225	0.665914
4.325	0.668428
4.3275	0.670941
4.33	0.673455
4.3325	0.675968
4.335	0.678481
4.3375	0.680993
4.34	0.683506
4.3425	0.686019
4.345	0.688531
4.3475	0.691043
4.35	0.693555
4.3525	0.696067
4.355	0.698579
4.3575	0.701091
4.36	0.703602
4.3625	0.706114
4.365	0.708625
4.3675	0.711136
4.37	0.713647
4.3725	0.716157
4.375	0.718668
4.3775	0.721178
4.38	0.723689
4.3825	0.726199
4.385	0.728709
4.3875	0.731219
4.39	0.733728
4.3925	0.736238
4.395	0.738747
4.3975	0.741256
4.4	0.743765
4.4025	0.746274
4.405	0.748782
4.4075	0.751291
4.41	0.753799
4.4125	0.756307
4.415	0.758815
4.4175	0.761323
4.42	0.763831
4.4225	0.766338
4.425	0.768846
4.4275	0.771353
4.43	0.77386
4.4325	0.776366
4.435	0.778873
4.4375	0.781379
4.44	0.783886
4.4425	0.786392
4.445	0.788898
4.4475	0.791403
4.45	0.793909
4.4525	0.796414
4.455	0.79892
4.4575	0.801425
4.46	0.803929
4.4625	0.806434
4.465	0.808938
4.4675	0.811443
4.47	0.813947
4.4725	0.816451
4.475	0.818954
4.4775	0.821458
4.48	0.823961
4.4825	0.826465
4.485	0.828968
4.4875	0.83147
4.49	0.833973
4.4925	0.836475
4.495	0.838978
4.4975	0.84148
4.5	0.843981
4.5025	0.846483
4.505	0.848985
4.5075	0.851486
4.51	0.853987
4.5125	0.856488
4.515	0.858988
4.5175	0.861489
4.52	0.863989
4.5225	0.866489
4.525	0.868989
4.5275	0.871489
4.53	0.873988
4.5325	0.876488
4.535	0.878987
4.5375	0.881486
4.54	0.883984
4.5425	0.886483
4.545	0.888981
4.5475	0.891479
4.55	0.893977
4.5525	0.896475
4.555	0.898972
4.5575	0.901469
4.56	0.903966
4.5625	0.906463
4.565	0.90896
4.5675	0.911456
4.57	0.913952
4.5725	0.916448
4.575	0.918944
4.5775	0.92144
4.58	0.923935
4.5825	0.92643
4.585	0.928925
4.5875	0.93142
4.59	0.933914
4.5925	0.936409
4.595	0.938903
4.5975	0.941396
4.6	0.94389
4.6025	0.946384
4.605	0.948877
4.6075	0.95137
4.61	0.953862
4.6125	0.956355
4.615	0.958847
4.6175	0.961339
4.62	0.963831
4.6225	0.966323
4.625	0.968814
4.6275	0.971305
4.63	0.973796
4.6325	0.976287
4.635	0.978778
4.6375	0.981268
4.64	0.983758
4.6425	0.986248
4.645	0.988737
4.6475	0.991227
4.65	0.993716
4.6525	0.996205
4.655	0.998694
4.6575	1.00118
4.66	1.00367
4.6625	1.00616
4.665	1.00865
4.6675	1.01113
4.67	1.01362
4.6725	1.01611
4.675	1.01859
4.67688	1.02046
4.67688	1.02046
4.6775	0.354548
4.6777	-0.0471602
4.6777	-0.0471602
4.67772	-0.0674652
4.67772	-0.0674652
4.68	-0.22547
4.68022	-0.225253
4.68022	-0.225253
4.6825	-0.222983
4.685	-0.220497
4.6875	-0.21801
4.69	-0.215523
4.6925	-0.213037
4.695	-0.21055
4.6975	-0.208063
4.7	-0.205576
4.7025	-0.203089
4.705	-0.200602
4.7075	-0.198115
4.71	-0.195628
4.7125	-0.193141
4.715	-0.190654
4.7175	-0.188166
4.72	-0.185679
4.7225	-0.183192
4.725	-0.180705
4.7275	-0.178217
4.73	-0.17573
4.7325	-0.173242
4.735	-0.170755
4.7375	-0.168267
4.74	-0.16578
4.7425	-0.163292
4.745	-0.160804
4.7475	-0.158317
4.75	-0.155829
4.7525	-0.153341
4.755	-0.150853
4.7575	-0.148365
4.76	-0.145878
4.7625	-0.14339
4.765	-0.140902
4.7675	-0.138414
4.77	-0.135926
4.7725	-0.133438
4.775	-0.13095
4.7775	-0.128462
4.78	-0.125973
4.7825	-0.123485
4.785	-0.120997
4.7875	-0.118509
4.79	-0.116021
4.7925	-0.113532
4.795	-0.111044
4.7975	-0.108556
4.8	-0.106067
4.8025	-0.103579
4.805	-0.10109
4.8075	-0.098602
4.81	-0.0961136
4.8125	-0.0936251
4.815	-0.0911366
4.8175	-0.0886481
4.82	-0.0861596
4.8225	-0.083671
4.825	-0.0811824
4.8275	-0.0786938
4.83	-0.0762052
4.8325	-0.0737166
4.835	-0.0712279
4.8375	-0.0687393
4.84	-0.0662506
4.8425	-0.0637619
4.845	-0.0612732
4.8475	-0.0587844
4.85	-0.0562957
4.8525	-0.0538069
4.855	-0.0513182
4.8575	-0.0488294
4.86	-0.0463406
4.8625	-0.0438518
4.865	-0.041363
4.8675	-0.0388742
4.87	-0.0363853
4.8725	-0.0338965
4.875	-0.0314076
4.8775	-0.0289188
4.88	-0.0264299
4.8825	-0.0239411
4.885	-0.0214522
4.8875	-0.0189633
4.89	-0.0164744
4.8925	-0.0139855
4.895	-0.0114966
4.8975	-0.00900775
4.9	-0.00651886
4.9025	-0.00402996
4.905	-0.00154106
4.90656	1.02068E-05
4.90656	1.02068E-05
4.90657	2.31815E-05
4.90657	2.31815E-05
4.9075	0.000947834
4.91	0.00343673
4.9125	0.00592563
4.915	0.00841452
4.9175	0.0109034
4.92	0.0133923
4.9225	0.0158812
4.925	0.0183701
4.9275	0.020859
4.93	0.0233478
4.9325	0.0258367
4.935	0.0283256
4.9375	0.0308144
4.94	0.0333033
4.9425	0.0357921
4.945	0.0382809
4.9475	0.0407698
4.95	0.0432586
4.9525	0.0457474
4.955	0.0482362
4.9575	0.050725
4.96	0.0532137
4.9625	0.0557025
4.965	0.0581912
4.9675	0.06068
4.97	0.0631687
4.9725	0.0656574
4.975	0.0681461
4.9775	0.0706348
4.98	0.0731234
4.9825	0.0756121
4.985	0.0781007
4.9875	0.0805893
4.99	0.0830779
4.9925	0.0855664
4.995	0.088055
4.9975	0.0905435
5	0.093032
5	0.093032


==> 08032019_3482nm.txt <==
%3.482 µm Restluft	
%Zeit in [ms]	AnkerMasse.v
0	0
4.07442E-24	4.03251E-24
4.07442E-24	4.03251E-24
3.59315E-06	3.57409E-06
3.59315E-06	3.57409E-06
4.48409E-06	4.46031E-06
4.48409E-06	4.46031E-06
0.004	0.00351462
0.008	-2.47607E-05
0.012	-9.23967E-05
0.016	-8.11249E-05
0.02	-7.16776E-05
0.024	-6.37557E-05
0.028	-5.71193E-05
0.032	-5.15725E-05
0.0334	-4.98577E-05
0.0334	-4.98577E-05
0.036	-4.69538E-05
0.04	-4.31304E-05
0.044	-3.99916E-05
0.048	-0.000037445
0.052	-3.54122E-05
0.056	-3.38266E-05
0.06	-3.26312E-05
0.064	-3.17773E-05
0.068	-3.12234E-05
0.072	-3.09337E-05
0.076	-3.08775E-05
0.08	-3.10282E-05
0.084	-3.13631E-05
0.088	-3.18626E-05
0.092	-3.25096E-05
0.096	-3.32899E-05
0.1	-0.000034191
0.104	-3.52026E-05
0.108	-3.63156E-05
0.112	-3.75225E-05
0.116	-3.88172E-05
0.12	-4.01947E-05
0.124	-4.16517E-05
0.128	-4.31853E-05
0.132	-4.47926E-05
0.136	-4.64722E-05
0.14	-4.82236E-05
0.144	-5.00475E-05
0.148	-5.19453E-05
0.152	-5.39187E-05
0.156	-5.59695E-05
0.16	-5.81007E-05
0.164	-6.03164E-05
0.168	-6.26216E-05
0.172	-6.50214E-05
0.176	-6.75213E-05
0.18	-7.01287E-05
0.184	-7.28525E-05
0.188	-0.000075704
0.192	-9.31448E-05
0.196	-0.000246818
0.2	-0.000566686
0.204	-0.00105584
0.206608	-0.00146744
0.206608	-0.00146744
0.208	-0.00171744
0.212	-0.00255474
0.216	-0.0035712
0.22	-0.00476997
0.224	-0.00615422
0.228	-0.00772755
0.232	-0.00949398
0.236	-0.0114567
0.24	-0.0136192
0.244	-0.0159862
0.248	-0.0185616
0.252	-0.0213495
0.256	-0.0243552
0.26	-0.0275827
0.264	-0.0310379
0.268	-0.0347265
0.272	-0.0386536
0.276	-0.0428261
0.28	-0.047249
0.284	-0.051929
0.288	-0.0568734
0.292	-0.0620881
0.296	-0.0675805
0.3	-0.0733588
0.304	-0.0794291
0.308	-0.0857993
0.312	-0.0924779
0.316	-0.0994713
0.32	-0.106787
0.324	-0.114433
0.328	-0.122419
0.328902	-0.124268
0.328902	-0.124268
0.332	-0.130654
0.336	-0.138912
0.34	-0.147187
0.344	-0.155477
0.348	-0.163786
0.352	-0.172114
0.356	-0.180461
0.36	-0.188828
0.364	-0.197218
0.368	-0.20563
0.372	-0.214066
0.376	-0.222527
0.38	-0.231014
0.384	-0.239527
0.388	-0.248068
0.392	-0.256638
0.396	-0.265238
0.4	-0.27387
0.404	-0.282533
0.408	-0.29123
0.412	-0.29996
0.416	-0.308727
0.42	-0.317529
0.424	-0.326369
0.428	-0.335248
0.432	-0.344167
0.436	-0.353126
0.44	-0.362129
0.444	-0.371175
0.448	-0.380265
0.452	-0.389403
0.456	-0.398587
0.46	-0.407821
0.464	-0.417104
0.468	-0.42644
0.472	-0.435828
0.476	-0.445271
0.48	-0.454769
0.484	-0.464325
0.488	-0.47394
0.492	-0.483615
0.496	-0.493351
0.5	-0.503151
0.504	-0.513015
0.508	-0.522946
0.512	-0.532944
0.516	-0.543012
0.52	-0.553151
0.524	-0.563363
0.528	-0.573648
0.532	-0.584009
0.536	-0.594447
0.54	-0.604965
0.544	-0.615564
0.548	-0.626247
0.552	-0.637015
0.556	-0.647871
0.56	-0.658817
0.564	-0.669854
0.568	-0.680985
0.572	-0.692211
0.576	-0.703535
0.58	-0.714958
0.584	-0.726481
0.588	-0.738106
0.592	-0.749838
0.596	-0.761677
0.6	-0.773627
0.604	-0.785689
0.608	-0.797867
0.612	-0.810163
0.616	-0.822577
0.62	-0.835113
0.624	-0.84777
0.628	-0.860551
0.632	-0.873459
0.636	-0.886496
0.64	-0.899666
0.644	-0.91297
0.648	-0.926411
0.652	-0.939991
0.656	-0.953711
0.66	-0.967572
0.664	-0.981577
0.668	-0.995728
0.672	-1.01003
0.676	-1.02448
0.68	-1.03909
0.684	-1.05385
0.688	-1.06878
0.692	-1.08386
0.696	-1.0991
0.7	-1.11451
0.704	-1.13009
0.708	-1.14584
0.712	-1.16176
0.716	-1.17786
0.72	-1.19414
0.724	-1.21059
0.728	-1.22723
0.732	-1.24404
0.736	-1.26105
0.74	-1.27824
0.744	-1.29562
0.748	-1.3132
0.752	-1.33096
0.756	-1.34892
0.76	-1.36708
0.764	-1.38544
0.768	-1.404
0.772	-1.42276
0.776	-1.44173
0.78	-1.46091
0.784	-1.48029
0.788	-1.49987
0.792	-1.51967
0.796	-1.53967
0.8	-1.55988
0.804	-1.5803
0.808	-1.60092
0.812	-1.62175
0.816	-1.64278
0.82	-1.66401
0.824	-1.68544
0.828	-1.70707
0.832	-1.7289
0.836	-1.75092
0.84	-1.77312
0.844	-1.79551
0.848	-1.81806
0.852	-1.84077
0.856	-1.86362
0.86	-1.88663
0.864	-1.90977
0.868	-1.93305
0.872	-1.95645
0.876	-1.97997
0.88	-2.00358
0.884	-2.02728
0.888	-2.05106
0.892	-2.07493
0.896	-2.09889
0.89636	-2.10105
0.89636	-2.10105
0.89699	0.00356544
0.89699	0.00356544
0.896998	0.0348864
0.896998	0.0348864
0.898725	0.544223
0.898725	0.544223
0.9	0.53657
0.904	0.512564
0.908	0.488572
0.912	0.464592
0.916	0.440626
0.92	0.416672
0.924	0.392731
0.928	0.368802
0.932	0.344885
0.936	0.32098
0.94	0.297086
0.944	0.273201
0.948	0.249327
0.952	0.225461
0.956	0.201603
0.96	0.177753
0.964	0.153909
0.968	0.130071
0.972	0.106237
0.976	0.0824078
0.98	0.0585813
0.984	0.0347571
0.988	0.0109342
0.989837	-3.75279E-06
0.989837	-3.75279E-06
0.989845	-5.44204E-05
0.989845	-5.44204E-05
0.992	-0.0128884
0.996	-0.0367113
1	-0.0605351
1.004	-0.0843607
1.008	-0.108189
1.012	-0.13202
1.016	-0.155854
1.02	-0.179693
1.024	-0.203538
1.028	-0.227389
1.032	-0.251246
1.036	-0.275112
1.04	-0.298986
1.044	-0.32287
1.048	-0.346764
1.052	-0.370671
1.056	-0.39459
1.06	-0.418523
1.064	-0.442471
1.068	-0.466434
1.072	-0.490415
1.076	-0.514414
1.08	-0.538431
1.08096	-0.544175
1.08096	-0.544175
1.08192	0.000526125
1.08192	0.000526125
1.08193	0.00573318
1.08193	0.00573318
1.084	0.0944867
1.08589	0.0831126
1.08589	0.0831126
1.088	0.0704532
1.092	0.0464215
1.096	0.022391
1.09973	-3.32668E-06
1.09973	-3.32668E-06
1.09974	-0.000058812
1.09974	-0.000058812
1.1	-0.00163895
1.104	-0.025669
1.108	-0.0496999
1.112	-0.0737327
1.11356	-0.0831139
1.11356	-0.0831139
1.11537	4.22894E-05
1.11537	4.22894E-05
1.11538	0.000467043
1.11538	0.000467043
1.116	0.00950698
1.12	0.00478166
1.124	0.00269308
1.128	0.00167131
1.132	0.00110004
1.136	0.000752227
1.14	0.000527879
1.144	0.000377196
1.148	0.000273014
1.152	0.000199449
1.156	0.000146697
1.16	0.000108434
1.164	8.04465E-05
1.168	5.98451E-05
1.172	4.46097E-05
1.17554	3.44408E-05
1.17554	3.44408E-05
1.17554	3.44408E-05
1.17554	3.44408E-05
1.176	3.33033E-05
1.18	2.48903E-05
1.184	1.86183E-05
1.188	1.39355E-05
1.192	1.04354E-05
1.196	7.81716E-06
1.19952	6.06514E-06
1.19952	6.06514E-06
1.19952	6.06514E-06
1.19952	6.06514E-06
1.2	5.85777E-06
1.204	4.3895E-06
1.208	3.29019E-06
1.212	2.46645E-06
1.216	1.84902E-06
1.22	1.38611E-06
1.224	1.03909E-06
1.228	7.7901E-07
1.232	5.84139E-07
1.236	4.38014E-07
1.24	3.28444E-07
1.244	2.46308E-07
1.248	1.84789E-07
1.252	1.38625E-07
1.256	1.03999E-07
1.26	7.79925E-08
1.264	5.84976E-08
1.268	4.38787E-08
1.272	3.29219E-08
1.276	2.46973E-08
1.28	1.85252E-08
1.284	1.38956E-08
1.2871	1.11253E-08
1.2871	1.11253E-08
1.2871	1.11253E-08
1.2871	1.11253E-08
1.288	1.04379E-08
1.292	7.96304E-09
1.296	6.04567E-09
1.3	4.52735E-09
1.304	3.35743E-09
1.308	2.46071E-09
1.312	1.7854E-09
1.316	1.30602E-09
1.32	9.31739E-10
1.324	6.69542E-10
1.328	4.76276E-10
1.332	3.36634E-10
1.336	2.41114E-10
1.34	1.75068E-10
1.344	1.31285E-10
1.34533	1.20108E-10
1.34533	1.20108E-10
1.34533	1.20099E-10
1.34533	1.20099E-10
1.34545	1.1907E-10
1.34545	1.1907E-10
1.34545	1.19063E-10
1.34545	1.19063E-10
1.34587	1.15541E-10
1.34587	1.15541E-10
1.34587	1.15518E-10
1.34587	1.15518E-10
1.34607	1.13908E-10
1.34607	1.13908E-10
1.34611	1.13555E-10
1.34611	1.13555E-10
1.34613	1.134E-10
1.34613	1.134E-10
1.34613	1.13369E-10
1.34613	1.13369E-10
1.34615	1.13214E-10
1.34615	1.13214E-10
1.34616	1.13184E-10
1.34616	1.13184E-10
1.34618	1.13028E-10
1.34618	1.13028E-10
1.34618	1.12999E-10
1.34618	1.12999E-10
1.3462	1.12843E-10
1.3462	1.12843E-10
1.3462	1.12815E-10
1.3462	1.12815E-10
1.34622	1.12659E-10
1.34622	1.12659E-10
1.34622	1.12632E-10
1.34622	1.12632E-10
1.34624	1.12477E-10
1.34624	1.12477E-10
1.34625	1.1245E-10
1.34625	1.1245E-10
1.34627	1.12296E-10
1.34627	1.12296E-10
1.34627	1.1227E-10
1.34627	1.1227E-10
1.3463	1.12009E-10
1.3463	1.12009E-10
1.3463	1.11984E-10
1.3463	1.11984E-10
1.34634	1.11712E-10
1.34634	1.11712E-10
1.34634	1.11688E-10
1.34634	1.11688E-10
1.34638	1.11409E-10
1.34638	1.11409E-10
1.34638	1.11386E-10
1.34638	1.11386E-10
1.34641	1.11104E-10
1.34641	1.11104E-10
1.34642	1.11082E-10
1.34642	1.11082E-10
1.34645	1.10799E-10
1.34645	1.10799E-10
1.34646	1.10778E-10
1.34646	1.10778E-10
1.34649	1.10496E-10
1.34649	1.10496E-10
1.34649	1.10477E-10
1.34649	1.10477E-10
1.34656	1.0997E-10
1.34656	1.0997E-10
1.34656	1.09952E-10
1.34656	1.09952E-10
1.34663	1.09424E-10
1.34663	1.09424E-10
1.34663	1.09409E-10
1.34663	1.09409E-10
1.34676	1.08401E-10
1.34676	1.08401E-10
1.34696	1.06837E-10
1.34696	1.06837E-10
1.34696	1.06821E-10
1.34696	1.06821E-10
1.34697	1.06781E-10
1.34697	1.06781E-10
1.34697	1.06765E-10
1.34697	1.06765E-10
1.34698	1.06697E-10
1.34698	1.06697E-10
1.34698	1.06681E-10
1.34698	1.06681E-10
1.34702	1.06354E-10
1.34702	1.06354E-10
1.34704	1.06234E-10
1.34704	1.06234E-10
1.34707	1.05991E-10
1.34707	1.05991E-10
1.34709	1.05875E-10
1.34709	1.05875E-10
1.34709	1.05853E-10
1.34709	1.05853E-10
1.3471	1.0574E-10
1.3471	1.0574E-10
1.34711	1.05718E-10
1.34711	1.05718E-10
1.34712	1.05607E-10
1.34712	1.05607E-10
1.34712	1.05584E-10
1.34712	1.05584E-10
1.34714	1.05475E-10
1.34714	1.05475E-10
1.34714	1.05452E-10
1.34714	1.05452E-10
1.34716	1.05346E-10
1.34716	1.05346E-10
1.34722	1.0484E-10
1.34722	1.0484E-10
1.34723	1.04746E-10
1.34723	1.04746E-10
1.34727	1.04509E-10
1.34727	1.04509E-10
1.34728	1.04422E-10
1.34728	1.04422E-10
1.3473	1.04232E-10
1.3473	1.04232E-10
1.34731	1.04153E-10
1.34731	1.04153E-10
1.34732	1.0411E-10
1.34732	1.0411E-10
1.34735	1.03906E-10
1.34735	1.03906E-10
1.34735	1.03868E-10
1.34735	1.03868E-10
1.34735	1.03863E-10
1.34735	1.03863E-10
1.34736	1.03825E-10
1.34736	1.03825E-10
1.34736	1.0382E-10
1.34736	1.0382E-10
1.34736	1.03782E-10
1.34736	1.03782E-10
1.34737	1.0376E-10
1.34737	1.0376E-10
1.34737	1.03723E-10
1.34737	1.03723E-10
1.34737	1.03701E-10
1.34737	1.03701E-10
1.34738	1.03666E-10
1.34738	1.03666E-10
1.34738	1.03643E-10
1.34738	1.03643E-10
1.34739	1.03609E-10
1.34739	1.03609E-10
1.34739	1.03587E-10
1.34739	1.03587E-10
1.34739	1.03553E-10
1.34739	1.03553E-10
1.3474	1.03531E-10
1.3474	1.03531E-10
1.3474	1.03497E-10
1.3474	1.03497E-10
1.3474	1.03476E-10
1.3474	1.03476E-10
1.34741	1.03443E-10
1.34741	1.03443E-10
1.34741	1.03422E-10
1.34741	1.03422E-10
1.34742	1.0339E-10
1.34742	1.0339E-10
1.34742	1.03369E-10
1.34742	1.03369E-10
1.34742	1.03337E-10
1.34742	1.03337E-10
1.34743	1.03316E-10
1.34743	1.03316E-10
1.34743	1.03285E-10
1.34743	1.03285E-10
1.34743	1.03265E-10
1.34743	1.03265E-10
1.34744	1.03235E-10
1.34744	1.03235E-10
1.34744	1.03214E-10
1.34744	1.03214E-10
1.34744	1.03184E-10
1.34744	1.03184E-10
1.34745	1.03164E-10
1.34745	1.03164E-10
1.34745	1.03135E-10
1.34745	1.03135E-10
1.34745	1.03114E-10
1.34745	1.03114E-10
1.34748	1.02886E-10
1.34748	1.02886E-10
1.348	9.91581E-11
1.352	7.57563E-11
1.356	5.88566E-11
1.36	4.8296E-11
1.364	3.77354E-11
1.368	3.23912E-11
1.372	2.76303E-11
1.37387	2.54E-11
1.37387	2.54E-11
1.37388	2.53928E-11
1.37388	2.53928E-11
1.3739	2.53581E-11
1.3739	2.53581E-11
1.3739	2.53509E-11
1.3739	2.53509E-11
1.37392	2.5317E-11
1.37392	2.5317E-11
1.37393	2.531E-11
1.37393	2.531E-11
1.37394	2.5277E-11
1.37394	2.5277E-11
1.37395	2.527E-11
1.37395	2.527E-11
1.37397	2.52379E-11
1.37397	2.52379E-11
1.37397	2.52311E-11
1.37397	2.52311E-11
1.37399	2.51999E-11
1.37399	2.51999E-11
1.37399	2.51931E-11
1.37399	2.51931E-11
1.37401	2.51628E-11
1.37401	2.51628E-11
1.37401	2.51561E-11
1.37401	2.51561E-11
1.37403	2.51267E-11
1.37403	2.51267E-11
1.37403	2.51202E-11
1.37403	2.51202E-11
1.37405	2.50917E-11
1.37405	2.50917E-11
1.37405	2.50852E-11
1.37405	2.50852E-11
1.37407	2.50576E-11
1.37407	2.50576E-11
1.37407	2.50512E-11
1.37407	2.50512E-11
1.37409	2.50244E-11
1.37409	2.50244E-11
1.37409	2.50182E-11
1.37409	2.50182E-11
1.37411	2.49923E-11
1.37411	2.49923E-11
1.37411	2.49861E-11
1.37411	2.49861E-11
1.37412	2.49611E-11
1.37412	2.49611E-11
1.37413	2.4955E-11
1.37413	2.4955E-11
1.37414	2.49308E-11
1.37414	2.49308E-11
1.37415	2.49248E-11
1.37415	2.49248E-11
1.37416	2.49014E-11
1.37416	2.49014E-11
1.37416	2.48955E-11
1.37416	2.48955E-11
1.3756	2.25092E-11
1.3756	2.25092E-11
1.3756	2.25025E-11
1.3756	2.25025E-11
1.3756	2.24979E-11
1.3756	2.24979E-11
1.37561	2.24913E-11
1.37561	2.24913E-11
1.37561	2.24868E-11
1.37561	2.24868E-11
1.37562	2.24804E-11
1.37562	2.24804E-11
1.37562	2.2476E-11
1.37562	2.2476E-11
1.37562	2.24698E-11
1.37562	2.24698E-11
1.37563	2.24655E-11
1.37563	2.24655E-11
1.37563	2.24593E-11
1.37563	2.24593E-11
1.376	2.1872E-11
1.38	1.67633E-11
1.384	1.3225E-11
1.388	1.02904E-11
1.392	8.69734E-12
1.396	7.10428E-12
1.4	5.52366E-12
1.404	4.94481E-12
1.408	4.36596E-12
1.41154	3.85323E-12
1.41154	3.85323E-12
1.412	3.73342E-12
1.416	2.86073E-12
1.41621	2.82401E-12
1.41621	2.82401E-12
1.41648	2.76967E-12
1.41648	2.76967E-12
1.41649	2.76934E-12
1.41649	2.76934E-12
1.42	2.17408E-12
1.424	1.68546E-12
1.428	1.35714E-12
1.432	1.07827E-12
1.436	9.2577E-13
1.44	7.73273E-13
1.444	6.20776E-13
1.448	5.33867E-13
1.452	4.77364E-13
1.456	4.20861E-13
1.46	3.64358E-13
1.464	3.07854E-13
1.468	2.51351E-13
1.472	1.94848E-13
1.476	1.61351E-13
1.48	1.52068E-13
1.484	1.42785E-13
1.488	1.33502E-13
1.492	1.24219E-13
1.496	1.14936E-13
1.5	1.05653E-13
1.504	9.63705E-14
1.508	8.70876E-14
1.512	7.78048E-14
1.516	6.85219E-14
1.52	5.9239E-14
1.524	4.99561E-14
1.528	4.06733E-14
1.532	3.21939E-14
1.536	3.13626E-14
1.54	3.05313E-14
1.544	2.96999E-14
1.548	2.88686E-14
1.552	2.80372E-14
1.556	2.72059E-14
1.56	2.63746E-14
1.564	2.55432E-14
1.568	2.47119E-14
1.572	2.38805E-14
1.576	2.30492E-14
1.58	2.22178E-14
1.584	2.13865E-14
1.588	2.05552E-14
1.592	1.97238E-14
1.596	1.88925E-14
1.6	1.80611E-14
1.604	1.72298E-14
1.608	1.63984E-14
1.612	1.55671E-14
1.616	1.47358E-14
1.62	1.39044E-14
1.624	1.30731E-14
1.628	1.22417E-14
1.632	1.14104E-14
1.636	1.05791E-14
1.64	9.74771E-15
1.644	8.91637E-15
1.648	8.29688E-15
1.652	8.14705E-15
1.656	7.99722E-15
1.66	7.84739E-15
1.664	7.69755E-15
1.666	7.62266E-15
1.666	7.62266E-15
1.666	7.60099E-15
1.666	7.60099E-15
1.66627	8.25178E-16
1.66627	8.25178E-16
1.66627	8.24264E-16
1.66627	8.24264E-16
1.668	-2.38104E-15
1.672	-1.87367E-15
1.676	-1.48378E-15
1.68	-1.15291E-15
1.684	-9.73179E-16
1.688	-8.11825E-16
1.692	-6.5047E-16
1.696	-5.27411E-16
1.7	-4.75304E-16
1.704	-4.23198E-16
1.708	-3.71092E-16
1.712	-3.18985E-16
1.716	-2.66879E-16
1.72	-2.14773E-16
1.724	-1.74216E-16
1.728	-1.65147E-16
1.732	-1.56078E-16
1.736	-1.47008E-16
1.74	-1.37939E-16
1.744	-1.2887E-16
1.748	-1.198E-16
1.752	-1.10731E-16
1.756	-1.01662E-16
1.76	-9.25922E-17
1.764	-8.35229E-17
1.768	-7.44535E-17
1.772	-6.53842E-17
1.776	-5.63148E-17
1.78	-4.80238E-17
1.784	-4.64342E-17
1.788	-4.48446E-17
1.792	-4.32551E-17
1.796	-4.16655E-17
1.8	-4.00759E-17
1.804	-3.84864E-17
1.808	-3.68968E-17
1.812	-3.53072E-17
1.816	-3.37176E-17
1.82	-3.21281E-17
1.824	-3.05385E-17
1.828	-2.89489E-17
1.832	-2.73593E-17
1.836	-2.57698E-17
1.84	-2.41802E-17
1.844	-2.25906E-17
1.848	-2.10011E-17
1.852	-1.94115E-17
1.856	-1.78219E-17
1.86	-1.62323E-17
1.864	-1.46428E-17
1.868	-1.30532E-17
1.872	-1.14636E-17
1.876	-9.87405E-18
1.88	-8.28447E-18
1.884	-6.6949E-18
1.888	-5.10533E-18
1.892	-3.51576E-18
1.896	-3.11374E-18
1.9	-3.05568E-18
1.904	-2.99763E-18
1.908	-2.93957E-18
1.912	-2.88151E-18
1.916	-2.82346E-18
1.92	-2.7654E-18
1.924	-2.70734E-18
1.928	-2.64928E-18
1.932	-2.59123E-18
1.936	-2.53317E-18
1.94	-2.47511E-18
1.944	-2.41706E-18
1.948	-2.359E-18
1.952	-2.30094E-18
1.956	-2.24289E-18
1.96	-2.18483E-18
1.964	-2.12677E-18
1.968	-2.06871E-18
1.972	-2.01066E-18
1.976	-1.9526E-18
1.98	-1.89454E-18
1.984	-1.83649E-18
1.988	-1.77843E-18
1.992	-1.72037E-18
1.996	-1.66232E-18
2	-1.60426E-18
2	-1.60426E-18
2	-1.60426E-18
2.004	1.03232E-05
2.008	2.35563E-05
2.01096	3.85719E-05
2.01096	3.85719E-05
2.012	4.41547E-05
2.016	6.19081E-05
2.02	7.46107E-05
2.024	8.36826E-05
2.028	9.02904E-05
2.032	9.49828E-05
2.0334	9.62804E-05
2.0334	9.62804E-05
2.036	9.83305E-05
2.04	0.000100728
2.044	0.000102406
2.048	0.000103599
2.052	0.00010444
2.056	0.000104994
2.06	0.000105396
2.064	0.000105641
2.068	0.000105798
2.072	0.000105919
2.076	0.00010598
2.08	0.000106048
2.084	0.000106058
2.088	0.000106109
2.092	0.000106129
2.096	0.000106187
2.1	0.000106234
2.104	0.000106295
2.108	0.000106362
2.112	0.000106451
2.116	0.000106547
2.12	0.000106671
2.124	0.000106807
2.128	0.000106952
2.132	0.000107121
2.136	0.000107303
2.14	0.000107502
2.144	0.00010772
2.148	0.00010795
2.152	0.000108198
2.156	0.000108463
2.16	0.000108745
2.164	0.000109044
2.168	0.000109361
2.172	0.000109697
2.176	0.000110053
2.18	0.000110429
2.184	0.000110827
2.188	0.000111247
2.192	0.000111691
2.196	0.000112162
2.2	0.00011266
2.204	0.000113187
2.208	0.000113745
2.212	0.000114336
2.216	0.000114964
2.22	0.00011563
2.224	0.000116337
2.228	0.00011709
2.232	0.000117891
2.236	0.000118744
2.23872	0.000119355
2.23872	0.000119355
2.24	0.000119022
2.244	0.000112456
2.248	0.000104076
2.252	9.61698E-05
2.256	8.90486E-05
2.26	8.26748E-05
2.264	7.69594E-05
2.268	7.18171E-05
2.272	6.71742E-05
2.276	6.29681E-05
2.28	5.91457E-05
2.284	5.56616E-05
2.288	0.000052477
2.292	4.95586E-05
2.296	4.68775E-05
2.3	4.44085E-05
2.304	4.21299E-05
2.308	4.00226E-05
2.312	3.80699E-05
2.316	3.62569E-05
2.32	3.45707E-05
2.324	3.29996E-05
2.328	3.15335E-05
2.332	3.01631E-05
2.336	2.88804E-05
2.34	2.76779E-05
2.344	2.65492E-05
2.348	2.54883E-05
2.352	2.44898E-05
2.356	2.35492E-05
2.36	2.26617E-05
2.364	2.18236E-05
2.368	2.10313E-05
2.372	2.02815E-05
2.376	1.95711E-05
2.38	1.88976E-05
2.384	1.82583E-05
2.388	0.000017651
2.392	1.70737E-05
2.396	1.65242E-05
2.4	0.000016001
2.404	1.55023E-05
2.408	1.50266E-05
2.412	1.45726E-05
2.416	1.41389E-05
2.42	1.37243E-05
2.424	1.33278E-05
2.428	1.29483E-05
2.432	1.25848E-05
2.436	1.22365E-05
2.44	1.19025E-05
2.444	1.15821E-05
2.448	1.12744E-05
2.452	0.000010979
2.456	0.000010695
2.46	0.000010422
2.464	1.01593E-05
2.468	9.90648E-06
2.472	9.66303E-06
2.476	9.42849E-06
2.48	9.20242E-06
2.484	8.98444E-06
2.488	8.77415E-06
2.492	8.57119E-06
2.496	8.37524E-06
2.5	8.18596E-06
2.504	8.00307E-06
2.508	7.82628E-06
2.512	7.65531E-06
2.516	7.48992E-06
2.52	7.32986E-06
2.524	7.17492E-06
2.528	7.02486E-06
2.532	6.8795E-06
2.536	6.73863E-06
2.54	6.60208E-06
2.544	6.46966E-06
2.548	6.34121E-06
2.552	6.21658E-06
2.556	6.09562E-06
2.56	5.97818E-06
2.564	5.86413E-06
2.568	5.75333E-06
2.572	5.64568E-06
2.576	5.54104E-06
2.58	5.4393E-06
2.584	5.34037E-06
2.588	5.24413E-06
2.592	5.1505E-06
2.596	5.05937E-06
2.6	4.97101E-06
2.604	4.89611E-06
2.608	4.84606E-06
2.612	4.81845E-06
2.616	4.81428E-06
2.62	4.83305E-06
2.624	4.87463E-06
2.628	4.93936E-06
2.632	5.02744E-06
2.636	5.13923E-06
2.64	5.27516E-06
2.644	5.43582E-06
2.648	5.62193E-06
2.652	5.8343E-06
2.656	6.07388E-06
2.66	6.3417E-06
2.664	6.63896E-06
2.668	6.96699E-06
2.672	7.32728E-06
2.676	7.72144E-06
2.68	8.15125E-06
2.684	8.61866E-06
2.688	9.12578E-06
2.692	9.67491E-06
2.696	1.02685E-05
2.7	1.09094E-05
2.704	1.16003E-05
2.708	1.23446E-05
2.712	1.31455E-05
2.716	1.40067E-05
2.72	1.49322E-05
2.724	1.59261E-05
2.728	0.000016993
2.732	1.81378E-05
2.736	1.93657E-05
2.74	2.06823E-05
2.744	2.20937E-05
2.748	2.36062E-05
2.752	2.52269E-05
2.756	0.000026963
2.76	2.88226E-05
2.764	3.08141E-05
2.768	3.29467E-05
2.772	0.00003523
2.77485	3.69535E-05
2.77485	3.69535E-05
2.776	3.76747E-05
2.78	4.02917E-05
2.784	4.30932E-05
2.788	4.60919E-05
2.792	4.93015E-05
2.796	5.27367E-05
2.8	5.64133E-05
2.804	0.000060348
2.808	6.45589E-05
2.812	6.90651E-05
2.816	7.38875E-05
2.82	7.90479E-05
2.824	0.00008457
2.828	9.04792E-05
2.832	9.68023E-05
2.836	0.000103568
2.84	0.000110808
2.844	0.000118555
2.848	0.000126845
2.852	0.000135715
2.856	0.000145206
2.86	0.000155362
2.864	0.000166228
2.868	0.000177855
2.872	0.000190296
2.876	0.000203608
2.88	0.000217852
2.884	0.000233093
2.888	0.0002494
2.892	0.000266849
2.896	0.000285519
2.9	0.000305496
2.904	0.000326871
2.908	0.000349743
2.912	0.000374215
2.916	0.0004004
2.92	0.000428417
2.924	0.000458396
2.928	0.000490474
2.932	0.000524796
2.936	0.000561521
2.94	0.000600817
2.944	0.000642864
2.948	0.000687854
2.952	0.000735994
2.956	0.000787503
2.96	0.000842619
2.964	0.000901593
2.968	0.000964696
2.972	0.00103222
2.976	0.00110447
2.98	0.00118177
2.984	0.00126449
2.988	0.001353
2.992	0.00144771
2.996	0.00154905
3	0.00165749
3.004	0.00177351
3.008	0.00189766
3.012	0.0020305
3.016	0.00217264
3.02	0.00232472
3.024	0.00248745
3.028	0.00266156
3.032	0.00284784
3.036	0.00304715
3.04	0.00326039
3.044	0.00348853
3.048	0.00373259
3.052	0.00399367
3.056	0.00427295
3.06	0.00457168
3.064	0.00489118
3.068	0.00523286
3.072	0.00559822
3.076	0.00598885
3.08	0.00640644
3.084	0.00685277
3.088	0.00732971
3.092	0.00783923
3.096	0.00838343
3.1	0.00896447
3.104	0.00958463
3.108	0.0102463
3.112	0.0109519
3.116	0.0117039
3.12	0.012505
3.124	0.0133578
3.128	0.0142648
3.132	0.0152284
3.136	0.0162512
3.14	0.0173357
3.144	0.0184843
3.148	0.0196994
3.152	0.0209831
3.156	0.0223376
3.16	0.0237649
3.164	0.0252668
3.168	0.026845
3.172	0.0285008
3.176	0.0302354
3.18	0.0320498
3.184	0.0339446
3.188	0.0359203
3.192	0.0379768
3.196	0.0401142
3.2	0.0423319
3.204	0.0446293
3.208	0.0470053
3.212	0.0494587
3.216	0.051988
3.22	0.0545917
3.224	0.0572678
3.228	0.0600144
3.232	0.0628293
3.236	0.0657103
3.24	0.0686549
3.244	0.0716608
3.248	0.0747254
3.252	0.0778462
3.256	0.0810206
3.26	0.0842461
3.264	0.0875201
3.268	0.0908402
3.272	0.094204
3.276	0.0976091
3.28	0.101053
3.284	0.104534
3.288	0.10805
3.292	0.111598
3.296	0.115176
3.3	0.118784
3.304	0.122419
3.308	0.126079
3.312	0.129763
3.316	0.133469
3.32	0.137196
3.324	0.140942
3.328	0.144707
3.332	0.148489
3.336	0.152287
3.34	0.1561
3.344	0.159927
3.348	0.163767
3.352	0.16762
3.356	0.171484
3.36	0.175359
3.364	0.179243
3.368	0.183138
3.372	0.187041
3.376	0.190952
3.38	0.194871
3.384	0.198798
3.388	0.202731
3.392	0.20667
3.396	0.210616
3.4	0.214567
3.404	0.218523
3.408	0.222484
3.412	0.22645
3.416	0.23042
3.42	0.234394
3.424	0.238372
3.428	0.242354
3.432	0.246338
3.436	0.250326
3.44	0.254317
3.444	0.258311
3.448	0.262308
3.452	0.266306
3.456	0.270308
3.46	0.274311
3.464	0.278316
3.468	0.282323
3.472	0.286332
3.476	0.290343
3.48	0.294356
3.484	0.298369
3.488	0.302385
3.492	0.306401
3.496	0.310419
3.5	0.314438
3.504	0.318458
3.508	0.322479
3.512	0.326501
3.516	0.330524
3.52	0.334548
3.524	0.338573
3.528	0.342598
3.532	0.346624
3.536	0.350651
3.54	0.354678
3.544	0.358706
3.548	0.362735
3.552	0.366764
3.556	0.370793
3.56	0.374823
3.564	0.378853
3.568	0.382883
3.572	0.386914
3.576	0.390946
3.58	0.394977
3.584	0.399009
3.588	0.403041
3.592	0.407073
3.596	0.411105
3.6	0.415138
3.604	0.41917
3.608	0.423203
3.612	0.427236
3.616	0.431269
3.62	0.435302
3.624	0.439335
3.628	0.443368
3.632	0.447402
3.636	0.451435
3.64	0.455468
3.644	0.459501
3.648	0.463534
3.652	0.467568
3.656	0.471601
3.66	0.475634
3.664	0.479667
3.668	0.4837
3.672	0.487732
3.676	0.491765
3.68	0.495798
3.684	0.49983
3.688	0.503862
3.692	0.507895
3.696	0.511927
3.7	0.515959
3.704	0.51999
3.708	0.524022
3.712	0.528053
3.716	0.532085
3.72	0.536116
3.724	0.540146
3.728	0.544177
3.732	0.548207
3.736	0.552238
3.74	0.556268
3.744	0.560297
3.748	0.564327
3.752	0.568356
3.756	0.572385
3.76	0.576414
3.764	0.580442
3.768	0.584471
3.772	0.588499
3.776	0.592526
3.78	0.596554
3.784	0.600581
3.788	0.604608
3.792	0.608634
3.796	0.612661
3.8	0.616686
3.804	0.620712
3.808	0.624737
3.812	0.628763
3.816	0.632787
3.82	0.636812
3.824	0.640836
3.828	0.644859
3.832	0.648883
3.836	0.652906
3.84	0.656929
3.844	0.660951
3.848	0.664973
3.852	0.668995
3.856	0.673016
3.86	0.677037
3.864	0.681057
3.868	0.685078
3.872	0.689098
3.876	0.693117
3.88	0.697136
3.884	0.701155
3.888	0.705173
3.892	0.709191
3.896	0.713209
3.9	0.717226
3.904	0.721242
3.908	0.725259
3.912	0.729275
3.916	0.73329
3.92	0.737305
3.924	0.74132
3.928	0.745334
3.932	0.749348
3.936	0.753361
3.94	0.757374
3.944	0.761387
3.948	0.765399
3.952	0.769411
3.956	0.773422
3.96	0.777433
3.964	0.781443
3.968	0.785453
3.972	0.789463
3.976	0.793472
3.98	0.79748
3.984	0.801488
3.988	0.805496
3.992	0.809503
3.996	0.81351
4	0.817516
4.004	0.821522
4.008	0.825527
4.012	0.829532
4.016	0.833536
4.02	0.83754
4.024	0.841543
4.028	0.845546
4.032	0.849548
4.036	0.85355
4.04	0.857552
4.044	0.861553
4.048	0.865553
4.052	0.869553
4.056	0.873552
4.06	0.877551
4.064	0.881549
4.068	0.885547
4.072	0.889544
4.076	0.893541
4.08	0.897537
4.084	0.901533
4.088	0.905528
4.092	0.909523
4.096	0.913517
4.1	0.91751
4.104	0.921503
4.108	0.925496
4.112	0.929488
4.116	0.933479
4.12	0.93747
4.124	0.94146
4.128	0.94545
4.132	0.949439
4.136	0.953427
4.14	0.957415
4.144	0.961403
4.148	0.96539
4.152	0.969376
4.156	0.973362
4.16	0.977347
4.164	0.981331
4.168	0.985315
4.172	0.989299
4.176	0.993282
4.18	0.997264
4.184	1.00125
4.188	1.00523
4.192	1.00921
4.196	1.01319
4.2	1.01717
4.20331	1.02046
4.20331	1.02046
4.204	0.190659
4.20414	-0.0471601
4.20414	-0.0471601
4.20416	-0.0674651
4.20416	-0.0674651
4.20665	-0.225253
4.20665	-0.225253
4.208	-0.223914
4.212	-0.219936
4.216	-0.215957
4.22	-0.211978
4.224	-0.208
4.228	-0.204021
4.232	-0.200041
4.236	-0.196062
4.24	-0.192083
4.244	-0.188103
4.248	-0.184124
4.252	-0.180144
4.256	-0.176164
4.26	-0.172184
4.264	-0.168204
4.268	-0.164224
4.272	-0.160243
4.276	-0.156263
4.28	-0.152283
4.284	-0.148302
4.288	-0.144322
4.292	-0.140341
4.296	-0.13636
4.3	-0.132379
4.304	-0.128398
4.308	-0.124417
4.312	-0.120436
4.316	-0.116455
4.32	-0.112474
4.324	-0.108492
4.328	-0.104511
4.332	-0.100529
4.336	-0.0965479
4.34	-0.0925664
4.344	-0.0885847
4.348	-0.0846031
4.352	-0.0806213
4.356	-0.0766396
4.36	-0.0726577
4.364	-0.0686759
4.368	-0.064694
4.372	-0.060712
4.376	-0.0567301
4.38	-0.0527481
4.384	-0.048766
4.388	-0.0447839
4.392	-0.0408018
4.396	-0.0368197
4.4	-0.0328376
4.404	-0.0288554
4.408	-0.0248732
4.412	-0.020891
4.416	-0.0169088
4.42	-0.0129266
4.424	-0.00894438
4.428	-0.00496214
4.432	-0.000979909
4.43299	0.000010249
4.43299	0.000010249
4.43301	2.32202E-05
4.43301	2.32202E-05
4.436	0.00300233
4.44	0.00698456
4.444	0.0109668
4.448	0.014949
4.452	0.0189312
4.456	0.0229134
4.46	0.0268956
4.464	0.0308778
4.468	0.03486
4.472	0.0388421
4.476	0.0428242
4.48	0.0468063
4.484	0.0507883
4.488	0.0547704
4.492	0.0587524
4.496	0.0627343
4.5	0.0667162
4.504	0.0706981
4.508	0.07468
4.512	0.0786618
4.516	0.0826435
4.52	0.0866252
4.524	0.0906069
4.528	0.0945885
4.532	0.09857
4.536	0.102551
4.54	0.106533
4.544	0.110514
4.548	0.114496
4.552	0.118477
4.556	0.122458
4.56	0.126439
4.564	0.13042
4.568	0.134401
4.572	0.138382
4.576	0.142363
4.58	0.146343
4.584	0.150324
4.588	0.154304
4.592	0.158285
4.596	0.162265
4.6	0.166245
4.604	0.170225
4.608	0.174205
4.612	0.178185
4.616	0.182165
4.62	0.186145
4.624	0.190124
4.628	0.194104
4.632	0.198083
4.636	0.202062
4.64	0.206042
4.644	0.210021
4.648	0.213999
4.652	0.217978
4.656	0.221957
4.65931	0.225253
4.65931	0.225253
4.66	0.176576
4.66063	-0.00627083
4.66063	-0.00627083
4.66065	-0.0088392
4.66065	-0.0088392
4.664	-0.0313634
4.66713	-0.0282466
4.66713	-0.0282466
4.668	-0.0273849
4.672	-0.0234065
4.676	-0.019428
4.68	-0.0154495
4.684	-0.011471
4.688	-0.00749255
4.692	-0.00351406
4.69554	1.00704E-05
4.69554	1.00704E-05
4.69556	2.30619E-05
4.69556	2.30619E-05
4.696	0.000464446
4.7	0.00444295
4.704	0.00842145
4.708	0.0123999
4.712	0.0163784
4.716	0.0203569
4.72	0.0243354
4.72393	0.0282466
4.72393	0.0282466
4.724	0.028313
4.72652	-0.000393927
4.72652	-0.000393927
4.72654	-0.000555046
4.72654	-0.000555046
4.728	-0.0022398
4.732	-0.00154712
4.736	-0.00112584
4.74	-0.000851194
4.744	-0.000662262
4.748	-0.000526818
4.752	-0.000426498
4.756	-0.000350209
4.76	-0.000290921
4.764	-0.000244005
4.768	-0.000206309
4.772	-0.000175627
4.776	-0.000150374
4.78	-0.00012939
4.784	-0.000111808
4.788	-9.69699E-05
4.792	-8.43691E-05
4.796	-7.36089E-05
4.8	-0.000064376
4.804	-0.00005642
4.808	-4.95386E-05
4.812	-4.35671E-05
4.816	-0.00003837
4.82	-3.38353E-05
4.824	-2.98696E-05
4.828	-2.63944E-05
4.832	-2.33437E-05
4.836	-2.06613E-05
4.84	-1.82995E-05
4.844	-1.62174E-05
4.848	-1.43798E-05
4.852	-1.27564E-05
4.856	-0.000011321
4.86	-1.00508E-05
4.864	-8.92606E-06
4.868	-7.92949E-06
4.872	-7.04602E-06
4.876	-6.2624E-06
4.88	-5.56708E-06
4.884	-4.94991E-06
4.888	-4.40184E-06
4.892	-3.91495E-06
4.896	-3.48238E-06
4.9	-3.09813E-06
4.904	-2.75658E-06
4.908	-2.4526E-06
4.912	-2.18239E-06
4.916	-1.94223E-06
4.92	-1.72843E-06
4.924	-1.53822E-06
4.928	-1.36928E-06
4.932	-1.21883E-06
4.936	-1.08492E-06
4.94	-9.65821E-07
4.944	-8.59843E-07
4.948	-7.65528E-07
4.952	-6.81596E-07
4.956	-6.06897E-07
4.96	-5.40393E-07
4.964	-4.8117E-07
4.968	-4.28419E-07
4.972	-3.81423E-07
4.976	-3.39553E-07
4.98	-3.02288E-07
4.984	-2.69097E-07
4.988	-2.3956E-07
4.992	-2.13274E-07
4.996	-1.89898E-07
5	-1.69103E-07



==> 08032019_3485nm.txt <==
%3.485 µm Restluft	
% Zeit in [ms]	AnkerMasse.v
0	0
4.07442E-24	4.03251E-24
4.07442E-24	4.03251E-24
3.59315E-06	3.57409E-06
3.59315E-06	3.57409E-06
4.48409E-06	4.46031E-06
4.48409E-06	4.46031E-06
0.005	0.00364385
0.01	-9.88242E-05
0.015	-8.37586E-05
0.02	-7.16776E-05
0.025	-6.19844E-05
0.03	-5.42205E-05
0.0334	-4.98577E-05
0.0334	-4.98577E-05
0.035	-4.80291E-05
0.04	-4.31304E-05
0.045	-3.93027E-05
0.05	-3.63688E-05
0.055	-3.41844E-05
0.06	-3.26312E-05
0.065	-3.16122E-05
0.07	-3.10476E-05
0.075	-3.08712E-05
0.08	-3.10282E-05
0.085	-3.14733E-05
0.09	-3.21686E-05
0.095	-0.000033083
0.1	-0.000034191
0.105	-3.54716E-05
0.11	-3.69077E-05
0.115	-3.84856E-05
0.12	-4.01947E-05
0.125	-4.20281E-05
0.13	-4.39798E-05
0.135	-4.60456E-05
0.14	-4.82236E-05
0.145	-0.000050515
0.15	-5.29224E-05
0.155	-5.54494E-05
0.16	-5.81007E-05
0.165	-0.000060884
0.17	-6.38094E-05
0.175	-6.68866E-05
0.18	-7.01287E-05
0.185	-7.35529E-05
0.19	-0.000077181
0.195	-0.000192939
0.2	-0.000566685
0.205	-0.00120495
0.206608	-0.00146744
0.206608	-0.00146744
0.21	-0.00211391
0.215	-0.00330011
0.22	-0.00476997
0.225	-0.00652966
0.23	-0.00858642
0.235	-0.0109474
0.24	-0.0136192
0.245	-0.0166104
0.25	-0.0199286
0.255	-0.0235831
0.26	-0.0275827
0.265	-0.031938
0.27	-0.0366599
0.275	-0.0417597
0.28	-0.047249
0.285	-0.0531401
0.29	-0.0594466
0.295	-0.0661809
0.3	-0.0733588
0.305	-0.0809932
0.31	-0.0890997
0.315	-0.0976931
0.32	-0.106787
0.325	-0.116397
0.328902	-0.124268
0.328902	-0.124268
0.33	-0.126531
0.335	-0.136846
0.34	-0.147187
0.345	-0.157553
0.35	-0.167947
0.355	-0.178372
0.36	-0.188828
0.365	-0.199319
0.37	-0.209845
0.375	-0.220409
0.38	-0.231014
0.385	-0.24166
0.39	-0.25235
0.395	-0.263086
0.4	-0.27387
0.405	-0.284704
0.41	-0.295591
0.415	-0.306532
0.42	-0.317529
0.425	-0.328585
0.43	-0.339702
0.435	-0.350883
0.44	-0.362129
0.445	-0.373443
0.45	-0.384828
0.455	-0.396286
0.46	-0.407821
0.465	-0.419433
0.47	-0.431127
0.475	-0.442905
0.48	-0.454769
0.485	-0.466723
0.49	-0.47877
0.495	-0.490911
0.5	-0.503151
0.505	-0.515491
0.51	-0.527936
0.515	-0.540489
0.52	-0.553151
0.525	-0.565927
0.53	-0.578819
0.535	-0.59183
0.54	-0.604965
0.545	-0.618227
0.55	-0.63162
0.555	-0.645149
0.56	-0.658817
0.565	-0.672628
0.57	-0.686586
0.575	-0.700695
0.58	-0.714958
0.585	-0.729377
0.59	-0.743959
0.595	-0.758707
0.6	-0.773627
0.605	-0.788723
0.61	-0.804
0.615	-0.819462
0.62	-0.835113
0.625	-0.850954
0.63	-0.866989
0.635	-0.883225
0.64	-0.899666
0.645	-0.916317
0.65	-0.933183
0.655	-0.950268
0.66	-0.967572
0.665	-0.985101
0.67	-1.00286
0.675	-1.02085
0.68	-1.03909
0.685	-1.05757
0.69	-1.0763
0.695	-1.09528
0.7	-1.11451
0.705	-1.13401
0.71	-1.15378
0.715	-1.17382
0.72	-1.19414
0.725	-1.21473
0.73	-1.23561
0.735	-1.25678
0.74	-1.27824
0.745	-1.3
0.75	-1.32205
0.755	-1.34442
0.76	-1.36708
0.765	-1.39006
0.77	-1.41335
0.775	-1.43697
0.78	-1.46091
0.785	-1.48516
0.79	-1.50974
0.795	-1.53465
0.8	-1.55988
0.805	-1.58543
0.81	-1.61131
0.815	-1.63751
0.82	-1.66401
0.825	-1.69083
0.83	-1.71796
0.835	-1.74539
0.84	-1.77312
0.845	-1.80113
0.85	-1.8294
0.855	-1.8579
0.86	-1.88663
0.865	-1.91558
0.87	-1.94474
0.875	-1.97408
0.88	-2.00358
0.885	-2.03321
0.89	-2.06298
0.895	-2.09289
0.896358	-2.10104
0.896358	-2.10104
0.896988	0.00356546
0.896988	0.00356546
0.896997	0.0348862
0.896997	0.0348862
0.898724	0.54422
0.898724	0.54422
0.9	0.536558
0.905	0.506554
0.91	0.476569
0.915	0.446605
0.92	0.416661
0.925	0.386736
0.93	0.356831
0.935	0.326944
0.94	0.297075
0.945	0.267221
0.95	0.237382
0.955	0.207556
0.96	0.177742
0.965	0.147938
0.97	0.118143
0.975	0.0883542
0.98	0.0585707
0.985	0.0287907
0.989835	-3.74812E-06
0.989835	-3.74812E-06
0.989843	-5.44302E-05
0.989843	-5.44302E-05
0.99	-0.000987647
0.995	-0.030766
1	-0.0605456
1.005	-0.0903278
1.01	-0.120114
1.015	-0.149905
1.02	-0.179704
1.025	-0.20951
1.03	-0.239327
1.035	-0.269155
1.04	-0.298996
1.045	-0.328852
1.05	-0.358726
1.055	-0.388619
1.06	-0.418533
1.065	-0.44847
1.07	-0.478432
1.075	-0.508422
1.08	-0.538441
1.08095	-0.544172
1.08095	-0.544172
1.08192	0.000526127
1.08192	0.000526127
1.08193	0.00573314
1.08193	0.00573314
1.085	0.0884648
1.08589	0.0831118
1.08589	0.0831118
1.09	0.0584238
1.095	0.0283853
1.09973	-3.32673E-06
1.09973	-3.32673E-06
1.09973	-5.88122E-05
1.09973	-5.88122E-05
1.1	-0.00165218
1.105	-0.0316898
1.11	-0.0617292
1.11356	-0.0831132
1.11356	-0.0831132
1.115	-0.0331276
1.11537	4.22896E-05
1.11537	4.22896E-05
1.11538	0.000467038
1.11538	0.000467038
1.12	0.00477985
1.125	0.00237256
1.13	0.00134774
1.135	0.000824704
1.14	0.000527773
1.145	0.000347484
1.15	0.000233078
1.155	0.000158295
1.16	0.000108415
1.165	7.46817E-05
1.17	5.16488E-05
1.175	3.58175E-05
1.18	0.000024886
1.185	1.73136E-05
1.19	1.20564E-05
1.195	8.40088E-06
1.2	5.85635E-06
1.205	4.08386E-06
1.21	2.84841E-06
1.215	1.98703E-06
1.22	1.38627E-06
1.225	9.6722E-07
1.23	6.74878E-07
1.235	4.70912E-07
1.24	3.28599E-07
1.245	2.29299E-07
1.25	1.60044E-07
1.255	1.11733E-07
1.26	7.80221E-08
1.265	5.44779E-08
1.27	3.80349E-08
1.275	2.65571E-08
1.28	1.85457E-08
1.285	1.29507E-08
1.29	9.04192E-09
1.295	6.31255E-09
1.3	4.40783E-09
1.305	3.07822E-09
1.31	2.14939E-09
1.315	1.50271E-09
1.32	1.0579E-09
1.32355	8.31389E-10
1.32355	8.31389E-10
1.32355	8.31332E-10
1.32355	8.31332E-10
1.325	7.50315E-10
1.33	5.428E-10
1.33079	5.20685E-10
1.33079	5.20685E-10
1.33079	5.20653E-10
1.33079	5.20653E-10
1.335	3.9024E-10
1.34	2.88003E-10
1.345	2.22343E-10
1.34836	1.79869E-10
1.34836	1.79869E-10
1.34836	1.79861E-10
1.34836	1.79861E-10
1.35	1.5982E-10
1.355	1.11115E-10
1.36	7.57968E-11
1.365	4.97516E-11
1.37	3.02056E-11
1.37251	2.31894E-11
1.37251	2.31894E-11
1.37252	2.31695E-11
1.37252	2.31695E-11
1.37252	2.31685E-11
1.37252	2.31685E-11
1.37253	2.31599E-11
1.37253	2.31599E-11
1.37253	2.31589E-11
1.37253	2.31589E-11
1.37253	2.31503E-11
1.37253	2.31503E-11
1.37253	2.31494E-11
1.37253	2.31494E-11
1.37254	2.31409E-11
1.37254	2.31409E-11
1.37254	2.314E-11
1.37254	2.314E-11
1.37254	2.31315E-11
1.37254	2.31315E-11
1.37254	2.31306E-11
1.37254	2.31306E-11
1.37255	2.31221E-11
1.37255	2.31221E-11
1.37255	2.31213E-11
1.37255	2.31213E-11
1.37255	2.31129E-11
1.37255	2.31129E-11
1.37255	2.3112E-11
1.37255	2.3112E-11
1.37256	2.31037E-11
1.37256	2.31037E-11
1.37256	2.31028E-11
1.37256	2.31028E-11
1.37256	2.30945E-11
1.37256	2.30945E-11
1.37256	2.30937E-11
1.37256	2.30937E-11
1.37257	2.30854E-11
1.37257	2.30854E-11
1.37257	2.30846E-11
1.37257	2.30846E-11
1.37257	2.30764E-11
1.37257	2.30764E-11
1.37257	2.30756E-11
1.37257	2.30756E-11
1.37258	2.30674E-11
1.37258	2.30674E-11
1.37258	2.30666E-11
1.37258	2.30666E-11
1.37258	2.30585E-11
1.37258	2.30585E-11
1.37258	2.30577E-11
1.37258	2.30577E-11
1.37259	2.30496E-11
1.37259	2.30496E-11
1.37259	2.30489E-11
1.37259	2.30489E-11
1.37259	2.30408E-11
1.37259	2.30408E-11
1.37259	2.30401E-11
1.37259	2.30401E-11
1.3726	2.30321E-11
1.3726	2.30321E-11
1.3726	2.30314E-11
1.3726	2.30314E-11
1.3726	2.30234E-11
1.3726	2.30234E-11
1.3726	2.30227E-11
1.3726	2.30227E-11
1.37261	2.30148E-11
1.37261	2.30148E-11
1.37261	2.30141E-11
1.37261	2.30141E-11
1.37261	2.30062E-11
1.37261	2.30062E-11
1.37261	2.30055E-11
1.37261	2.30055E-11
1.37262	2.29977E-11
1.37262	2.29977E-11
1.37262	2.2997E-11
1.37262	2.2997E-11
1.37262	2.29892E-11
1.37262	2.29892E-11
1.37262	2.29885E-11
1.37262	2.29885E-11
1.37263	2.29808E-11
1.37263	2.29808E-11
1.37263	2.29801E-11
1.37263	2.29801E-11
1.37263	2.29724E-11
1.37263	2.29724E-11
1.37263	2.29718E-11
1.37263	2.29718E-11
1.37264	2.29641E-11
1.37264	2.29641E-11
1.37264	2.29635E-11
1.37264	2.29635E-11
1.37264	2.29559E-11
1.37264	2.29559E-11
1.37264	2.29552E-11
1.37264	2.29552E-11
1.37265	2.29476E-11
1.37265	2.29476E-11
1.37265	2.2947E-11
1.37265	2.2947E-11
1.37265	2.29395E-11
1.37265	2.29395E-11
1.37265	2.29389E-11
1.37265	2.29389E-11
1.37266	2.29314E-11
1.37266	2.29314E-11
1.37266	2.29308E-11
1.37266	2.29308E-11
1.37266	2.29233E-11
1.37266	2.29233E-11
1.37266	2.29227E-11
1.37266	2.29227E-11
1.37267	2.29153E-11
1.37267	2.29153E-11
1.37267	2.29147E-11
1.37267	2.29147E-11
1.37267	2.29073E-11
1.37267	2.29073E-11
1.37267	2.29068E-11
1.37267	2.29068E-11
1.37267	2.28994E-11
1.37267	2.28994E-11
1.37267	2.28989E-11
1.37267	2.28989E-11
1.37268	2.28915E-11
1.37268	2.28915E-11
1.37268	2.2891E-11
1.37268	2.2891E-11
1.37268	2.28837E-11
1.37268	2.28837E-11
1.37268	2.28832E-11
1.37268	2.28832E-11
1.37269	2.28759E-11
1.37269	2.28759E-11
1.37269	2.28754E-11
1.37269	2.28754E-11
1.37269	2.28682E-11
1.37269	2.28682E-11
1.37269	2.28677E-11
1.37269	2.28677E-11
1.3727	2.28605E-11
1.3727	2.28605E-11
1.3727	2.286E-11
1.3727	2.286E-11
1.3727	2.28528E-11
1.3727	2.28528E-11
1.3727	2.28524E-11
1.3727	2.28524E-11
1.37271	2.28452E-11
1.37271	2.28452E-11
1.37271	2.28448E-11
1.37271	2.28448E-11
1.37271	2.28377E-11
1.37271	2.28377E-11
1.37271	2.28372E-11
1.37271	2.28372E-11
1.37271	2.28302E-11
1.37271	2.28302E-11
1.37272	2.28297E-11
1.37272	2.28297E-11
1.37272	2.28227E-11
1.37272	2.28227E-11
1.37272	2.28223E-11
1.37272	2.28223E-11
1.37272	2.28153E-11
1.37272	2.28153E-11
1.37272	2.28148E-11
1.37272	2.28148E-11
1.37273	2.28079E-11
1.37273	2.28079E-11
1.37273	2.28075E-11
1.37273	2.28075E-11
1.37273	2.28005E-11
1.37273	2.28005E-11
1.37273	2.28001E-11
1.37273	2.28001E-11
1.37274	2.27932E-11
1.37274	2.27932E-11
1.37274	2.27928E-11
1.37274	2.27928E-11
1.37274	2.2786E-11
1.37274	2.2786E-11
1.37274	2.27856E-11
1.37274	2.27856E-11
1.37275	2.27788E-11
1.37275	2.27788E-11
1.37275	2.27784E-11
1.37275	2.27784E-11
1.37275	2.27716E-11
1.37275	2.27716E-11
1.37275	2.27712E-11
1.37275	2.27712E-11
1.37275	2.27644E-11
1.37275	2.27644E-11
1.37275	2.27641E-11
1.37275	2.27641E-11
1.37276	2.27573E-11
1.37276	2.27573E-11
1.37276	2.2757E-11
1.37276	2.2757E-11
1.37276	2.27503E-11
1.37276	2.27503E-11
1.37276	2.275E-11
1.37276	2.275E-11
1.37277	2.27433E-11
1.37277	2.27433E-11
1.37277	2.27429E-11
1.37277	2.27429E-11
1.37277	2.27363E-11
1.37277	2.27363E-11
1.37277	2.2736E-11
1.37277	2.2736E-11
1.37277	2.27293E-11
1.37277	2.27293E-11
1.37277	2.2729E-11
1.37277	2.2729E-11
1.37278	2.27224E-11
1.37278	2.27224E-11
1.37278	2.27222E-11
1.37278	2.27222E-11
1.37278	2.27156E-11
1.37278	2.27156E-11
1.37278	2.27153E-11
1.37278	2.27153E-11
1.37279	2.27087E-11
1.37279	2.27087E-11
1.37279	2.27085E-11
1.37279	2.27085E-11
1.37279	2.2702E-11
1.37279	2.2702E-11
1.37279	2.27017E-11
1.37279	2.27017E-11
1.37279	2.26952E-11
1.37279	2.26952E-11
1.3728	2.2695E-11
1.3728	2.2695E-11
1.3728	2.26885E-11
1.3728	2.26885E-11
1.3728	2.26883E-11
1.3728	2.26883E-11
1.3728	2.26818E-11
1.3728	2.26818E-11
1.3728	2.26816E-11
1.3728	2.26816E-11
1.37281	2.26752E-11
1.37281	2.26752E-11
1.37281	2.2675E-11
1.37281	2.2675E-11
1.37281	2.26686E-11
1.37281	2.26686E-11
1.37281	2.26684E-11
1.37281	2.26684E-11
1.37281	2.2662E-11
1.37281	2.2662E-11
1.37281	2.26618E-11
1.37281	2.26618E-11
1.37282	2.26555E-11
1.37282	2.26555E-11
1.37282	2.26553E-11
1.37282	2.26553E-11
1.37282	2.2649E-11
1.37282	2.2649E-11
1.37282	2.26488E-11
1.37282	2.26488E-11
1.37283	2.26425E-11
1.37283	2.26425E-11
1.37283	2.26423E-11
1.37283	2.26423E-11
1.37283	2.26361E-11
1.37283	2.26361E-11
1.37283	2.26359E-11
1.37283	2.26359E-11
1.37283	2.26297E-11
1.37283	2.26297E-11
1.37283	2.26295E-11
1.37283	2.26295E-11
1.37284	2.26233E-11
1.37284	2.26233E-11
1.37284	2.26232E-11
1.37284	2.26232E-11
1.37284	2.2617E-11
1.37284	2.2617E-11
1.37284	2.26169E-11
1.37284	2.26169E-11
1.37285	2.26107E-11
1.37285	2.26107E-11
1.37285	2.26106E-11
1.37285	2.26106E-11
1.37285	2.26044E-11
1.37285	2.26044E-11
1.37285	2.26043E-11
1.37285	2.26043E-11
1.37285	2.25982E-11
1.37285	2.25982E-11
1.37285	2.25981E-11
1.37285	2.25981E-11
1.37286	2.2592E-11
1.37286	2.2592E-11
1.37286	2.2592E-11
1.37286	2.2592E-11
1.37286	2.25859E-11
1.37286	2.25859E-11
1.37286	2.25858E-11
1.37286	2.25858E-11
1.37286	2.25798E-11
1.37286	2.25798E-11
1.37286	2.25797E-11
1.37286	2.25797E-11
1.37287	2.25737E-11
1.37287	2.25737E-11
1.37287	2.25736E-11
1.37287	2.25736E-11
1.37287	2.25676E-11
1.37287	2.25676E-11
1.37287	2.25676E-11
1.37287	2.25676E-11
1.37288	2.25616E-11
1.37288	2.25616E-11
1.37288	2.25615E-11
1.37288	2.25615E-11
1.37288	2.25556E-11
1.37288	2.25556E-11
1.37288	2.25556E-11
1.37288	2.25556E-11
1.37288	2.25496E-11
1.37288	2.25496E-11
1.37288	2.25496E-11
1.37288	2.25496E-11
1.37289	2.25437E-11
1.37289	2.25437E-11
1.37289	2.2539E-11
1.37289	2.2539E-11
1.37289	2.25331E-11
1.37289	2.25331E-11
1.3729	2.25285E-11
1.3729	2.25285E-11
1.3729	2.25227E-11
1.3729	2.25227E-11
1.3729	2.25181E-11
1.3729	2.25181E-11
1.37291	2.25123E-11
1.37291	2.25123E-11
1.37291	2.25078E-11
1.37291	2.25078E-11
1.37291	2.2502E-11
1.37291	2.2502E-11
1.37291	2.24975E-11
1.37291	2.24975E-11
1.37292	2.24918E-11
1.37292	2.24918E-11
1.37292	2.24873E-11
1.37292	2.24873E-11
1.37292	2.24816E-11
1.37292	2.24816E-11
1.37293	2.24772E-11
1.37293	2.24772E-11
1.37293	2.24716E-11
1.37293	2.24716E-11
1.37293	2.24672E-11
1.37293	2.24672E-11
1.37294	2.24616E-11
1.37294	2.24616E-11
1.37294	2.24573E-11
1.37294	2.24573E-11
1.37294	2.24517E-11
1.37294	2.24517E-11
1.37295	2.24474E-11
1.37295	2.24474E-11
1.37295	2.24419E-11
1.37295	2.24419E-11
1.37295	2.24376E-11
1.37295	2.24376E-11
1.37295	2.24321E-11
1.37295	2.24321E-11
1.37296	2.24279E-11
1.37296	2.24279E-11
1.37296	2.24224E-11
1.37296	2.24224E-11
1.37296	2.24183E-11
1.37296	2.24183E-11
1.37297	2.24128E-11
1.37297	2.24128E-11
1.37297	2.24087E-11
1.37297	2.24087E-11
1.37297	2.24033E-11
1.37297	2.24033E-11
1.37297	2.23992E-11
1.37297	2.23992E-11
1.37298	2.23938E-11
1.37298	2.23938E-11
1.37298	2.23898E-11
1.37298	2.23898E-11
1.37298	2.23844E-11
1.37298	2.23844E-11
1.37299	2.23804E-11
1.37299	2.23804E-11
1.37299	2.23751E-11
1.37299	2.23751E-11
1.37299	2.23712E-11
1.37299	2.23712E-11
1.373	2.23659E-11
1.373	2.23659E-11
1.373	2.23619E-11
1.373	2.23619E-11
1.373	2.23567E-11
1.373	2.23567E-11
1.373	2.23528E-11
1.373	2.23528E-11
1.37301	2.23476E-11
1.37301	2.23476E-11
1.37301	2.23437E-11
1.37301	2.23437E-11
1.37301	2.23386E-11
1.37301	2.23386E-11
1.37301	2.23347E-11
1.37301	2.23347E-11
1.37302	2.23296E-11
1.37302	2.23296E-11
1.37302	2.23258E-11
1.37302	2.23258E-11
1.37302	2.23207E-11
1.37302	2.23207E-11
1.37303	2.23169E-11
1.37303	2.23169E-11
1.37303	2.23118E-11
1.37303	2.23118E-11
1.37303	2.23081E-11
1.37303	2.23081E-11
1.37303	2.23031E-11
1.37303	2.23031E-11
1.37304	2.22994E-11
1.37304	2.22994E-11
1.37304	2.22944E-11
1.37304	2.22944E-11
1.37304	2.22907E-11
1.37304	2.22907E-11
1.37304	2.22857E-11
1.37304	2.22857E-11
1.37305	2.22821E-11
1.37305	2.22821E-11
1.37305	2.22771E-11
1.37305	2.22771E-11
1.37305	2.22736E-11
1.37305	2.22736E-11
1.37306	2.22686E-11
1.37306	2.22686E-11
1.37306	2.22651E-11
1.37306	2.22651E-11
1.37306	2.22602E-11
1.37306	2.22602E-11
1.37306	2.22567E-11
1.37306	2.22567E-11
1.37307	2.22518E-11
1.37307	2.22518E-11
1.37307	2.22483E-11
1.37307	2.22483E-11
1.37307	2.22435E-11
1.37307	2.22435E-11
1.37307	2.224E-11
1.37307	2.224E-11
1.37308	2.22352E-11
1.37308	2.22352E-11
1.37308	2.22318E-11
1.37308	2.22318E-11
1.37308	2.2227E-11
1.37308	2.2227E-11
1.37308	2.22236E-11
1.37308	2.22236E-11
1.37309	2.22189E-11
1.37309	2.22189E-11
1.37309	2.22155E-11
1.37309	2.22155E-11
1.37309	2.22108E-11
1.37309	2.22108E-11
1.37309	2.22075E-11
1.37309	2.22075E-11
1.3731	2.22027E-11
1.3731	2.22027E-11
1.3731	2.21995E-11
1.3731	2.21995E-11
1.3731	2.21948E-11
1.3731	2.21948E-11
1.3731	2.21915E-11
1.3731	2.21915E-11
1.37311	2.21869E-11
1.37311	2.21869E-11
1.37311	2.21837E-11
1.37311	2.21837E-11
1.37311	2.2179E-11
1.37311	2.2179E-11
1.37311	2.21759E-11
1.37311	2.21759E-11
1.37312	2.21712E-11
1.37312	2.21712E-11
1.37312	2.21681E-11
1.37312	2.21681E-11
1.37312	2.21635E-11
1.37312	2.21635E-11
1.37312	2.21604E-11
1.37312	2.21604E-11
1.37313	2.21558E-11
1.37313	2.21558E-11
1.37313	2.21527E-11
1.37313	2.21527E-11
1.37313	2.21482E-11
1.37313	2.21482E-11
1.37313	2.21451E-11
1.37313	2.21451E-11
1.37313	2.21406E-11
1.37313	2.21406E-11
1.37314	2.21376E-11
1.37314	2.21376E-11
1.37314	2.21331E-11
1.37314	2.21331E-11
1.37314	2.21301E-11
1.37314	2.21301E-11
1.37314	2.21257E-11
1.37314	2.21257E-11
1.37316	2.21042E-11
1.37316	2.21042E-11
1.37316	2.20998E-11
1.37316	2.20998E-11
1.37319	2.20526E-11
1.37319	2.20526E-11
1.37319	2.20484E-11
1.37319	2.20484E-11
1.37331	2.18591E-11
1.37331	2.18591E-11
1.37331	2.18555E-11
1.37331	2.18555E-11
1.37339	2.17344E-11
1.37339	2.17344E-11
1.37339	2.17311E-11
1.37339	2.17311E-11
1.37343	2.16736E-11
1.37343	2.16736E-11
1.37343	2.16705E-11
1.37343	2.16705E-11
1.37347	2.16162E-11
1.37347	2.16162E-11
1.37347	2.16133E-11
1.37347	2.16133E-11
1.3735	2.15622E-11
1.3735	2.15622E-11
1.3735	2.15594E-11
1.3735	2.15594E-11
1.37354	2.15113E-11
1.37354	2.15113E-11
1.37355	2.14933E-11
1.37355	2.14933E-11
1.37358	2.14493E-11
1.37358	2.14493E-11
1.37359	2.14265E-11
1.37359	2.14265E-11
1.37359	2.14221E-11
1.37359	2.14221E-11
1.37362	2.13803E-11
1.37362	2.13803E-11
1.37362	2.1376E-11
1.37362	2.1376E-11
1.37368	2.12885E-11
1.37368	2.12885E-11
1.37368	2.12845E-11
1.37368	2.12845E-11
1.3737	2.1264E-11
1.3737	2.1264E-11
1.3737	2.12601E-11
1.3737	2.12601E-11
1.37371	2.12386E-11
1.37371	2.12386E-11
1.37371	2.12348E-11
1.37371	2.12348E-11
1.37373	2.12126E-11
1.37373	2.12126E-11
1.37373	2.12089E-11
1.37373	2.12089E-11
1.37378	2.11291E-11
1.37378	2.11291E-11
1.37379	2.11255E-11
1.37379	2.11255E-11
1.37379	2.11167E-11
1.37379	2.11167E-11
1.37379	2.11131E-11
1.37379	2.11131E-11
1.3738	2.11043E-11
1.3738	2.11043E-11
1.3738	2.11008E-11
1.3738	2.11008E-11
1.37381	2.10921E-11
1.37381	2.10921E-11
1.37381	2.10886E-11
1.37381	2.10886E-11
1.37382	2.10799E-11
1.37382	2.10799E-11
1.37382	2.10764E-11
1.37382	2.10764E-11
1.37382	2.10677E-11
1.37382	2.10677E-11
1.37383	2.10643E-11
1.37383	2.10643E-11
1.37383	2.10557E-11
1.37383	2.10557E-11
1.37383	2.10523E-11
1.37383	2.10523E-11
1.37384	2.10437E-11
1.37384	2.10437E-11
1.37384	2.10404E-11
1.37384	2.10404E-11
1.37385	2.10318E-11
1.37385	2.10318E-11
1.37385	2.10285E-11
1.37385	2.10285E-11
1.37386	2.10199E-11
1.37386	2.10199E-11
1.37386	2.10167E-11
1.37386	2.10167E-11
1.37386	2.10081E-11
1.37386	2.10081E-11
1.37387	2.10049E-11
1.37387	2.10049E-11
1.37387	2.09964E-11
1.37387	2.09964E-11
1.37387	2.09932E-11
1.37387	2.09932E-11
1.37388	2.09848E-11
1.37388	2.09848E-11
1.37388	2.09816E-11
1.37388	2.09816E-11
1.37389	2.09732E-11
1.37389	2.09732E-11
1.37389	2.09701E-11
1.37389	2.09701E-11
1.37389	2.09617E-11
1.37389	2.09617E-11
1.3739	2.09586E-11
1.3739	2.09586E-11
1.3739	2.09503E-11
1.3739	2.09503E-11
1.3739	2.09472E-11
1.3739	2.09472E-11
1.37391	2.09389E-11
1.37391	2.09389E-11
1.37391	2.09359E-11
1.37391	2.09359E-11
1.37392	2.09276E-11
1.37392	2.09276E-11
1.37392	2.09246E-11
1.37392	2.09246E-11
1.37392	2.09164E-11
1.37392	2.09164E-11
1.37393	2.09134E-11
1.37393	2.09134E-11
1.37393	2.09053E-11
1.37393	2.09053E-11
1.37393	2.09023E-11
1.37393	2.09023E-11
1.37394	2.08942E-11
1.37394	2.08942E-11
1.37394	2.08913E-11
1.37394	2.08913E-11
1.37395	2.08832E-11
1.37395	2.08832E-11
1.37395	2.08803E-11
1.37395	2.08803E-11
1.37395	2.08722E-11
1.37395	2.08722E-11
1.37396	2.08694E-11
1.37396	2.08694E-11
1.37396	2.08614E-11
1.37396	2.08614E-11
1.37396	2.08585E-11
1.37396	2.08585E-11
1.37397	2.08505E-11
1.37397	2.08505E-11
1.37397	2.08477E-11
1.37397	2.08477E-11
1.37398	2.08338E-11
1.37398	2.08338E-11
1.37398	2.0831E-11
1.37398	2.0831E-11
1.37405	2.07288E-11
1.37405	2.07288E-11
1.37405	2.07221E-11
1.37405	2.07221E-11
1.37406	2.07175E-11
1.37406	2.07175E-11
1.37406	2.07109E-11
1.37406	2.07109E-11
1.37407	2.07061E-11
1.37407	2.07061E-11
1.37407	2.06996E-11
1.37407	2.06996E-11
1.37407	2.06949E-11
1.37407	2.06949E-11
1.37408	2.06884E-11
1.37408	2.06884E-11
1.37408	2.06836E-11
1.37408	2.06836E-11
1.37408	2.06772E-11
1.37408	2.06772E-11
1.37409	2.06724E-11
1.37409	2.06724E-11
1.37409	2.06661E-11
1.37409	2.06661E-11
1.3741	2.06612E-11
1.3741	2.06612E-11
1.3741	2.0655E-11
1.3741	2.0655E-11
1.3741	2.065E-11
1.3741	2.065E-11
1.37411	2.06439E-11
1.37411	2.06439E-11
1.37411	2.06389E-11
1.37411	2.06389E-11
1.37411	2.06328E-11
1.37411	2.06328E-11
1.37412	2.06279E-11
1.37412	2.06279E-11
1.37412	2.06218E-11
1.37412	2.06218E-11
1.37413	2.06168E-11
1.37413	2.06168E-11
1.37413	2.06109E-11
1.37413	2.06109E-11
1.37413	2.06059E-11
1.37413	2.06059E-11
1.37414	2.05999E-11
1.37414	2.05999E-11
1.37414	2.05949E-11
1.37414	2.05949E-11
1.37414	2.05891E-11
1.37414	2.05891E-11
1.37415	2.05841E-11
1.37415	2.05841E-11
1.37415	2.05783E-11
1.37415	2.05783E-11
1.37415	2.05732E-11
1.37415	2.05732E-11
1.37416	2.05675E-11
1.37416	2.05675E-11
1.37416	2.05625E-11
1.37416	2.05625E-11
1.37417	2.05568E-11
1.37417	2.05568E-11
1.37417	2.05518E-11
1.37417	2.05518E-11
1.37417	2.05462E-11
1.37417	2.05462E-11
1.37418	2.05411E-11
1.37418	2.05411E-11
1.37418	2.05353E-11
1.37418	2.05353E-11
1.37418	2.05302E-11
1.37418	2.05302E-11
1.37419	2.05244E-11
1.37419	2.05244E-11
1.37419	2.05194E-11
1.37419	2.05194E-11
1.3742	2.05136E-11
1.3742	2.05136E-11
1.3742	2.05086E-11
1.3742	2.05086E-11
1.3742	2.05029E-11
1.3742	2.05029E-11
1.37421	2.04978E-11
1.37421	2.04978E-11
1.37421	2.04921E-11
1.37421	2.04921E-11
1.37422	2.04705E-11
1.37422	2.04705E-11
1.37423	2.04648E-11
1.37423	2.04648E-11
1.37424	2.04443E-11
1.37424	2.04443E-11
1.37431	2.03404E-11
1.37431	2.03404E-11
1.37432	2.03246E-11
1.37432	2.03246E-11
1.37433	2.03169E-11
1.37433	2.03169E-11
1.37434	2.03018E-11
1.37434	2.03018E-11
1.37434	2.02989E-11
1.37434	2.02989E-11
1.37435	2.02844E-11
1.37435	2.02844E-11
1.37435	2.02814E-11
1.37435	2.02814E-11
1.37446	2.01254E-11
1.37446	2.01254E-11
1.37446	2.01222E-11
1.37446	2.01222E-11
1.37447	2.01148E-11
1.37447	2.01148E-11
1.37447	2.01116E-11
1.37447	2.01116E-11
1.37448	2.01042E-11
1.37448	2.01042E-11
1.37448	2.01001E-11
1.37448	2.01001E-11
1.37448	2.00929E-11
1.37448	2.00929E-11
1.37449	2.00889E-11
1.37449	2.00889E-11
1.37449	2.00818E-11
1.37449	2.00818E-11
1.37449	2.00778E-11
1.37449	2.00778E-11
1.3745	2.00708E-11
1.3745	2.00708E-11
1.3745	2.00669E-11
1.3745	2.00669E-11
1.37451	2.006E-11
1.37451	2.006E-11
1.37451	2.00562E-11
1.37451	2.00562E-11
1.37451	2.00494E-11
1.37451	2.00494E-11
1.37452	2.00456E-11
1.37452	2.00456E-11
1.37452	2.0039E-11
1.37452	2.0039E-11
1.37452	2.00359E-11
1.37452	2.00359E-11
1.37453	2.00294E-11
1.37453	2.00294E-11
1.37453	2.00263E-11
1.37453	2.00263E-11
1.37453	2.00199E-11
1.37453	2.00199E-11
1.37454	2.00169E-11
1.37454	2.00169E-11
1.37454	2.00106E-11
1.37454	2.00106E-11
1.37454	2.00075E-11
1.37454	2.00075E-11
1.37455	2.00013E-11
1.37455	2.00013E-11
1.37455	1.99983E-11
1.37455	1.99983E-11
1.37455	1.99922E-11
1.37455	1.99922E-11
1.37456	1.99801E-11
1.37456	1.99801E-11
1.37457	1.99741E-11
1.37457	1.99741E-11
1.37463	1.98833E-11
1.37463	1.98833E-11
1.37465	1.98489E-11
1.37465	1.98489E-11
1.37466	1.98446E-11
1.37466	1.98446E-11
1.375	1.93618E-11
1.37542	1.87903E-11
1.37542	1.87903E-11
1.37543	1.87783E-11
1.37543	1.87783E-11
1.37543	1.8778E-11
1.37543	1.8778E-11
1.37544	1.8766E-11
1.37544	1.8766E-11
1.37544	1.87657E-11
1.37544	1.87657E-11
1.37545	1.87538E-11
1.37545	1.87538E-11
1.37545	1.87535E-11
1.37545	1.87535E-11
1.37546	1.87417E-11
1.37546	1.87417E-11
1.37546	1.87415E-11
1.37546	1.87415E-11
1.37547	1.87297E-11
1.37547	1.87297E-11
1.37547	1.87295E-11
1.37547	1.87295E-11
1.37548	1.87178E-11
1.37548	1.87178E-11
1.37548	1.87176E-11
1.37548	1.87176E-11
1.37549	1.8706E-11
1.37549	1.8706E-11
1.37549	1.87058E-11
1.37549	1.87058E-11
1.37549	1.86943E-11
1.37549	1.86943E-11
1.37549	1.86942E-11
1.37549	1.86942E-11
1.3755	1.86826E-11
1.3755	1.86826E-11
1.3755	1.86826E-11
1.3755	1.86826E-11
1.37551	1.86711E-11
1.37551	1.86711E-11
1.37551	1.86711E-11
1.37551	1.86711E-11
1.37552	1.86597E-11
1.37552	1.86597E-11
1.37561	1.85358E-11
1.37561	1.85358E-11
1.37562	1.85251E-11
1.37562	1.85251E-11
1.37564	1.84999E-11
1.37564	1.84999E-11
1.37565	1.84894E-11
1.37565	1.84894E-11
1.37567	1.8465E-11
1.37567	1.8465E-11
1.37567	1.84547E-11
1.37567	1.84547E-11
1.37569	1.8431E-11
1.37569	1.8431E-11
1.3757	1.84209E-11
1.3757	1.84209E-11
1.37572	1.8398E-11
1.37572	1.8398E-11
1.37572	1.8388E-11
1.37572	1.8388E-11
1.37574	1.8366E-11
1.37574	1.8366E-11
1.37575	1.83562E-11
1.37575	1.83562E-11
1.37576	1.83349E-11
1.37576	1.83349E-11
1.37577	1.83254E-11
1.37577	1.83254E-11
1.37579	1.83049E-11
1.37579	1.83049E-11
1.37579	1.82955E-11
1.37579	1.82955E-11
1.37581	1.82759E-11
1.37581	1.82759E-11
1.37582	1.82666E-11
1.37582	1.82666E-11
1.37583	1.82478E-11
1.37583	1.82478E-11
1.37584	1.82387E-11
1.37584	1.82387E-11
1.37585	1.82208E-11
1.37585	1.82208E-11
1.37586	1.82119E-11
1.37586	1.82119E-11
1.37587	1.81948E-11
1.37587	1.81948E-11
1.37588	1.8186E-11
1.37588	1.8186E-11
1.37589	1.81697E-11
1.37589	1.81697E-11
1.3759	1.81611E-11
1.3759	1.81611E-11
1.37851	1.51735E-11
1.37851	1.51735E-11
1.37851	1.51706E-11
1.37851	1.51706E-11
1.37854	1.51399E-11
1.37854	1.51399E-11
1.37854	1.51371E-11
1.37854	1.51371E-11
1.379	1.46515E-11
1.379	1.46515E-11
1.379	1.46493E-11
1.379	1.46493E-11
1.38	1.36414E-11
1.385	9.87853E-12
1.39	7.43672E-12
1.395	5.52252E-12
1.4	4.55386E-12
1.405	3.66807E-12
1.40976	2.82445E-12
1.40976	2.82445E-12
1.41	2.77891E-12
1.41004	2.77189E-12
1.41004	2.77189E-12
1.41004	2.7714E-12
1.41004	2.7714E-12
1.415	1.98181E-12
1.42	1.45165E-12
1.425	1.14149E-12
1.43	8.4007E-13
1.435	7.06242E-13
1.44	5.85228E-13
1.445	4.64215E-13
1.45	3.43201E-13
1.455	3.02861E-13
1.46	2.75145E-13
1.465	2.47429E-13
1.47	2.19713E-13
1.475	1.91997E-13
1.48	1.64281E-13
1.485	1.36565E-13
1.49	1.08849E-13
1.495	9.72596E-14
1.5	9.14509E-14
1.505	8.56421E-14
1.51	7.98334E-14
1.515	7.40247E-14
1.52	6.82159E-14
1.525	6.24072E-14
1.53	5.65985E-14
1.535	5.07897E-14
1.54	4.4981E-14
1.545	3.91723E-14
1.55	3.33635E-14
1.555	2.75548E-14
1.56	2.17461E-14
1.565	1.59373E-14
1.57	1.01286E-14
1.575	7.03657E-15
1.58	6.89886E-15
1.585	6.76116E-15
1.59	6.62345E-15
1.595	6.48575E-15
1.6	6.34804E-15
1.605	6.21034E-15
1.61	6.07264E-15
1.615	5.93493E-15
1.62	5.79723E-15
1.625	5.65952E-15
1.63	5.52182E-15
1.635	5.38411E-15
1.64	5.24641E-15
1.645	5.10871E-15
1.65	4.971E-15
1.655	4.8333E-15
1.66	4.69559E-15
1.665	4.55789E-15
1.67	4.42018E-15
1.675	4.28248E-15
1.68	4.14478E-15
1.685	4.00707E-15
1.69	3.86937E-15
1.695	3.73166E-15
1.7	3.59396E-15
1.705	3.45625E-15
1.71	3.31855E-15
1.715	3.18085E-15
1.72	3.04314E-15
1.725	2.90544E-15
1.73	2.76773E-15
1.735	2.63003E-15
1.74	2.58276E-15
1.745	2.53878E-15
1.75	2.49481E-15
1.755	2.45083E-15
1.76	2.40686E-15
1.765	2.36288E-15
1.77	2.3189E-15
1.775	2.27493E-15
1.78	2.23095E-15
1.785	2.18698E-15
1.79	2.143E-15
1.795	2.09902E-15
1.8	2.05505E-15
1.805	2.01107E-15
1.81	1.9671E-15
1.815	1.92312E-15
1.82	1.87914E-15
1.825	1.83517E-15
1.83	1.79119E-15
1.835	1.74722E-15
1.84	1.70324E-15
1.845	1.65926E-15
1.85	1.61529E-15
1.855	1.57131E-15
1.86	1.52734E-15
1.865	1.48336E-15
1.87	1.43939E-15
1.875	1.39541E-15
1.88	1.35143E-15
1.885	1.30746E-15
1.89	1.26348E-15
1.895	1.21951E-15
1.9	1.17553E-15
1.905	1.13155E-15
1.91	1.08758E-15
1.915	1.0436E-15
1.92	9.99626E-16
1.925	9.5565E-16
1.93	9.11674E-16
1.935	8.67698E-16
1.94	8.23723E-16
1.945	7.79747E-16
1.95	7.35771E-16
1.955	6.91795E-16
1.96	6.47819E-16
1.965	6.03843E-16
1.97	5.59867E-16
1.975	5.15891E-16
1.98	4.71915E-16
1.985	4.27939E-16
1.99	3.83964E-16
1.995	3.39988E-16
2	2.96012E-16
2	2.96012E-16
2	2.96012E-16
2.005	1.31786E-05
2.01	3.33969E-05
2.01096	0.000038572
2.01096	0.000038572
2.015	5.79911E-05
2.02	7.46117E-05
2.025	8.55428E-05
2.03	0.000092838
2.0334	9.62811E-05
2.0334	9.62811E-05
2.035	9.75878E-05
2.04	0.000100729
2.045	0.000102739
2.05	0.000104064
2.055	0.000104877
2.06	0.000105397
2.065	0.000105683
2.07	0.000105872
2.075	0.000105961
2.08	0.000106048
2.085	0.000106076
2.09	0.000106116
2.095	0.000106178
2.1	0.000106234
2.105	0.000106309
2.11	0.000106408
2.115	0.00010652
2.12	0.000106671
2.125	0.000106842
2.13	0.000107032
2.135	0.000107257
2.14	0.000107502
2.145	0.000107776
2.15	0.000108071
2.155	0.000108395
2.16	0.000108745
2.165	0.000109122
2.17	0.000109526
2.175	0.000109962
2.18	0.000110429
2.185	0.00011093
2.19	0.000111466
2.195	0.000112042
2.2	0.00011266
2.205	0.000113323
2.21	0.000114036
2.215	0.000114803
2.22	0.00011563
2.225	0.000116521
2.23	0.000117484
2.235	0.000118525
2.23878	0.000119369
2.23878	0.000119369
2.24	0.000119086
2.245	0.000110529
2.25	0.000100249
2.255	9.23414E-05
2.26	8.57625E-05
2.265	7.99263E-05
2.27	7.47169E-05
2.275	7.00841E-05
2.28	6.59902E-05
2.285	6.24026E-05
2.29	5.92926E-05
2.295	5.66355E-05
2.3	5.44097E-05
2.305	5.25972E-05
2.31	5.11829E-05
2.315	5.01549E-05
2.32	0.000049504
2.325	4.92242E-05
2.33	4.93119E-05
2.335	4.97665E-05
2.34	0.00005059
2.345	5.17872E-05
2.35	5.33657E-05
2.355	5.53357E-05
2.36	5.77106E-05
2.365	6.05066E-05
2.37	0.000063743
2.375	6.74422E-05
2.38	7.16301E-05
2.385	7.63361E-05
2.39	8.15934E-05
2.395	8.74391E-05
2.4	9.39146E-05
2.40388	0.000099405
2.40388	0.000099405
2.405	0.000101066
2.41	0.000108944
2.415	0.000117604
2.42	0.000127109
2.425	0.000137525
2.43	0.000148928
2.435	0.000161398
2.44	0.000175024
2.445	0.000189904
2.45	0.000206145
2.455	0.000223861
2.46	0.000243181
2.465	0.00026424
2.47	0.000287192
2.475	0.000312198
2.48	0.000339439
2.485	0.000369109
2.49	0.000401421
2.495	0.000436604
2.5	0.000474913
2.505	0.000516619
2.51	0.000562022
2.515	0.000611448
2.52	0.000665248
2.525	0.00072381
2.53	0.000787552
2.535	0.00085693
2.54	0.000932442
2.545	0.00101463
2.55	0.00110407
2.555	0.00120143
2.56	0.00130738
2.565	0.00142269
2.57	0.00154818
2.575	0.00168476
2.58	0.00183339
2.585	0.00199515
2.59	0.00217119
2.595	0.00236276
2.6	0.00257123
2.605	0.0027981
2.61	0.00304496
2.615	0.00331358
2.62	0.00360585
2.625	0.00392384
2.63	0.00426977
2.635	0.00464607
2.64	0.00505535
2.645	0.00550042
2.65	0.00598433
2.655	0.00651032
2.66	0.00708191
2.665	0.00770284
2.67	0.00837707
2.675	0.00910885
2.68	0.00990262
2.685	0.0107631
2.69	0.0116951
2.695	0.0127037
2.7	0.013794
2.705	0.0149709
2.71	0.0162393
2.715	0.0176039
2.72	0.0190696
2.725	0.0206408
2.73	0.0223217
2.735	0.0241164
2.74	0.0260283
2.745	0.0280604
2.75	0.0302152
2.755	0.0324946
2.76	0.0348998
2.765	0.0374314
2.77	0.0400894
2.775	0.0428729
2.78	0.0457804
2.785	0.0488099
2.79	0.0519587
2.795	0.0552236
2.8	0.0586011
2.805	0.062087
2.81	0.0656771
2.815	0.0693667
2.82	0.073151
2.825	0.0770251
2.83	0.0809841
2.835	0.0850229
2.84	0.0891367
2.845	0.0933206
2.85	0.09757
2.855	0.10188
2.86	0.106247
2.865	0.110667
2.87	0.115135
2.875	0.119649
2.88	0.124204
2.885	0.128797
2.89	0.133426
2.895	0.138088
2.9	0.142779
2.905	0.147499
2.91	0.152244
2.915	0.157012
2.92	0.161802
2.925	0.166612
2.93	0.17144
2.935	0.176285
2.94	0.181145
2.945	0.18602
2.95	0.190908
2.955	0.195807
2.96	0.200719
2.965	0.20564
2.97	0.210571
2.975	0.21551
2.98	0.220458
2.985	0.225413
2.99	0.230375
2.995	0.235343
3	0.240317
3.005	0.245296
3.01	0.250281
3.015	0.25527
3.02	0.260263
3.025	0.265261
3.03	0.270262
3.035	0.275266
3.04	0.280274
3.045	0.285284
3.05	0.290297
3.055	0.295313
3.06	0.300331
3.065	0.305351
3.07	0.310373
3.075	0.315397
3.08	0.320423
3.085	0.32545
3.09	0.330478
3.095	0.335508
3.1	0.340539
3.105	0.345572
3.11	0.350605
3.115	0.355639
3.12	0.360674
3.125	0.36571
3.13	0.370747
3.135	0.375784
3.14	0.380822
3.145	0.385861
3.15	0.3909
3.155	0.395939
3.16	0.400979
3.165	0.406019
3.17	0.411059
3.175	0.4161
3.18	0.421141
3.185	0.426182
3.19	0.431223
3.195	0.436264
3.2	0.441306
3.205	0.446347
3.21	0.451389
3.215	0.45643
3.22	0.461472
3.225	0.466513
3.23	0.471555
3.235	0.476596
3.24	0.481637
3.245	0.486678
3.25	0.491719
3.255	0.49676
3.26	0.5018
3.265	0.506841
3.27	0.511881
3.275	0.516921
3.28	0.52196
3.285	0.527
3.29	0.532039
3.295	0.537077
3.3	0.542116
3.305	0.547154
3.31	0.552192
3.315	0.557229
3.32	0.562266
3.325	0.567303
3.33	0.572339
3.335	0.577375
3.34	0.582411
3.345	0.587446
3.35	0.59248
3.355	0.597515
3.36	0.602548
3.365	0.607582
3.37	0.612615
3.375	0.617647
3.38	0.622679
3.385	0.62771
3.39	0.632741
3.395	0.637772
3.4	0.642802
3.405	0.647831
3.41	0.65286
3.415	0.657888
3.42	0.662916
3.425	0.667943
3.43	0.67297
3.435	0.677996
3.44	0.683022
3.445	0.688047
3.45	0.693071
3.455	0.698095
3.46	0.703118
3.465	0.708141
3.47	0.713163
3.475	0.718184
3.48	0.723205
3.485	0.728225
3.49	0.733244
3.495	0.738263
3.5	0.743281
3.505	0.748299
3.51	0.753316
3.515	0.758332
3.52	0.763347
3.525	0.768362
3.53	0.773376
3.535	0.77839
3.54	0.783403
3.545	0.788415
3.55	0.793426
3.555	0.798437
3.56	0.803446
3.565	0.808456
3.57	0.813464
3.575	0.818472
3.58	0.823479
3.585	0.828485
3.59	0.83349
3.595	0.838495
3.6	0.843499
3.605	0.848502
3.61	0.853505
3.615	0.858506
3.62	0.863507
3.625	0.868507
3.63	0.873506
3.635	0.878505
3.64	0.883503
3.645	0.888499
3.65	0.893495
3.655	0.898491
3.66	0.903485
3.665	0.908478
3.67	0.913471
3.675	0.918463
3.68	0.923454
3.685	0.928444
3.69	0.933433
3.695	0.938422
3.7	0.943409
3.705	0.948396
3.71	0.953382
3.715	0.958367
3.72	0.963351
3.725	0.968334
3.73	0.973316
3.735	0.978298
3.74	0.983278
3.745	0.988258
3.75	0.993236
3.755	0.998214
3.76	1.00319
3.765	1.00817
3.77	1.01314
3.775	1.01812
3.77736	1.02046
3.77736	1.02046
3.77818	-0.0471601
3.77818	-0.0471601
3.7782	-0.0674651
3.7782	-0.0674651
3.78	-0.225949
3.7807	-0.225253
3.7807	-0.225253
3.785	-0.220976
3.79	-0.216003
3.795	-0.211029
3.8	-0.206055
3.805	-0.201082
3.81	-0.196107
3.815	-0.191133
3.82	-0.186159
3.825	-0.181184
3.83	-0.176209
3.835	-0.171234
3.84	-0.166259
3.845	-0.161284
3.85	-0.156309
3.855	-0.151333
3.86	-0.146357
3.865	-0.141381
3.87	-0.136405
3.875	-0.131429
3.88	-0.126453
3.885	-0.121477
3.89	-0.1165
3.895	-0.111524
3.9	-0.106547
3.905	-0.10157
3.91	-0.0965933
3.915	-0.0916164
3.92	-0.0866393
3.925	-0.0816622
3.93	-0.076685
3.935	-0.0717077
3.94	-0.0667304
3.945	-0.061753
3.95	-0.0567755
3.955	-0.051798
3.96	-0.0468204
3.965	-0.0418428
3.97	-0.0368651
3.975	-0.0318875
3.98	-0.0269098
3.985	-0.021932
3.99	-0.0169543
3.995	-0.0119765
4	-0.00699869
4.005	-0.0020209
4.00704	1.01959E-05
4.00704	1.01959E-05
4.00705	2.31716E-05
4.00705	2.31716E-05
4.01	0.0029569
4.015	0.00793469
4.02	0.0129125
4.025	0.0178902
4.03	0.022868
4.035	0.0278457
4.04	0.0328234
4.045	0.0378011
4.05	0.0427788
4.055	0.0477564
4.06	0.0527339
4.065	0.0577114
4.07	0.0626889
4.075	0.0676663
4.08	0.0726436
4.085	0.0776209
4.09	0.0825981
4.095	0.0875752
4.1	0.0925523
4.105	0.0975292
4.11	0.102506
4.115	0.107483
4.12	0.112459
4.125	0.117436
4.13	0.122413
4.135	0.127389
4.14	0.132365
4.145	0.137341
4.15	0.142317
4.155	0.147293
4.16	0.152269
4.165	0.157244
4.17	0.16222
4.175	0.167195
4.18	0.17217
4.185	0.177145
4.19	0.18212
4.195	0.187094
4.2	0.192069
4.205	0.197043
4.21	0.202017
4.215	0.206991
4.22	0.211965
4.225	0.216938
4.23	0.221911
4.23336	0.225253
4.23336	0.225253
4.23468	-0.00627085
4.23468	-0.00627085
4.2347	-0.00883922
4.2347	-0.00883922
4.235	-0.0315136
4.24	-0.0294195
4.24118	-0.0282466
4.24118	-0.0282466
4.245	-0.0244465
4.25	-0.0194734
4.255	-0.0145003
4.26	-0.00952719
4.265	-0.00455407
4.26959	1.00704E-05
4.26959	1.00704E-05
4.2696	2.30619E-05
4.2696	2.30619E-05
4.27	0.000419057
4.275	0.00539218
4.28	0.0103653
4.285	0.0153384
4.29	0.0203115
4.295	0.0252846
4.29798	0.0282466
4.29798	0.0282466
4.3	0.0117608
4.30057	-0.000393927
4.30057	-0.000393927
4.30059	-0.000555046
4.30059	-0.000555046
4.305	-0.00169462
4.31	-0.00112966
4.315	-0.00079986
4.32	-0.000590765
4.325	-0.000450042
4.33	-0.000350973
4.335	-0.000278741
4.34	-0.00022459
4.345	-0.000183068
4.35	-0.000150636
4.355	-0.000124913
4.36	-0.00010425
4.365	-8.74709E-05
4.37	-7.37225E-05
4.375	-6.23701E-05
4.38	-5.29346E-05
4.385	-4.50483E-05
4.39	-3.84254E-05
4.395	-3.28406E-05
4.4	-2.81147E-05
4.405	-2.41035E-05
4.41	-0.00002069
4.415	-1.77788E-05
4.42	-0.000015291
4.425	-1.31616E-05
4.43	-1.13364E-05
4.435	-9.76993E-06
4.44	-8.42411E-06
4.445	-7.26682E-06
4.45	-6.27083E-06
4.455	-5.41309E-06
4.46	-4.67401E-06
4.465	-4.03673E-06
4.47	-3.48704E-06
4.475	-3.01296E-06
4.48	-2.60358E-06
4.485	-2.24999E-06
4.49	-1.94487E-06
4.495	-1.68117E-06
4.5	-1.45328E-06
4.505	-1.25647E-06
4.51	-1.08635E-06
4.515	-9.39336E-07
4.52	-8.12238E-07
4.525	-7.02378E-07
4.53	-6.07377E-07
4.535	-5.25244E-07
4.54	-4.54223E-07
4.545	-3.92811E-07
4.55	-3.39706E-07
4.555	-2.93789E-07
4.56	-2.54085E-07
4.565	-2.19747E-07
4.57	-1.90052E-07
4.575	-1.64386E-07
4.58	-1.42197E-07
4.585	-1.23008E-07
4.59	-1.06407E-07
4.595	-9.20157E-08
4.6	-7.95706E-08
4.6024	-7.42165E-08


==> 08032019_4000nm.txt <==
%4 µm Restluft	
%Zeit in [ms]	AnkerMasse.v
0	0
4.07442E-24	4.03251E-24
4.07442E-24	4.03251E-24
3.59315E-06	3.57409E-06
3.59315E-06	3.57409E-06
4.48409E-06	4.46031E-06
4.48409E-06	4.46031E-06
0.004	0.00351462
0.008	-2.47607E-05
0.012	-9.23967E-05
0.016	-8.11249E-05
0.02	-7.16776E-05
0.024	-6.37557E-05
0.028	-5.71193E-05
0.032	-5.15725E-05
0.0334	-4.98577E-05
0.0334	-4.98577E-05
0.036	-4.69538E-05
0.04	-4.31304E-05
0.044	-3.99916E-05
0.048	-0.000037445
0.052	-3.54122E-05
0.056	-3.38266E-05
0.06	-3.26312E-05
0.064	-3.17773E-05
0.068	-3.12234E-05
0.072	-3.09337E-05
0.076	-3.08775E-05
0.08	-3.10282E-05
0.084	-3.13631E-05
0.088	-3.18626E-05
0.092	-3.25096E-05
0.096	-3.32899E-05
0.1	-0.000034191
0.104	-3.52026E-05
0.108	-3.63156E-05
0.112	-3.75225E-05
0.116	-3.88172E-05
0.12	-4.01947E-05
0.124	-4.16517E-05
0.128	-4.31853E-05
0.132	-4.47926E-05
0.136	-4.64722E-05
0.14	-4.82236E-05
0.144	-5.00475E-05
0.148	-5.19453E-05
0.152	-5.39187E-05
0.156	-5.59696E-05
0.16	-5.81007E-05
0.164	-6.03164E-05
0.168	-6.26216E-05
0.172	-6.50214E-05
0.176	-6.75213E-05
0.18	-7.01287E-05
0.184	-7.28525E-05
0.188	-0.000075704
0.192	-9.31445E-05
0.196	-0.000246818
0.2	-0.000566685
0.204	-0.00105584
0.206608	-0.00146744
0.206608	-0.00146744
0.208	-0.00171743
0.212	-0.00255474
0.216	-0.0035712
0.22	-0.00476997
0.224	-0.00615422
0.228	-0.00772755
0.232	-0.00949398
0.236	-0.0114567
0.24	-0.0136192
0.244	-0.0159862
0.248	-0.0185616
0.252	-0.0213495
0.256	-0.0243552
0.26	-0.0275827
0.264	-0.0310379
0.268	-0.0347265
0.272	-0.0386536
0.276	-0.0428261
0.28	-0.047249
0.284	-0.051929
0.288	-0.0568734
0.292	-0.0620881
0.296	-0.0675805
0.3	-0.0733588
0.304	-0.0794291
0.308	-0.0857993
0.312	-0.0924779
0.316	-0.0994713
0.32	-0.106787
0.324	-0.114433
0.328	-0.122419
0.328902	-0.124268
0.328902	-0.124268
0.332	-0.130654
0.336	-0.138912
0.34	-0.147187
0.344	-0.155477
0.348	-0.163786
0.352	-0.172114
0.356	-0.180461
0.36	-0.188828
0.364	-0.197218
0.368	-0.20563
0.372	-0.214066
0.376	-0.222527
0.38	-0.231014
0.384	-0.239527
0.388	-0.248068
0.392	-0.256638
0.396	-0.265238
0.4	-0.27387
0.404	-0.282533
0.408	-0.29123
0.412	-0.29996
0.416	-0.308727
0.42	-0.317529
0.424	-0.326369
0.428	-0.335248
0.432	-0.344167
0.436	-0.353126
0.44	-0.362129
0.444	-0.371175
0.448	-0.380265
0.452	-0.389403
0.456	-0.398587
0.46	-0.407821
0.464	-0.417104
0.468	-0.42644
0.472	-0.435828
0.476	-0.445271
0.48	-0.454769
0.484	-0.464325
0.488	-0.47394
0.492	-0.483615
0.496	-0.493351
0.5	-0.503151
0.504	-0.513015
0.508	-0.522946
0.512	-0.532944
0.516	-0.543012
0.52	-0.553151
0.524	-0.563363
0.528	-0.573648
0.532	-0.584009
0.536	-0.594447
0.54	-0.604965
0.544	-0.615564
0.548	-0.626247
0.552	-0.637015
0.556	-0.647871
0.56	-0.658817
0.564	-0.669854
0.568	-0.680985
0.572	-0.692211
0.576	-0.703535
0.58	-0.714958
0.584	-0.726481
0.588	-0.738106
0.592	-0.749838
0.596	-0.761677
0.6	-0.773627
0.604	-0.785689
0.608	-0.797867
0.612	-0.810163
0.616	-0.822577
0.62	-0.835113
0.624	-0.84777
0.628	-0.860551
0.632	-0.873459
0.636	-0.886496
0.64	-0.899666
0.644	-0.91297
0.648	-0.926411
0.652	-0.939991
0.656	-0.953711
0.66	-0.967572
0.664	-0.981577
0.668	-0.995728
0.672	-1.01003
0.676	-1.02448
0.68	-1.03909
0.684	-1.05385
0.688	-1.06878
0.692	-1.08386
0.696	-1.0991
0.7	-1.11451
0.704	-1.13009
0.708	-1.14584
0.712	-1.16176
0.716	-1.17786
0.72	-1.19414
0.724	-1.21059
0.728	-1.22723
0.732	-1.24404
0.736	-1.26105
0.74	-1.27824
0.744	-1.29562
0.748	-1.3132
0.752	-1.33096
0.756	-1.34892
0.76	-1.36708
0.764	-1.38544
0.768	-1.404
0.772	-1.42276
0.776	-1.44173
0.78	-1.46091
0.784	-1.48029
0.788	-1.49987
0.792	-1.51967
0.796	-1.53967
0.8	-1.55988
0.804	-1.5803
0.808	-1.60092
0.812	-1.62175
0.816	-1.64278
0.82	-1.66401
0.824	-1.68544
0.828	-1.70707
0.832	-1.7289
0.836	-1.75092
0.84	-1.77312
0.844	-1.79551
0.848	-1.81806
0.852	-1.84077
0.856	-1.86362
0.86	-1.88663
0.864	-1.90977
0.868	-1.93305
0.872	-1.95645
0.876	-1.97997
0.88	-2.00358
0.884	-2.02728
0.888	-2.05106
0.892	-2.07493
0.896	-2.09889
0.896113	-2.09957
0.896113	-2.09957
0.896743	0.00356887
0.896743	0.00356887
0.896752	0.0348545
0.896752	0.0348545
0.898479	0.543746
0.898479	0.543746
0.9	0.534619
0.904	0.51062
0.908	0.486634
0.912	0.46266
0.916	0.4387
0.92	0.414752
0.924	0.390817
0.928	0.366894
0.932	0.342984
0.936	0.319084
0.94	0.295196
0.944	0.271317
0.948	0.247449
0.952	0.223589
0.956	0.199737
0.96	0.175892
0.964	0.152054
0.968	0.128221
0.972	0.104393
0.976	0.0805691
0.98	0.0567481
0.984	0.0329291
0.988	0.00911142
0.989531	-4.72611E-06
0.989531	-4.72611E-06
0.989539	-5.24334E-05
0.989539	-5.24334E-05
0.992	-0.0147059
0.996	-0.0385237
1	-0.0623425
1.004	-0.0861631
1.008	-0.109986
1.012	-0.133812
1.016	-0.157642
1.02	-0.181476
1.024	-0.205316
1.028	-0.229162
1.032	-0.253015
1.036	-0.276876
1.04	-0.300746
1.044	-0.324625
1.048	-0.348515
1.052	-0.372418
1.056	-0.396333
1.06	-0.420261
1.064	-0.444205
1.068	-0.468165
1.072	-0.492142
1.076	-0.516137
1.08	-0.540151
1.08059	-0.543698
1.08059	-0.543698
1.08156	0.000526414
1.08156	0.000526414
1.08157	0.00572679
1.08157	0.00572679
1.084	0.0921808
1.08553	0.0829879
1.08553	0.0829879
1.088	0.0681528
1.092	0.0441266
1.096	0.0201015
1.09935	-3.32805E-06
1.09935	-3.32805E-06
1.09936	-5.88122E-05
1.09936	-5.88122E-05
1.1	-0.00392304
1.104	-0.0279478
1.108	-0.0519735
1.112	-0.0760012
1.11316	-0.0829893
1.11316	-0.0829893
1.11497	4.22764E-05
1.11497	4.22764E-05
1.11498	0.000466151
1.11498	0.000466151
1.116	0.00919222
1.12	0.00448323
1.124	0.00255677
1.128	0.00159836
1.132	0.00105693
1.136	0.000724997
1.14	0.000509869
1.144	0.000364885
1.148	0.000264396
1.152	0.000193311
1.156	0.000142268
1.16	0.000105208
1.164	7.80798E-05
1.168	5.80998E-05
1.172	4.33175E-05
1.176	3.23436E-05
1.18	2.41762E-05
1.184	1.80859E-05
1.188	1.35381E-05
1.18903	1.25685E-05
1.18903	1.25685E-05
1.18903	1.25685E-05
1.18903	1.25685E-05
1.192	1.01386E-05
1.196	7.59546E-06
1.2	5.69159E-06
1.204	4.26573E-06
1.208	3.19758E-06
1.212	2.39711E-06
1.216	1.79724E-06
1.21715	1.65424E-06
1.21715	1.65424E-06
1.21715	1.65424E-06
1.21715	1.65424E-06
1.22	1.34775E-06
1.224	1.01053E-06
1.228	7.57833E-07
1.232	5.68397E-07
1.236	4.26231E-07
1.24	3.19549E-07
1.244	2.39627E-07
1.248	1.79726E-07
1.252	1.34777E-07
1.256	1.01063E-07
1.26	7.5753E-08
1.26103	7.03254E-08
1.26103	7.03254E-08
1.26103	7.03254E-08
1.26103	7.03254E-08
1.264	5.70696E-08
1.268	4.28428E-08
1.272	3.20402E-08
1.276	2.39142E-08
1.28	1.78447E-08
1.284	1.33175E-08
1.288	9.98629E-09
1.292	7.52772E-09
1.296	5.62747E-09
1.3	4.18863E-09
1.304	3.10986E-09
1.308	2.30221E-09
1.312	1.70237E-09
1.316	1.26118E-09
1.32	9.44017E-10
1.324	7.19039E-10
1.328	5.57099E-10
1.332	4.2551E-10
1.33495	3.40056E-10
1.33495	3.40056E-10
1.33495	3.40043E-10
1.33495	3.40043E-10
1.336	3.15636E-10
1.33865	2.64112E-10
1.33865	2.64112E-10
1.33865	2.64108E-10
1.33865	2.64108E-10
1.3387	2.63194E-10
1.3387	2.63194E-10
1.3387	2.63192E-10
1.3387	2.63192E-10
1.34	2.40097E-10
1.344	1.83783E-10
1.348	1.45506E-10
1.34801	1.45455E-10
1.34801	1.45455E-10
1.34801	1.45435E-10
1.34801	1.45435E-10
1.352	1.10582E-10
1.356	8.59783E-11
1.36	7.01864E-11
1.3602	6.94206E-11
1.3602	6.94206E-11
1.36021	6.93916E-11
1.36021	6.93916E-11
1.36021	6.93573E-11
1.36021	6.93573E-11
1.36022	6.93289E-11
1.36022	6.93289E-11
1.36022	6.92946E-11
1.36022	6.92946E-11
1.36023	6.92668E-11
1.36023	6.92668E-11
1.36024	6.92326E-11
1.36024	6.92326E-11
1.36024	6.92054E-11
1.36024	6.92054E-11
1.36025	6.91712E-11
1.36025	6.91712E-11
1.36026	6.91447E-11
1.36026	6.91447E-11
1.36026	6.91105E-11
1.36026	6.91105E-11
1.36027	6.90847E-11
1.36027	6.90847E-11
1.36027	6.90505E-11
1.36027	6.90505E-11
1.36028	6.90253E-11
1.36028	6.90253E-11
1.36029	6.89912E-11
1.36029	6.89912E-11
1.36029	6.89667E-11
1.36029	6.89667E-11
1.3603	6.89327E-11
1.3603	6.89327E-11
1.3603	6.89088E-11
1.3603	6.89088E-11
1.36031	6.88748E-11
1.36031	6.88748E-11
1.36032	6.88516E-11
1.36032	6.88516E-11
1.36032	6.88177E-11
1.36032	6.88177E-11
1.36032	6.88115E-11
1.36032	6.88115E-11
1.36033	6.87776E-11
1.36033	6.87776E-11
1.36033	6.87714E-11
1.36033	6.87714E-11
1.36034	6.87376E-11
1.36034	6.87376E-11
1.36034	6.87315E-11
1.36034	6.87315E-11
1.36035	6.86977E-11
1.36035	6.86977E-11
1.36035	6.86918E-11
1.36035	6.86918E-11
1.36035	6.8658E-11
1.36035	6.8658E-11
1.36036	6.86521E-11
1.36036	6.86521E-11
1.36036	6.86184E-11
1.36036	6.86184E-11
1.36036	6.86127E-11
1.36036	6.86127E-11
1.36037	6.8579E-11
1.36037	6.8579E-11
1.36037	6.85734E-11
1.36037	6.85734E-11
1.36038	6.85397E-11
1.36038	6.85397E-11
1.36038	6.85342E-11
1.36038	6.85342E-11
1.36039	6.85006E-11
1.36039	6.85006E-11
1.36039	6.84952E-11
1.36039	6.84952E-11
1.36039	6.84616E-11
1.36039	6.84616E-11
1.3604	6.84563E-11
1.3604	6.84563E-11
1.3604	6.84228E-11
1.3604	6.84228E-11
1.3604	6.84176E-11
1.3604	6.84176E-11
1.36041	6.83841E-11
1.36041	6.83841E-11
1.36041	6.8379E-11
1.36041	6.8379E-11
1.36042	6.83456E-11
1.36042	6.83456E-11
1.36042	6.83406E-11
1.36042	6.83406E-11
1.36043	6.83072E-11
1.36043	6.83072E-11
1.36043	6.83023E-11
1.36043	6.83023E-11
1.36043	6.8269E-11
1.36043	6.8269E-11
1.36044	6.82642E-11
1.36044	6.82642E-11
1.36044	6.8231E-11
1.36044	6.8231E-11
1.36044	6.82263E-11
1.36044	6.82263E-11
1.36045	6.81931E-11
1.36045	6.81931E-11
1.36045	6.81885E-11
1.36045	6.81885E-11
1.36046	6.81554E-11
1.36046	6.81554E-11
1.36046	6.81509E-11
1.36046	6.81509E-11
1.36047	6.81178E-11
1.36047	6.81178E-11
1.36047	6.81134E-11
1.36047	6.81134E-11
1.36047	6.80804E-11
1.36047	6.80804E-11
1.36047	6.80761E-11
1.36047	6.80761E-11
1.36048	6.80431E-11
1.36048	6.80431E-11
1.36048	6.80389E-11
1.36048	6.80389E-11
1.36049	6.8006E-11
1.36049	6.8006E-11
1.36049	6.80019E-11
1.36049	6.80019E-11
1.3605	6.79691E-11
1.3605	6.79691E-11
1.3605	6.79651E-11
1.3605	6.79651E-11
1.3605	6.79323E-11
1.3605	6.79323E-11
1.3605	6.79284E-11
1.3605	6.79284E-11
1.36051	6.78957E-11
1.36051	6.78957E-11
1.36051	6.78919E-11
1.36051	6.78919E-11
1.36052	6.78593E-11
1.36052	6.78593E-11
1.36052	6.78556E-11
1.36052	6.78556E-11
1.36053	6.7823E-11
1.36053	6.7823E-11
1.36053	6.78194E-11
1.36053	6.78194E-11
1.36053	6.77869E-11
1.36053	6.77869E-11
1.36053	6.77834E-11
1.36053	6.77834E-11
1.36054	6.77509E-11
1.36054	6.77509E-11
1.36054	6.77476E-11
1.36054	6.77476E-11
1.36055	6.77151E-11
1.36055	6.77151E-11
1.36055	6.77119E-11
1.36055	6.77119E-11
1.36056	6.76795E-11
1.36056	6.76795E-11
1.36056	6.76764E-11
1.36056	6.76764E-11
1.36056	6.76441E-11
1.36056	6.76441E-11
1.36056	6.76411E-11
1.36056	6.76411E-11
1.36057	6.76088E-11
1.36057	6.76088E-11
1.36057	6.76059E-11
1.36057	6.76059E-11
1.36058	6.75737E-11
1.36058	6.75737E-11
1.36058	6.75709E-11
1.36058	6.75709E-11
1.36058	6.75388E-11
1.36058	6.75388E-11
1.36058	6.75361E-11
1.36058	6.75361E-11
1.36059	6.7504E-11
1.36059	6.7504E-11
1.36059	6.75014E-11
1.36059	6.75014E-11
1.3606	6.74694E-11
1.3606	6.74694E-11
1.3606	6.7467E-11
1.3606	6.7467E-11
1.36061	6.7435E-11
1.36061	6.7435E-11
1.36061	6.74326E-11
1.36061	6.74326E-11
1.36061	6.74007E-11
1.36061	6.74007E-11
1.36061	6.73985E-11
1.36061	6.73985E-11
1.36062	6.73667E-11
1.36062	6.73667E-11
1.36062	6.73645E-11
1.36062	6.73645E-11
1.36063	6.73328E-11
1.36063	6.73328E-11
1.36063	6.73307E-11
1.36063	6.73307E-11
1.36063	6.7299E-11
1.36063	6.7299E-11
1.36063	6.72971E-11
1.36063	6.72971E-11
1.36064	6.72655E-11
1.36064	6.72655E-11
1.36064	6.72637E-11
1.36064	6.72637E-11
1.36065	6.72321E-11
1.36065	6.72321E-11
1.36065	6.72304E-11
1.36065	6.72304E-11
1.36065	6.71989E-11
1.36065	6.71989E-11
1.36066	6.71973E-11
1.36066	6.71973E-11
1.36066	6.71658E-11
1.36066	6.71658E-11
1.36066	6.71644E-11
1.36066	6.71644E-11
1.36067	6.7133E-11
1.36067	6.7133E-11
1.36067	6.71316E-11
1.36067	6.71316E-11
1.36068	6.71003E-11
1.36068	6.71003E-11
1.36068	6.7099E-11
1.36068	6.7099E-11
1.36068	6.70678E-11
1.36068	6.70678E-11
1.36068	6.70666E-11
1.36068	6.70666E-11
1.36069	6.70354E-11
1.36069	6.70354E-11
1.36069	6.70344E-11
1.36069	6.70344E-11
1.3607	6.70033E-11
1.3607	6.70033E-11
1.3607	6.70024E-11
1.3607	6.70024E-11
1.3607	6.69713E-11
1.3607	6.69713E-11
1.3607	6.69705E-11
1.3607	6.69705E-11
1.36071	6.69395E-11
1.36071	6.69395E-11
1.36071	6.69388E-11
1.36071	6.69388E-11
1.36072	6.69078E-11
1.36072	6.69078E-11
1.36072	6.69073E-11
1.36072	6.69073E-11
1.36072	6.68764E-11
1.36072	6.68764E-11
1.36072	6.68759E-11
1.36072	6.68759E-11
1.36073	6.68451E-11
1.36073	6.68451E-11
1.36073	6.68448E-11
1.36073	6.68448E-11
1.36073	6.6814E-11
1.36073	6.6814E-11
1.36073	6.68138E-11
1.36073	6.68138E-11
1.36074	6.6783E-11
1.36074	6.6783E-11
1.36074	6.6783E-11
1.36074	6.6783E-11
1.36075	6.67523E-11
1.36075	6.67523E-11
1.36075	6.67366E-11
1.36075	6.67366E-11
1.36076	6.6706E-11
1.36076	6.6706E-11
1.36089	6.60569E-11
1.36089	6.60569E-11
1.3609	6.60278E-11
1.3609	6.60278E-11
1.36093	6.58806E-11
1.36093	6.58806E-11
1.36094	6.58519E-11
1.36094	6.58519E-11
1.36096	6.57195E-11
1.36096	6.57195E-11
1.36097	6.56912E-11
1.36097	6.56912E-11
1.361	6.55762E-11
1.361	6.55762E-11
1.361	6.55481E-11
1.361	6.55481E-11
1.364	5.32105E-11
1.36411	5.28272E-11
1.36411	5.28272E-11
1.368	4.04197E-11
1.372	3.14028E-11
1.376	2.56281E-11
1.38	1.9915E-11
1.384	1.72177E-11
1.388	1.45573E-11
1.392	1.18968E-11
1.396	9.23955E-12
1.4	8.43238E-12
1.404	7.62521E-12
1.408	6.81804E-12
1.412	6.01087E-12
1.41547	5.31064E-12
1.41547	5.31064E-12
1.416	5.12238E-12
1.42	3.91519E-12
1.424	3.03562E-12
1.42548	2.82281E-12
1.42548	2.82281E-12
1.428	2.38051E-12
1.432	1.86079E-12
1.436	1.45249E-12
1.44	1.20356E-12
1.444	9.54624E-13
1.448	7.78209E-13
1.452	6.81246E-13
1.456	5.84284E-13
1.46	4.87322E-13
1.464	3.90359E-13
1.468	3.17239E-13
1.472	2.93689E-13
1.476	2.70139E-13
1.48	2.46589E-13
1.484	2.23039E-13
1.488	1.99489E-13
1.492	1.75939E-13
1.496	1.52389E-13
1.5	1.28839E-13
1.504	1.05289E-13
1.508	8.21489E-14
1.512	7.91376E-14
1.516	7.61262E-14
1.52	7.31149E-14
1.524	7.01035E-14
1.528	6.70922E-14
1.532	6.40808E-14
1.536	6.10695E-14
1.54	5.80581E-14
1.544	5.50468E-14
1.548	5.20354E-14
1.552	4.90241E-14
1.556	4.60127E-14
1.56	4.30014E-14
1.564	3.999E-14
1.568	3.69787E-14
1.572	3.39674E-14
1.576	3.0956E-14
1.58	2.79447E-14
1.584	2.49333E-14
1.588	2.1922E-14
1.592	1.99498E-14
1.596	1.94711E-14
1.6	1.89924E-14
1.604	1.85136E-14
1.608	1.80349E-14
1.612	1.75562E-14
1.616	1.70774E-14
1.62	1.65987E-14
1.624	1.612E-14
1.628	1.56412E-14
1.632	1.51625E-14
1.636	1.46838E-14
1.64	1.4205E-14
1.644	1.37263E-14
1.648	1.32476E-14
1.652	1.27688E-14
1.656	1.22901E-14
1.66	1.18114E-14
1.664	1.13326E-14
1.668	1.08539E-14
1.672	1.03752E-14
1.676	9.89645E-15
1.68	9.41772E-15
1.684	8.93899E-15
1.688	8.46025E-15
1.692	7.98152E-15
1.696	7.50279E-15
1.7	7.02406E-15
1.704	6.54533E-15
1.708	6.06659E-15
1.712	5.58786E-15
1.716	5.10913E-15
1.72	4.6304E-15
1.724	4.15166E-15
1.728	3.67293E-15
1.732	3.1942E-15
1.736	2.71547E-15
1.74	2.23674E-15
1.744	1.758E-15
1.748	1.27927E-15
1.752	8.0054E-16
1.756	4.12074E-16
1.76	4.05744E-16
1.764	3.99415E-16
1.768	3.93086E-16
1.772	3.86757E-16
1.776	3.80427E-16
1.78	3.74098E-16
1.784	3.67769E-16
1.788	3.6144E-16
1.792	3.5511E-16
1.796	3.48781E-16
1.8	3.42452E-16
1.804	3.36123E-16
1.808	3.29793E-16
1.812	3.23464E-16
1.816	3.17135E-16
1.82	3.10806E-16
1.824	3.04476E-16
1.828	2.98147E-16
1.832	2.91818E-16
1.836	2.85489E-16
1.84	2.79159E-16
1.844	2.7283E-16
1.848	2.66501E-16
1.852	2.60171E-16
1.856	2.53842E-16
1.86	2.47513E-16
1.864	2.41184E-16
1.868	2.34854E-16
1.872	2.28525E-16
1.876	2.22196E-16
1.88	2.15867E-16
1.884	2.09537E-16
1.888	2.03208E-16
1.892	1.96879E-16
1.896	1.9055E-16
1.9	1.8422E-16
1.904	1.77891E-16
1.908	1.71562E-16
1.912	1.65233E-16
1.916	1.58903E-16
1.92	1.52574E-16
1.924	1.46245E-16
1.928	1.39916E-16
1.932	1.33586E-16
1.936	1.27257E-16
1.94	1.20928E-16
1.944	1.14599E-16
1.948	1.08269E-16
1.952	1.0194E-16
1.956	9.56108E-17
1.96	8.92815E-17
1.964	8.29523E-17
1.968	7.6623E-17
1.972	7.02937E-17
1.976	6.39645E-17
1.98	5.76352E-17
1.984	5.1306E-17
1.988	4.49767E-17
1.992	3.86475E-17
1.996	3.23182E-17
2	2.59889E-17
2	2.59889E-17
2	2.59889E-17
2.004	1.03333E-05
2.008	2.36964E-05
2.01092	3.86018E-05
2.01092	3.86018E-05
2.012	4.43712E-05
2.016	6.21201E-05
2.02	7.47974E-05
2.024	8.38367E-05
2.028	9.04321E-05
2.032	9.51044E-05
2.0334	9.63948E-05
2.0334	9.63948E-05
2.036	9.84352E-05
2.04	0.00010082
2.044	0.000102484
2.048	0.00010367
2.052	0.000104506
2.056	0.000105051
2.06	0.000105451
2.064	0.000105689
2.068	0.000105843
2.072	0.000105963
2.076	0.000106022
2.08	0.000106089
2.084	0.000106094
2.088	0.000106146
2.092	0.000106164
2.096	0.000106221
2.1	0.000106266
2.104	0.000106324
2.108	0.000106389
2.112	0.000106475
2.116	0.000106567
2.12	0.00010669
2.124	0.000106824
2.128	0.000106965
2.132	0.000107133
2.136	0.000107312
2.14	0.00010751
2.144	0.000107727
2.148	0.000107956
2.152	0.000108203
2.156	0.000108467
2.16	0.000108749
2.164	0.000109048
2.168	0.000109364
2.172	0.0001097
2.176	0.000110057
2.18	0.000110433
2.184	0.000110831
2.188	0.000111251
2.192	0.000111696
2.196	0.000112168
2.2	0.000112666
2.204	0.000113193
2.208	0.000113752
2.212	0.000114345
2.216	0.000114973
2.22	0.000115641
2.224	0.00011635
2.228	0.000117104
2.232	0.000117907
2.236	0.000118763
2.24	0.000119677
2.244	0.000173998
2.248	0.000433844
2.24991	0.000632704
2.24991	0.000632704
2.252	0.000897308
2.256	0.00146981
2.25734	0.00166987
2.25734	0.00166987
2.26	0.00207327
2.264	0.00269042
2.268	0.00331934
2.272	0.00396171
2.276	0.00462007
2.28	0.00529724
2.284	0.00599608
2.288	0.00671953
2.292	0.00747055
2.296	0.00825217
2.3	0.00906742
2.304	0.00991934
2.308	0.0108109
2.312	0.0117453
2.316	0.0127253
2.32	0.0137541
2.324	0.0148346
2.328	0.0159697
2.332	0.0171622
2.336	0.018415
2.34	0.0197306
2.344	0.0211115
2.348	0.0225602
2.352	0.0240788
2.356	0.0256692
2.36	0.0273333
2.364	0.0290725
2.368	0.0308881
2.372	0.0327811
2.376	0.0347522
2.38	0.0368019
2.384	0.0389302
2.388	0.041137
2.392	0.0434218
2.396	0.0457839
2.4	0.0482223
2.404	0.0507358
2.408	0.053323
2.412	0.0559821
2.416	0.0587114
2.42	0.0615088
2.424	0.0643723
2.428	0.0672995
2.432	0.0702882
2.436	0.0733359
2.44	0.0764401
2.444	0.0795984
2.448	0.0828083
2.452	0.0860673
2.456	0.0893729
2.46	0.0927227
2.464	0.0961144
2.468	0.0995458
2.472	0.103014
2.476	0.106518
2.48	0.110056
2.484	0.113624
2.488	0.117222
2.492	0.120847
2.496	0.124498
2.5	0.128174
2.504	0.131872
2.508	0.135592
2.512	0.139331
2.516	0.14309
2.52	0.146865
2.524	0.150658
2.528	0.154465
2.532	0.158287
2.536	0.162123
2.54	0.165971
2.544	0.169831
2.548	0.173701
2.552	0.177583
2.556	0.181473
2.56	0.185373
2.564	0.189281
2.568	0.193198
2.572	0.197121
2.576	0.201052
2.58	0.204989
2.584	0.208932
2.588	0.212881
2.592	0.216835
2.596	0.220795
2.6	0.224759
2.604	0.228727
2.608	0.2327
2.612	0.236676
2.616	0.240656
2.62	0.24464
2.624	0.248627
2.628	0.252617
2.632	0.256609
2.636	0.260605
2.64	0.264602
2.644	0.268603
2.648	0.272605
2.652	0.27661
2.656	0.280616
2.66	0.284625
2.664	0.288635
2.668	0.292646
2.672	0.29666
2.676	0.300674
2.68	0.30469
2.684	0.308708
2.688	0.312726
2.692	0.316746
2.696	0.320767
2.7	0.324788
2.704	0.328811
2.708	0.332834
2.712	0.336859
2.716	0.340884
2.72	0.34491
2.724	0.348936
2.728	0.352963
2.732	0.356991
2.736	0.361019
2.74	0.365048
2.744	0.369077
2.748	0.373107
2.752	0.377137
2.756	0.381167
2.76	0.385198
2.764	0.389229
2.768	0.39326
2.772	0.397292
2.776	0.401324
2.78	0.405356
2.784	0.409388
2.788	0.413421
2.792	0.417453
2.796	0.421486
2.8	0.425519
2.804	0.429552
2.808	0.433585
2.812	0.437618
2.816	0.441651
2.82	0.445684
2.824	0.449718
2.828	0.453751
2.832	0.457784
2.836	0.461817
2.84	0.46585
2.844	0.469883
2.848	0.473916
2.852	0.477949
2.856	0.481982
2.86	0.486015
2.864	0.490048
2.868	0.494081
2.872	0.498113
2.876	0.502146
2.88	0.506178
2.884	0.51021
2.888	0.514242
2.892	0.518274
2.896	0.522305
2.9	0.526337
2.904	0.530368
2.908	0.534399
2.912	0.53843
2.916	0.542461
2.92	0.546491
2.924	0.550522
2.928	0.554552
2.932	0.558581
2.936	0.562611
2.94	0.56664
2.944	0.57067
2.948	0.574698
2.952	0.578727
2.956	0.582755
2.96	0.586783
2.964	0.590811
2.968	0.594839
2.972	0.598866
2.976	0.602893
2.98	0.60692
2.984	0.610946
2.988	0.614972
2.992	0.618998
2.996	0.623023
3	0.627049
3.004	0.631073
3.008	0.635098
3.012	0.639122
3.016	0.643146
3.02	0.64717
3.024	0.651193
3.028	0.655216
3.032	0.659238
3.036	0.66326
3.04	0.667282
3.044	0.671304
3.048	0.675325
3.052	0.679345
3.056	0.683366
3.06	0.687386
3.064	0.691405
3.068	0.695425
3.072	0.699443
3.076	0.703462
3.08	0.70748
3.084	0.711498
3.088	0.715515
3.092	0.719532
3.096	0.723548
3.1	0.727564
3.104	0.73158
3.108	0.735595
3.112	0.73961
3.116	0.743625
3.12	0.747639
3.124	0.751652
3.128	0.755666
3.132	0.759678
3.136	0.763691
3.14	0.767702
3.144	0.771714
3.148	0.775725
3.152	0.779735
3.156	0.783746
3.16	0.787755
3.164	0.791764
3.168	0.795773
3.172	0.799781
3.176	0.803789
3.18	0.807797
3.184	0.811803
3.188	0.81581
3.192	0.819816
3.196	0.823821
3.2	0.827826
3.204	0.831831
3.208	0.835835
3.212	0.839838
3.216	0.843841
3.22	0.847844
3.224	0.851846
3.228	0.855848
3.232	0.859849
3.236	0.863849
3.24	0.867849
3.244	0.871849
3.248	0.875848
3.252	0.879846
3.256	0.883844
3.26	0.887842
3.264	0.891839
3.268	0.895835
3.272	0.899831
3.276	0.903826
3.28	0.907821
3.284	0.911816
3.288	0.915809
3.292	0.919803
3.296	0.923795
3.3	0.927787
3.304	0.931779
3.308	0.93577
3.312	0.939761
3.316	0.94375
3.32	0.94774
3.324	0.951729
3.328	0.955717
3.332	0.959705
3.336	0.963692
3.34	0.967678
3.344	0.971664
3.348	0.975649
3.352	0.979634
3.356	0.983619
3.36	0.987602
3.364	0.991585
3.368	0.995568
3.372	0.99955
3.376	1.00353
3.38	1.00751
3.384	1.01149
3.388	1.01547
3.392	1.01945
3.39298	1.02043
3.39298	1.02043
3.39381	-0.0471581
3.39381	-0.0471581
3.39383	-0.0674623
3.39383	-0.0674623
3.396	-0.225566
3.39632	-0.225244
3.39632	-0.225244
3.4	-0.221588
3.404	-0.217609
3.408	-0.21363
3.412	-0.209651
3.416	-0.205672
3.42	-0.201693
3.424	-0.197714
3.428	-0.193735
3.432	-0.189755
3.436	-0.185776
3.44	-0.181796
3.444	-0.177816
3.448	-0.173836
3.452	-0.169856
3.456	-0.165876
3.46	-0.161896
3.464	-0.157916
3.468	-0.153935
3.472	-0.149955
3.476	-0.145974
3.48	-0.141993
3.484	-0.138013
3.488	-0.134032
3.492	-0.130051
3.496	-0.12607
3.5	-0.122089
3.504	-0.118108
3.508	-0.114126
3.512	-0.110145
3.516	-0.106164
3.52	-0.102182
3.524	-0.0982009
3.528	-0.0942193
3.532	-0.0902377
3.536	-0.0862561
3.54	-0.0822744
3.544	-0.0782926
3.548	-0.0743108
3.552	-0.070329
3.556	-0.0663471
3.56	-0.0623652
3.564	-0.0583832
3.568	-0.0544012
3.572	-0.0504192
3.576	-0.0464371
3.58	-0.0424551
3.584	-0.0384729
3.588	-0.0344908
3.592	-0.0305086
3.596	-0.0265265
3.6	-0.0225443
3.604	-0.0185621
3.608	-0.0145799
3.612	-0.0105976
3.616	-0.00661541
3.62	-0.00263318
3.62266	1.02022E-05
3.62266	1.02022E-05
3.62267	2.31772E-05
3.62267	2.31772E-05
3.624	0.00134906
3.628	0.00533129
3.632	0.00931353
3.636	0.0132958
3.64	0.017278
3.644	0.0212602
3.648	0.0252424
3.652	0.0292246
3.656	0.0332067
3.66	0.0371889
3.664	0.041171
3.668	0.0451531
3.672	0.0491351
3.676	0.0531172
3.68	0.0570992
3.684	0.0610812
3.688	0.0650631
3.692	0.069045
3.696	0.0730269
3.7	0.0770087
3.704	0.0809905
3.708	0.0849722
3.712	0.0889538
3.716	0.0929355
3.72	0.096917
3.724	0.100899
3.728	0.10488
3.732	0.108861
3.736	0.112843
3.74	0.116824
3.744	0.120805
3.748	0.124786
3.752	0.128767
3.756	0.132748
3.76	0.136729
3.764	0.14071
3.768	0.144691
3.772	0.148671
3.776	0.152652
3.78	0.156632
3.784	0.160613
3.788	0.164593
3.792	0.168573
3.796	0.172553
3.8	0.176533
3.804	0.180513
3.808	0.184493
3.812	0.188472
3.816	0.192452
3.82	0.196431
3.824	0.20041
3.828	0.20439
3.832	0.208369
3.836	0.212348
3.84	0.216326
3.844	0.220305
3.848	0.224284
3.84897	0.225244
3.84897	0.225244
3.85029	-0.0062705
3.85029	-0.0062705
3.8503	-0.00883873
3.8503	-0.00883873
3.852	-0.033004
3.856	-0.0290255
3.85679	-0.0282446
3.85679	-0.0282446
3.86	-0.0250471
3.864	-0.0210686
3.868	-0.0170902
3.872	-0.0131117
3.876	-0.00913318
3.88	-0.00515469
3.884	-0.00117619
3.88519	1.00699E-05
3.88519	1.00699E-05
3.88521	2.30612E-05
3.88521	2.30612E-05
3.888	0.00280232
3.892	0.00678082
3.896	0.0107593
3.9	0.0147378
3.904	0.0187163
3.908	0.0226948
3.912	0.0266732
3.91358	0.0282446
3.91358	0.0282446
3.916	0.00230813
3.91617	-0.000393891
3.91617	-0.000393891
3.91619	-0.000554994
3.91619	-0.000554994
3.92	-0.00178883
3.924	-0.00127642
3.928	-0.000951301
3.932	-0.000732144
3.936	-0.000577489
3.94	-0.000464371
3.944	-0.000379223
3.948	-0.000313607
3.952	-0.000262049
3.956	-0.000220869
3.96	-0.000187521
3.964	-0.000160194
3.968	-0.000137572
3.972	-0.00011868
3.976	-0.000102781
3.98	-8.93131E-05
3.984	-7.78373E-05
3.988	-6.80092E-05
3.992	-5.95545E-05
3.996	-5.22526E-05
4	-4.59244E-05
4.004	-4.04233E-05
4.008	-3.56282E-05
4.012	-3.14385E-05
4.016	-2.77701E-05
4.02	-0.000024552
4.024	-2.17242E-05
4.028	-1.92358E-05
4.032	-1.70431E-05
4.036	-1.51087E-05
4.04	-1.34005E-05
4.044	-1.18907E-05
4.048	-0.000010555
4.052	-9.37263E-06
4.056	-8.32523E-06
4.06	-7.39691E-06
4.064	-6.57367E-06
4.068	-5.84331E-06
4.072	-5.19512E-06
4.076	-4.61963E-06
4.08	-4.10845E-06
4.084	-3.65427E-06
4.088	-3.25083E-06
4.092	-2.89237E-06
4.096	-2.57342E-06
4.1	-2.28978E-06
4.104	-2.03772E-06
4.108	-1.81346E-06
4.112	-1.61378E-06
4.116	-1.43647E-06
4.12	-1.27868E-06
4.124	-1.13815E-06
4.128	-1.01317E-06
4.132	-9.01988E-07
4.136	-8.03028E-07
4.14	-7.14963E-07
4.144	-6.36594E-07
4.148	-5.66834E-07
4.152	-5.04728E-07
4.156	-4.49402E-07
4.16	-4.00116E-07
4.164	-3.56207E-07
4.168	-3.17102E-07
4.172	-2.82299E-07
4.176	-2.51301E-07
4.18	-2.23725E-07
4.184	-1.99186E-07
4.188	-1.77373E-07
4.192	-1.57949E-07
4.196	-1.4066E-07
4.2	-1.25266E-07
4.204	-1.11564E-07
4.208	-9.93402E-08
4.212	-8.84356E-08
4.216	-7.87262E-08
4.22	-7.01131E-08
4.224	-6.24366E-08
4.228	-5.5574E-08
4.2288	-5.42983E-08


==> 08032019_BH_1000nm.txt <==
%1 µm	
%EisenOben.H	EisenOben.B
0	0
6.36541E-25	5.05748E-28
6.36541E-25	5.05748E-28
0.00737345	5.86253E-06
0.00737345	5.86253E-06
0.0109716	8.72381E-06
0.0109716	8.72381E-06
16.773	0.016045
30.3653	0.0320602
42.6842	0.0480261
52.1941	0.0639603
60.3457	0.0798589
67.0223	0.0957304
70.8825	0.106502
70.8825	0.106502
72.6028	0.111565
77.7676	0.127363
82.6893	0.143128
86.4878	0.158867
89.2334	0.174579
91.3979	0.190264
93.3327	0.205919
95.1326	0.221544
96.8447	0.237139
98.5001	0.252704
100.122	0.26824
101.714	0.283745
103.28	0.299222
104.833	0.314669
106.384	0.330087
107.944	0.345477
109.526	0.360837
111.137	0.376169
112.769	0.391474
114.427	0.406751
116.116	0.422
117.844	0.437218
119.621	0.45241
121.472	0.467575
123.437	0.482713
125.519	0.497824
127.712	0.512908
130	0.527968
132.342	0.543003
134.758	0.558012
137.344	0.572999
140.278	0.587969
143.511	0.602917
146.856	0.617842
150.29	0.63275
151.404	0.637542
151.404	0.637542
153.762	0.647654
157.317	0.662576
161.069	0.677482
165.141	0.692393
169.585	0.707378
174.367	0.722355
179.442	0.737376
184.791	0.752512
190.51	0.767685
196.785	0.783019
203.714	0.798413
226.83	1.06543
181.011	1.04524
143.878	1.02505
113.124	1.00487
86.6449	0.984697
65.07	0.964527
45.8569	0.944359
29.2761	0.924196
15.1296	0.904036
2.10381	0.883879
-9.47986	0.863725
-19.1225	0.843575
-27.8387	0.82343
-30.0681	0.818062
-30.0681	0.818062
-32.3509	0.812498
-32.5787	0.811939
-32.5995	0.811888
-32.6107	0.811861
-32.62	0.811838
-32.628	0.811818
-32.6349	0.811801
-32.6408	0.811787
-32.6459	0.811775
-32.6503	0.811764
-32.654	0.811754
-32.6573	0.811746
-32.6697	0.811716
-32.6792	0.811693
-32.0325	0.811702
-32.0325	0.811702
79.8086	0.831844
97.5555	0.852005
108.197	0.872168
119.034	0.892332
132.104	0.912497
149.467	0.932661
162.95	0.946371
162.95	0.946371
170.186	0.952823
196.294	0.972984
227.995	0.993141


==> 08032019_BH_100nm.txt <==
%0.1 µm	
%EisenOben.H	EisenOben.B
0	0
6.36541E-25	5.05748E-28
6.36541E-25	5.05748E-28
0.00737345	5.86253E-06
0.00737345	5.86253E-06
0.0109716	8.72381E-06
0.0109716	8.72381E-06
16.773	0.016045
30.3653	0.0320602
42.6842	0.0480261
52.1941	0.0639603
60.3457	0.0798589
67.0223	0.0957304
70.8825	0.106502
70.8825	0.106502
72.6028	0.111565
77.7676	0.127363
82.6893	0.143128
86.4878	0.158867
89.2334	0.174579
91.3979	0.190264
93.3327	0.205919
95.1326	0.221544
96.8447	0.237139
98.5001	0.252704
100.122	0.26824
101.714	0.283745
103.28	0.299222
104.833	0.314669
106.384	0.330087
107.944	0.345477
109.526	0.360837
111.137	0.376169
112.769	0.391474
114.427	0.406751
116.116	0.422
117.844	0.437218
119.621	0.45241
121.472	0.467575
123.437	0.482713
125.519	0.497824
127.712	0.512908
130	0.527968
132.342	0.543003
134.758	0.558012
137.344	0.572999
140.278	0.587969
143.511	0.602917
146.856	0.617842
150.29	0.63275
151.404	0.637542
151.404	0.637542
153.762	0.647654
157.317	0.662576
161.069	0.677482
165.141	0.692393
169.585	0.707378
174.367	0.722355
179.442	0.737376
184.791	0.752512
190.51	0.767685
196.785	0.783019
203.714	0.798413
228.886	1.06629
182.885	1.0461
145.311	1.02591
114.349	1.00573
87.6071	0.985554
65.9576	0.965382
46.601	0.945213
29.9164	0.925048
15.6978	0.904887
2.64363	0.884732
-0.173429	0.880267
-0.173429	0.880267
-2.82238	0.875895
-2.92607	0.875718
-2.94128	0.875692
-2.95304	0.875672
-2.96289	0.875655
-2.97116	0.875641
-2.97813	0.875629
-2.98401	0.875619
-2.98899	0.87561
-2.9932	0.875603
-2.99677	0.875597
-2.9998	0.875592
-3.00936	0.875575
-3.01717	0.875562
-2.50941	0.875571
-2.50941	0.875571
94.6541	0.895723
110.617	0.915896
127.169	0.93607
149.617	0.956244
177.54	0.976416
212.715	0.996586


==> 08032019_BH_2000nm.txt <==
%2 µm	
%EisenOben.H	EisenOben.B
0	0
6.36541E-25	5.05748E-28
6.36541E-25	5.05748E-28
0.00737345	5.86253E-06
0.00737345	5.86253E-06
0.0109716	8.72381E-06
0.0109716	8.72381E-06
16.773	0.016045
30.3653	0.0320602
42.6842	0.0480261
52.1941	0.0639603
60.3457	0.0798589
67.0223	0.0957304
70.8825	0.106502
70.8825	0.106502
72.6028	0.111565
77.7676	0.127363
82.6893	0.143128
86.4878	0.158867
89.2334	0.174579
91.3979	0.190264
93.3327	0.205919
95.1326	0.221544
96.8447	0.237139
98.5001	0.252704
100.122	0.26824
101.714	0.283745
103.28	0.299222
104.833	0.314669
106.384	0.330087
107.944	0.345477
109.526	0.360837
111.137	0.376169
112.769	0.391474
114.427	0.406751
116.116	0.422
117.844	0.437218
119.621	0.45241
121.472	0.467575
123.437	0.482713
125.519	0.497824
127.712	0.512908
130	0.527968
132.342	0.543003
134.758	0.558012
137.344	0.572999
140.278	0.587969
143.511	0.602917
146.856	0.617842
150.29	0.63275
151.404	0.637542
151.404	0.637542
153.762	0.647654
157.317	0.662576
161.069	0.677482
165.141	0.692393
169.585	0.707378
174.367	0.722355
179.442	0.737376
184.791	0.752512
190.51	0.767685
196.785	0.783019
203.714	0.798413
224.56	1.06447
178.938	1.04428
142.288	1.02409
111.764	1.00392
85.5854	0.983745
64.0875	0.963578
45.035	0.943414
28.5729	0.923253
14.5047	0.903096
1.5118	0.882942
-9.95907	0.862789
-19.543	0.842639
-28.2302	0.822492
-36.4578	0.802348
-44.12	0.782206
-50.3628	0.762068
-55.9307	0.741934
-56.9491	0.738105
-56.9491	0.738105
-58.7791	0.731149
-59.0398	0.730152
-59.0703	0.730035
-59.0811	0.729994
-59.0891	0.729963
-59.0961	0.729936
-59.1022	0.729913
-59.1076	0.729892
-59.1124	0.729874
-59.1166	0.729858
-59.1293	0.729809
-59.1388	0.729773
-59.1499	0.72973
-59.1522	0.729722
-58.2585	0.729732
-58.2585	0.729732
58.5302	0.749863
86.1166	0.770013
96.4518	0.790164
104.177	0.810316
111.677	0.830468
119.661	0.850621
125.87	0.864325
125.87	0.864325
129.128	0.870773
140.625	0.890926
155.287	0.911075
172.118	0.931225
192.789	0.951372
217.903	0.971516


==> 08032019_BH_3000nm.txt <==
%3.0 µm	
%EisenOben.H	EisenOben.B
0	0
6.36541E-25	5.05748E-28
6.36541E-25	5.05748E-28
0.00737345	5.86253E-06
0.00737345	5.86253E-06
0.0109716	8.72381E-06
0.0109716	8.72381E-06
16.773	0.016045
30.3653	0.0320602
42.6842	0.0480261
52.1941	0.0639603
60.3457	0.0798589
67.0223	0.0957304
70.8825	0.106502
70.8825	0.106502
72.6028	0.111565
77.7676	0.127363
82.6893	0.143128
86.4878	0.158867
89.2334	0.174579
91.3979	0.190264
93.3327	0.205919
95.1326	0.221544
96.8447	0.237139
98.5001	0.252704
100.122	0.26824
101.714	0.283745
103.28	0.299222
104.833	0.314669
106.384	0.330087
107.944	0.345477
109.526	0.360837
111.137	0.376169
112.769	0.391474
114.427	0.406751
116.116	0.422
117.844	0.437218
119.621	0.45241
121.472	0.467575
123.437	0.482713
125.519	0.497824
127.712	0.512908
130	0.527968
132.342	0.543003
134.758	0.558012
137.344	0.572999
140.278	0.587969
143.511	0.602917
146.856	0.617842
150.29	0.63275
151.404	0.637542
151.404	0.637542
153.762	0.647654
157.317	0.662576
161.069	0.677482
165.141	0.692393
169.585	0.707378
174.367	0.722355
179.442	0.737376
184.791	0.752512
190.51	0.767685
196.785	0.783019
203.714	0.798413
222.302	1.06351
176.858	1.04332
140.698	1.02314
110.405	1.00297
84.5342	0.982795
63.1082	0.962632
44.2169	0.942471
27.8768	0.922313
13.8843	0.902159
0.923354	0.882009
-10.4314	0.861859
-19.9577	0.841713
-28.615	0.821569
-36.8276	0.801427
-44.4295	0.781287
-50.6276	0.761149
-56.1766	0.741013
-61.3999	0.720879
-65.8323	0.700748
-69.7222	0.680619
-73.3308	0.660494
-75.8149	0.646111
-75.8149	0.646111
-76.5478	0.641815
-77.3195	0.637275
-77.4173	0.636699
-77.4351	0.636594
-77.4428	0.636548
-77.4488	0.636513
-77.454	0.636482
-77.4588	0.636454
-77.4631	0.636429
-77.467	0.636406
-77.4706	0.636384
-77.4739	0.636365
-77.4769	0.636347
-77.4797	0.636331
-77.4889	0.636277
-77.4996	0.636214
-77.5099	0.636153
-77.5188	0.636101
-76.5382	0.636111
-76.5382	0.636111
35.8534	0.656234
68.8906	0.676374
86.6045	0.696514
94.5752	0.716654
100.62	0.736795
106.267	0.756936
110.127	0.770632
110.127	0.770632
111.992	0.777077
118.035	0.797218
124.814	0.817358
132.791	0.837497
142.419	0.857635
154.028	0.877772
166.832	0.897907
182.515	0.918041
200.987	0.938174


==> 08032019_BH_3480nm.txt <==
%3.480 µm	
%EisenOben.H	EisenOben.B
0	0
0.00737345	5.86253E-06
0.00737345	5.86253E-06
0.0109716	8.72381E-06
0.0109716	8.72381E-06
16.773	0.016045
30.3653	0.0320602
42.6842	0.0480261
52.1941	0.0639603
60.3457	0.0798589
67.0223	0.0957304
70.8825	0.106502
70.8825	0.106502
72.6028	0.111565
77.7676	0.127363
82.6893	0.143128
86.4878	0.158867
89.2334	0.174579
91.3979	0.190264
93.3327	0.205919
95.1326	0.221544
96.8447	0.237139
98.5001	0.252704
100.122	0.26824
101.714	0.283745
103.28	0.299222
104.833	0.314669
106.384	0.330087
107.944	0.345477
109.526	0.360837
111.137	0.376169
112.769	0.391474
114.427	0.406751
116.116	0.422
117.844	0.437218
119.621	0.45241
121.472	0.467575
123.437	0.482713
125.519	0.497824
127.712	0.512908
130	0.527968
132.342	0.543003
134.758	0.558012
137.344	0.572999
140.278	0.587969
143.511	0.602917
146.856	0.617842
150.29	0.63275
151.404	0.637542
151.404	0.637542
153.762	0.647654
157.317	0.662576
161.069	0.677482
165.141	0.692393
169.585	0.707378
174.367	0.722355
179.442	0.737376
184.791	0.752512
190.51	0.767685
196.785	0.783019
203.714	0.798413
221.223	1.06304
175.861	1.04286
139.935	1.02268
109.753	1.00251
84.0322	0.982339
62.6391	0.962178
43.8252	0.942018
27.5449	0.921863
13.5877	0.901711
0.641768	0.881562
-10.6561	0.861414
-20.1555	0.84127
-28.7986	0.821127
-37.0039	0.800988
-44.5759	0.780849
-50.7529	0.760712
-56.2925	0.740578
-61.5045	0.720446
-65.9204	0.700315
-69.8022	0.680186
-73.4066	0.66006
-76.8676	0.639935
-80.2748	0.619815
-82.6496	0.605029
-82.6496	0.605029
-83.2506	0.600955
-83.9323	0.596102
-84.0225	0.59544
-84.0392	0.595316
-84.0459	0.595267
-84.051	0.595229
-84.0555	0.595196
-84.0595	0.595166
-84.0633	0.595138
-84.0668	0.595112
-84.07	0.595088
-84.073	0.595066
-84.0758	0.595046
-84.0784	0.595026
-84.0808	0.595008
-84.0831	0.594991
-84.0853	0.594975
-84.0873	0.59496
-84.0892	0.594946
-84.091	0.594932
-84.0928	0.59492
-84.0944	0.594908
-84.0959	0.594896
-84.0974	0.594885
-84.0988	0.594875
-84.1097	0.594794
-84.1194	0.594722
-84.1298	0.594644
-84.1399	0.594569
-84.1511	0.594486
-83.139	0.594496
-83.139	0.594496
26.6104	0.614615
61.9709	0.634751
80.6751	0.654887
91.1284	0.675022
97.0788	0.695157
102.349	0.715293
105.796	0.728985
105.796	0.728985
107.417	0.735429
112.631	0.755564
118.123	0.775698
124.23	0.795832
131.383	0.815965
139.56	0.836097
149.97	0.856228
161	0.876357
174.249	0.896486
189.711	0.916612
208.19	0.936737


==> 12032019_Hysterese_JH_01mum.txt <==
%EisenOben.H	EisenOben.B	J in [T]
0	0	0
6.36541E-25	5.05748E-28	5.04948E-28
6.36541E-25	5.05748E-28	5.04948E-28
0.00737345	5.86253E-06	5.85326E-06
0.00737345	5.86253E-06	5.85326E-06
0.0109716	8.72381E-06	8.71002E-06
0.0109716	8.72381E-06	8.71002E-06
16.773	0.016045	0.016023922
30.3653	0.0320602	0.032022042
42.6842	0.0480261	0.047972461
52.1941	0.0639603	0.063894711
60.3457	0.0798589	0.079783067
67.0223	0.0957304	0.095646177
70.8825	0.106502	0.106412926
70.8825	0.106502	0.106412926
72.6028	0.111565	0.111473765
77.7676	0.127363	0.127265274
82.6893	0.143128	0.14302409
86.4878	0.158867	0.158758316
89.2334	0.174579	0.174466866
91.3979	0.190264	0.190149146
93.3327	0.205919	0.205801715
95.1326	0.221544	0.221424453
96.8447	0.237139	0.237017301
98.5001	0.252704	0.252580221
100.122	0.26824	0.268114183
101.714	0.283745	0.283617182
103.28	0.299222	0.299092215
104.833	0.314669	0.314537263
106.384	0.330087	0.329953314
107.944	0.345477	0.345341354
109.526	0.360837	0.360699366
111.137	0.376169	0.376029341
112.769	0.391474	0.39133229
114.427	0.406751	0.406607207
116.116	0.422	0.421854084
117.844	0.437218	0.437069913
119.621	0.45241	0.45225968
121.472	0.467575	0.467422354
123.437	0.482713	0.482557884
125.519	0.497824	0.497666268
127.712	0.512908	0.512747512
130	0.527968	0.527804637
132.342	0.543003	0.542836694
134.758	0.558012	0.557842658
137.344	0.572999	0.572826408
140.278	0.587969	0.587792721
143.511	0.602917	0.602736659
146.856	0.617842	0.617657455
150.29	0.63275	0.63256114
151.404	0.637542	0.63735174
151.404	0.637542	0.63735174
153.762	0.647654	0.647460777
157.317	0.662576	0.66237831
161.069	0.677482	0.677279595
165.141	0.692393	0.692185478
169.585	0.707378	0.707164893
174.367	0.722355	0.722135884
179.442	0.737376	0.737150507
184.791	0.752512	0.752279785
190.51	0.767685	0.767445598
196.785	0.783019	0.782771713
203.714	0.798413	0.798157005
211.124	0.814057	0.813791694
218.99	0.829798	0.829522809
227.569	0.845791	0.845505028
237.092	0.861894	0.861596061
248.3	0.878287	0.877974977
261.357	0.894832	0.894503569
275.297	0.911642	0.911296052
290.347	0.928691	0.928326139
306.892	0.945923	0.945537348
325.872	0.963458	0.963048497
349.026	0.981131	0.980692401
379.59	0.999003	0.998525993
412.532	1.0172	1.016681597
440.602	1.03158	1.031026323
440.602	1.03158	1.031026323
441.038	1.03179	1.031235775
442.685	1.03259	1.032033706
444.477	1.03344	1.032881454
446.42	1.03436	1.033799012
448.52	1.03535	1.034786373
450.783	1.03639	1.035823529
453.218	1.03751	1.036940469
455.833	1.03869	1.038117183
458.639	1.03993	1.039353657
461.65	1.04124	1.040659874
464.881	1.04261	1.042025813
468.352	1.04405	1.043461452
472.087	1.04556	1.044966758
476.116	1.04714	1.046541695
480.478	1.04878	1.048176214
485.224	1.05049	1.04988025
490.427	1.05226	1.051643711
496.19	1.05411	1.053486469
502.616	1.05602	1.055388394
509.357	1.058	1.057359923
516.309	1.06005	1.059401187
523.48	1.06218	1.061522176
530.879	1.06439	1.063722878
538.516	1.06667	1.065993281
546.404	1.06903	1.068343368
554.556	1.07147	1.070773124
562.991	1.07399	1.073282525
571.728	1.07658	1.075861545
580.791	1.07927	1.078540157
590.212	1.08203	1.081288318
600.024	1.08487	1.084115988
610.273	1.0878	1.087033108
687.557	1.16739	1.16652599


==> 12032019_Hysterese_abl.txt <==
%H	Ableitung 	H	Ableitung
%	Falling		Rising
51500	1.50047E-07	-51500	1.50047E-07
38000	3.50464E-07	-38000	3.50464E-07
27000	1.02323E-06	-27000	1.02323E-06
19000	3.57955E-06	-19000	3.57955E-06
13500	8.25691E-06	-13500	8.25691E-06
9500	1.34858E-05	-9500	1.34858E-05
6800	1.92541E-05	-6800	1.92541E-05
4800	2.56438E-05	-4800	2.56438E-05
3400	3.31999E-05	-3400	3.31999E-05
2400	4.27466E-05	-2400	4.27466E-05
1700	5.6016E-05	-1700	5.6016E-05
1200	7.56895E-05	-1200	7.56895E-05
860	0.000103674	-860	0.000103674
610	0.000148284	-610	0.000148284
430	0.00021409	-430	0.00021409
305	0.000305698	-305	0.000305698
225	0.00041214	-225	0.00041214
190	0.000471711	-190	0.000471711
170	0.000510519	-170	0.000510519
155	0.00055022	-155	0.00055022
145	0.0005955	-145	0.0005955
135	0.00065636	-135	0.00065636
125	0.000675172	-125	0.000675172
115	0.000688894	-115	0.000688894
105	0.000734801	-105	0.000734801
95	0.000801637	-95	0.000801637
85	0.000855316	-85	0.000855316
70	0.000929306	-70	0.000929306
50	0.001115128	-50	0.001115128
20	0.001416627	-20	0.001416627
-20	0.00217658	20	0.00217658
-50	0.0033648	50	0.0033648
-70	0.005271901	70	0.005271901
-85	0.008529554	85	0.008529554
-95	0.016418026	95	0.016418026
-105	0.018365836	105	0.018365836
-115	0.016831128	115	0.016831128
-125	0.013422353	125	0.013422353
-135	0.010841612	135	0.010841612
-145	0.008114219	145	0.008114219
-155	0.007645129	155	0.007645129
-170	0.005901753	170	0.005901753
-190	0.004521558	190	0.004521558
-225	0.003125279	225	0.003125279
-305	0.001594132	305	0.001594132
-430	0.000710165	430	0.000710165
-610	0.000356276	610	0.000356276
-860	0.000192789	860	0.000192789
-1200	0.000116548	1200	0.000116548
-1700	7.41876E-05	1700	7.41876E-05
-2400	5.07602E-05	2400	5.07602E-05
-3400	3.67109E-05	3400	3.67109E-05
-4800	2.72723E-05	4800	2.72723E-05
-6800	2.00079E-05	6800	2.00079E-05
-9500	1.39642E-05	9500	1.39642E-05
-13500	8.25926E-06	13500	8.25926E-06
-19000	3.58355E-06	19000	3.58355E-06
-27000	1.0292E-06	27000	1.0292E-06
-38000	3.52304E-07	38000	3.52304E-07
-51500	1.50309E-07	51500	1.50309E-07
-29500	2.61497E-05	29500	2.61497E-05


==> 14105muB.txt <==
B[T]	mu_r
	
0.00049932	198.4348703
0.001932033	279.2036556
0.003480075	307.3374102
0.00564088	344.8837999
0.008512033	386.6023783
0.012179066	411.922421
0.016743383	436.3275931
0.02246543	476.1598486
0.029269168	528.7215373
0.036581758	587.3928701
0.043901331	652.2186272
0.050952876	723.1859358
0.057658431	783.3868061
0.064062357	834.7229847
0.070212184	892.8978153
0.076095242	952.4738773
0.081739399	999.5105461
0.087201677	1042.251395
0.092481475	1088.980916
0.097561663	1132.029952
0.102459941	1171.759794
0.107229699	1208.913607
0.111901757	1243.942083
0.116476316	1276.935358
0.125224874	1354.168035
0.133787032	1427.338699
0.13791799	1451.921922
0.144049448	1496.647273
0.150150535	1530.035746
0.154178764	1561.076547
0.158175364	1601.542551
0.162146623	1621.100998
0.168025281	1659.006334
0.173859539	1695.548471
0.179609497	1730.392575
0.185310655	1763.937572
0.190963113	1796.230525
0.1985545	1835.061312
0.204415988	1856.84692
0.210862446	1893.761417
0.217530604	1931.819855
0.224243162	1969.427168
0.23089362	2005.673028
0.235272978	2021.620406
0.239612337	2036.886634
0.243910537	2073.424595
0.248186637	2109.774688
0.252455724	2112.179929
0.261000811	2149.729611
0.269545369	2197.336421
0.275934127	2226.580911
0.282305085	2255.095383
0.288644944	2282.796444
0.297060802	2326.208303
0.30334756	2352.263315
0.307531718	2361.668079
0.315855105	2390.935701
0.326227692	2434.672282
0.334488351	2473.100856
0.340669238	2484.137987
0.346841854	2483.578064
0.353008183	2516.397243
0.357120712	2534.348364
0.363301599	2544.138461
0.371553358	2579.199872
0.377751316	2599.520798
0.383945503	2608.272836
0.390142932	2639.0959
0.394281432	2667.090508
0.398417419	2661.096671
0.406679336	2671.382213
0.417007623	2705.684789
0.42529101	2726.04997
0.431511897	2732.866037
0.437749755	2750.455872
0.444001013	2767.853322
0.448180672	2772.166369
0.45236933	2776.468043
0.458682588	2793.643841
0.465009246	2810.639404
0.471336533	2816.752947
0.47977585	2824.710275
0.488196737	2842.703183
0.494496795	2858.446564
0.498689753	2861.870422
0.50495494	2866.776825
0.511211228	2871.529212
0.515382086	2874.641886
0.521642873	2879.254677
0.529997889	2885.297365
0.538348405	2891.152571
0.544604693	2895.406077
0.550851551	2909.158419
0.557093809	2922.705079
0.561255867	2925.2322
0.565408925	2927.679792
0.569557583	2930.073064
0.575768942	2942.978815
0.581976429	2946.286921
0.586112416	2939.144579
0.592293303	2942.294464
0.600502019	2946.244283
0.608661836	2949.860772
0.616786152	2953.22014
0.624879468	2956.35286
0.630927356	2958.550252
0.634942914	2959.917404
0.638950301	2952.622515
0.642948788	2945.412991
0.646942146	2946.722972
0.650931104	2947.998097
0.654916392	2940.911049
0.658905979	2933.962259
0.664877737	2944.059841
0.670832424	2945.81023
0.674786511	2938.818865
0.67873567	2939.909081
0.682676457	2933.0029
0.688560773	2926.644461
0.69442226	2928.070806
0.698304818	2928.903881
0.702179106	2922.024346
0.707952522	2915.520633
0.713698609	2916.517185
0.717524196	2909.710456
0.721345284	2902.98901
0.725174542	2903.697249
0.729110929	2897.563135
0.733238645	2885.115952
0.737566062	2873.690898
0.742044178	2863.069145
0.746566794	2852.821701
0.75103611	2842.567714
0.755424898	2838.900804
0.759733885	2834.987762
0.763963072	2830.833752
0.768121888	2819.950827
0.772214205	2809.025229
0.776234892	2804.398813
0.780185208	2793.277176
0.784068295	2788.339562
0.787889383	2783.248765
0.791648999	2771.890722
0.795341386	2766.538208
0.798967273	2761.025702
0.802535461	2755.386529
0.806072748	2749.714555
0.809677693	2732.691199
0.813433439	2716.529086
0.817357784	2701.260184
0.821437329	2686.813096
0.825641175	2673.062674
0.829947649	2654.566449
0.834342194	2642.042387
0.83881654	2630.015552
0.843331514	2613.245765
0.84778366	2601.684158
0.852084376	2594.844814
0.856226121	2582.718946
0.860235396	2565.602617
0.864115341	2553.222897
0.867861657	2545.367564
0.871488803	2532.641832
0.875000548	2519.81431
0.878432593	2506.989627
0.881886739	2494.455652
0.885434084	2482.40403
0.889079559	2466.523706
0.892841062	2447.064702
0.896793266	2428.586227
0.900989469	2411.196256
0.905416902	2390.844864
0.910026234	2371.501305
0.914710967	2352.852497
0.919382399	2334.646562
0.923987332	2316.733346
0.928440735	2302.477782
0.93268071	2291.542966
0.936703913	2276.794728
0.940514117	2261.846612
0.944133091	2250.125164
0.947583366	2238.214242
0.95089624	2226.192148
0.954160315	2214.267413
0.957451518	2199.429209
0.960805551	2181.909605
0.964297083	2165.094647
0.968001616	2149.128338
0.971973407	2128.22261
0.976243126	2105.66749
0.980783975	2081.56911
0.985533324	2058.666264
0.990371373	2036.656911
0.995182822	2015.26659
0.999865042	1996.767997
1.004356662	1978.398256
1.00864021	1957.724909
1.01265713	1939.472488
1.016383792	1925.728513
1.019864083	1909.562589
1.023188373	1893.484365
1.026432664	1877.629839
1.029631955	1862.054672
1.032876875	1844.836311
1.036287423	1826.303623
1.039928601	1806.682007
1.043828037	1784.207251
1.047990103	1761.024246
1.052364168	1738.962717
1.056872862	1716.087173
1.061418185	1692.351835
1.065909509	1669.373768
1.070258203	1648.572908
1.074415897	1628.156802
1.07839722	1606.621709
1.082214544	1585.560867
1.085871238	1566.376021
1.089408932	1547.605042
1.092897255	1527.98173
1.096387208	1507.666956
1.099921789	1486.804183
1.103545371	1466.757455
1.10730721	1445.173969
1.111252937	1421.153811
1.115367293	1397.190338
1.119603278	1373.277961
1.123893521	1348.368444
1.128156393	1323.516331
1.132345265	1299.65591
1.136423767	1275.781632
1.140332639	1253.610303
1.144072511	1232.158235
1.147708012	1210.646782
1.151284514	1189.941519
1.154857644	1169.305767
1.158485032	1148.114902
1.162226308	1125.85228
1.166095842	1103.377836
1.170070263	1080.135116
1.174103942	1056.854346
1.17815025	1034.145199
1.182185817	1011.438139
1.186186641	988.7844465
1.190144095	966.7362665
1.194074806	944.8243164
1.197981777	923.1030596
1.201840376	902.0280505
1.205649603	881.578557
1.209443719	860.9861264
1.213248721	840.3620719
1.217090982	820.1523645
1.220987759	799.7254109
1.224913794	779.8055883
1.228849716	760.0898637
1.232797784	740.0704939
1.23675111	720.6712052
1.240693694	701.8713992
1.244610795	683.1784784
1.248512781	664.8871628
1.252407028	647.229558
1.25628916	629.9841759
1.260161809	612.976046
1.264035974	596.250593
1.267926657	579.8471882
1.271841483	563.6388867
1.275782456	547.6740421
1.279748944	532.1324302
1.283730579	516.8874516
1.287733358	501.9702429
1.291743653	487.5142401
1.295743095	473.4008472
1.299728681	459.6447428
1.303693784	446.3506427
1.307657403	433.5155259
1.311615167	421.0417089
1.315566448	409.0121911
1.319521873	397.3418305
1.323480074	385.9585011
1.32745442	374.9426022
1.331436911	364.2870652
1.335404919	354.038572
1.339380329	344.0192783
1.343369515	334.2949722
1.347360846	324.9122166
1.351357581	315.768698
1.355347459	306.9550225
1.359341485	298.4621723
1.363338656	290.2785917
1.3673306	282.3546177
1.371321948	274.6517429
1.375313071	267.2030477
1.379302969	260.002091
1.38329264	253.0425646
1.387268457	246.3427289
1.391228419	239.8909995
1.395188786	233.6300857
1.399144926	227.579991
1.403081212	221.7534837
1.407003271	216.1205402
1.410916106	210.6754778
1.414815344	205.3926663
1.418695727	200.3036038
1.422557256	195.3993334
1.426406188	190.6402505
1.430239896	186.0378905
1.434054748	181.6006839
1.437847374	177.3068213
1.441612775	173.1505866
1.44535495	169.1274738
1.449078529	165.2213423
1.452775254	161.4507945
1.456444752	157.79891
1.460086026	154.2611819
1.463697073	150.8332697
1.467274266	147.5201111
1.470815604	144.3163964
1.474325975	141.1922476
1.47780912	138.1630997
1.48126104	135.2250905
1.484672105	132.3814715
1.488041315	129.6280531
1.491384559	126.941916
1.494685947	124.3401121
1.497943108	121.8126286
1.501174309	119.3462769
1.504364905	116.9446568
1.507515283	114.6113323
1.510625431	112.3439672
1.513685978	110.1344897
1.516701678	107.9911999
1.519672149	105.9067784
1.52259339	103.8788922
1.525459156	101.9136336
1.528274692	100.0003584
1.531046627	98.13378194
1.533768715	96.31977763
1.536432574	94.5521765
1.539046202	92.82993075
1.541610613	91.1515323
1.544121794	89.51537533
1.546577501	87.92617356
1.548973708	86.38182653
1.551315698	84.87478511
1.553604099	83.40110914
1.555842	81.96838877
1.558025427	80.57462717
1.560146265	79.21025804
1.562212861	77.87755251
1.564228982	76.5803565
1.566190873	75.31258079
1.568099547	74.0733644
1.569949362	72.86377951
1.57173469	71.68461586
1.573466173	70.53317073
1.575148682	69.40301121
1.576776333	68.29912482
1.578344869	67.2240598
1.579858559	66.1733099
1.581322647	65.14297291
1.582738517	64.1342632
1.584102901	63.14965714
1.585417427	62.18682448
1.586686094	61.24523735
1.587912915	60.32435729
1.589101134	59.42090119
1.590247495	58.53708705
1.591355754	57.67504913
1.592431513	56.83294752
1.593474426	56.00880641
1.594483866	55.20327102
1.595469177	54.41725595
1.596431015	53.64889672
1.597363366	52.89744105
1.59827623	52.16267143
1.599174619	51.44419336
1.600052523	50.74131873
1.600915939	50.0537453
1.601761612	49.38280821
1.60259217	48.72704796
1.603412254	48.08517143
1.60421621	47.45751068
1.605009064	46.84371089
1.605793546	46.24509094
1.606565285	45.66014724
1.607325908	45.08766123
1.608079801	44.52812335
1.60882031	43.98170196
1.609553075	43.44733049
1.610276853	42.92600323
1.610991618	42.41726714
1.611699653	41.91932495
1.612394316	41.43234757
1.613085607	40.95622081
1.613771885	40.49119383
1.614449548	40.0373882
1.615116583	39.59435946
1.615776233	39.16061844
1.616430639	38.7376492
1.617077776	38.32503117
1.617716925	37.92123193
1.618350806	37.52714427
1.618979058	37.14186868
1.619595181	36.76704966
1.620205394	36.40142594
1.620810619	36.04314864
1.621408703	35.69442617
1.622000261	35.35444085
1.622584306	35.02284966
1.623161837	34.6993777
1.623733099	34.38284136
1.624297861	34.07389554
1.624855097	33.77227788
1.625405819	33.47775326
1.625949657	33.18965208
1.626491968	32.90830582
1.627026138	32.6337651
1.627554052	32.36462734
1.628080452	32.10162371
1.62860371	31.8449207
1.629120071	31.59348039
1.629628919	31.34750614
1.630131625	31.10723001
1.630629562	30.87286717
1.631120344	30.64383057
1.631604241	30.41924263
1.632089996	30.19984287
1.632566341	29.98596934
1.633035544	29.77680135
1.633502222	29.57195538
1.633965141	29.37193935
1.634419651	29.17686893
1.634866018	28.9859489
1.635307975	28.79977273
1.635746162	28.61789302
1.636181195	28.43989607
1.636606572	28.26678627
1.637023809	28.09723468
1.637437262	27.93152742
1.637847318	27.76985855
1.638253232	27.61152207
1.638651363	27.4566677
1.639044725	27.30524987
1.639433432	27.15803114
1.639814356	27.01401505
1.640193023	26.8721004
1.64056728	26.73358299
1.640938767	26.59812884
1.641305484	26.46563261
1.641663162	26.33649207
1.64201207	26.21009829
1.64236158	26.08679669
1.642707307	25.96619413
1.643044008	25.84865353
1.643374669	25.73415573
1.643702561	25.6221757
1.64402167	25.51257124
1.644338266	25.40489011
1.644653207	25.30033033
1.644959737	25.19824086
1.645260382	25.09764141
1.645561258	24.99931353
1.645858363	24.90315203
1.646148315	24.80883323
1.646434112	24.71636694
1.646717151	24.62596152
1.646997037	24.53735178
1.647272781	24.45048583
1.647546371	24.36536617
1.647815819	24.28192811
1.648083126	24.20017143
1.648343548	24.11955421
1.648600828	24.04055301
1.648854697	23.96357856
1.64910631	23.88752105
1.649357282	23.81217887
1.649604496	23.73856256
1.649849185	23.6662431
1.65009136	23.5951962
1.650332023	23.52541649
1.6505648	23.45658474
1.650800423	23.38925936
1.651027532	23.32304617
1.651253116	23.25803079
1.651480828	23.19403428
1.651703283	23.13073992
1.651923212	23.06858537
1.652139627	23.00753667
1.652355158	22.94741451
1.652568163	22.88838701
1.652779924	22.83005263
1.652985416	22.77234148
1.653188394	22.71568551
1.653393859	22.66013913
1.653597439	22.60543417
1.653797506	22.55173103
1.653992676	22.49880944
1.654187473	22.44595163
1.654379129	22.39426374
1.654569272	22.34356311
1.654763415	22.293157
1.65495066	22.24346413
1.655136033	22.1945356
1.655230585	22.17036949
1.65535659	22.13736385
1.655404596	22.12646392


==> 18032019_B2.txt <==
time	Zeit in [ms]	JochAussen.B	JochInnen1.B	JochInnen2.B	JochInnen3.B	JochInnen4.B	JochInnen5.B	JochInnen6.B	Summe
0	0	0	0	0	0	0	0	0	0
4.49E-09	4.49E-06	-1.78E-08	-1.28E-07	-1.86E-12	-1.71E-17	-9.69E-23	-1.39E-28	-7.51E-35	-2.13291E-08
4.49E-09	4.49E-06	-1.78E-08	-1.28E-07	-1.86E-12	-1.71E-17	-9.69E-23	-1.39E-28	-7.51E-35	-2.13291E-08
5.22E-09	5.22E-06	-2.73E-08	-1.96E-07	-3.33E-12	-3.57E-17	-2.37E-22	-6.52E-28	-6.89E-34	-3.26559E-08
5.22E-09	5.22E-06	-2.73E-08	-1.96E-07	-3.33E-12	-3.57E-17	-2.37E-22	-6.52E-28	-6.89E-34	-3.26559E-08
4.00E-06	4.00E-03	-0.0103243	-0.0727883	-0.00056988	-7.87E-06	-6.02E-08	-2.39E-10	-3.70E-13	-0.012227685
8.00E-06	8.00E-03	-0.0227166	-0.158736	-0.00171858	-4.80E-05	-7.81E-07	-6.56E-09	-2.14E-11	-0.026750568
1.20E-05	1.20E-02	-0.0351517	-0.244254	-0.00320917	-0.000128783	-3.21E-06	-4.16E-08	-2.09E-10	-0.041265868
1.60E-05	1.60E-02	-0.0475963	-0.329339	-0.00500426	-0.000251578	-8.45E-06	-1.48E-07	-1.01E-09	-0.05576724
2.00E-05	2.00E-02	-0.0600399	-0.414	-0.00709149	-0.000415168	-1.75E-05	-3.90E-07	-3.38E-09	-0.070254094
2.40E-05	2.40E-02	-0.0724776	-0.498244	-0.00946709	-0.000616898	-3.12E-05	-8.44E-07	-8.89E-09	-0.084726682
2.80E-05	2.80E-02	-0.084907	-0.58207	-0.0121314	-0.000853494	-5.03E-05	-1.60E-06	-1.99E-08	-0.099184477
3.20E-05	3.20E-02	-0.0973265	-0.665477	-0.0150879	-0.00112155	-7.53E-05	-2.76E-06	-3.97E-08	-0.113627427
3.30E-05	3.30E-02	-0.10043	-0.686263	-0.0158736	-0.0011931	-8.25E-05	-3.13E-06	-4.65E-08	-0.117235898
3.30E-05	3.30E-02	-0.10043	-0.686263	-0.0158736	-0.0011931	-8.25E-05	-3.13E-06	-4.65E-08	-0.117235898
3.60E-05	3.60E-02	-0.109735	-0.748454	-0.0183466	-0.00141788	-0.000106478	-4.43E-06	-7.24E-08	-0.128054911
4.00E-05	4.00E-02	-0.122129	-0.830961	-0.0219372	-0.00173974	-0.000144057	-6.72E-06	-1.23E-07	-0.142464806
4.40E-05	4.40E-02	-0.134505	-0.912882	-0.0259473	-0.00208522	-0.00018814	-9.72E-06	-1.98E-07	-0.156852095
4.80E-05	4.80E-02	-0.146852	-0.993902	-0.0306168	-0.00245394	-0.00023875	-1.35E-05	-3.03E-07	-0.171204221
5.20E-05	5.20E-02	-0.159144	-1.07325	-0.0365388	-0.0028484	-0.0002959	-1.83E-05	-4.47E-07	-0.185491968
5.60E-05	5.60E-02	-0.171336	-1.14931	-0.0450106	-0.00327629	-0.000359677	-2.40E-05	-6.39E-07	-0.199663534
6.00E-05	6.00E-02	-0.183361	-1.21919	-0.0584367	-0.00375338	-0.000430366	-3.08E-05	-8.87E-07	-0.213640361
6.40E-05	6.40E-02	-0.195172	-1.27908	-0.0802876	-0.00430501	-0.000508595	-3.89E-05	-1.20E-06	-0.227370211
6.80E-05	6.80E-02	-0.206806	-1.32584	-0.113915	-0.0049644	-0.000595422	-4.82E-05	-1.59E-06	-0.2408941
7.20E-05	7.20E-02	-0.218393	-1.359	-0.160673	-0.00576807	-0.000692318	-5.89E-05	-2.07E-06	-0.254365732
7.60E-05	7.60E-02	-0.230067	-1.38075	-0.219253	-0.00675011	-0.000801004	-7.12E-05	-2.66E-06	-0.267938001
8.00E-05	8.00E-02	-0.241882	-1.39431	-0.286791	-0.00793752	-0.00092321	-8.53E-05	-3.36E-06	-0.281675059
8.40E-05	8.40E-02	-0.253826	-1.40254	-0.360322	-0.0093487	-0.00106042	-0.000101213	-4.19E-06	-0.295562753
8.80E-05	8.80E-02	-0.265863	-1.40751	-0.437513	-0.0109947	-0.0012137	-0.000119258	-5.17E-06	-0.309559304
9.20E-05	9.20E-02	-0.277957	-1.41054	-0.516781	-0.0128816	-0.00138365	-0.000139597	-6.31E-06	-0.323622027
9.60E-05	9.60E-02	-0.290081	-1.41244	-0.597124	-0.0150129	-0.00157045	-0.000162408	-7.65E-06	-0.337719567
0.0001	0.1	-0.302219	-1.41369	-0.677939	-0.0173916	-0.00177391	-0.000187856	-9.19E-06	-0.351831926
0.000104	0.104	-0.314358	-1.41457	-0.758859	-0.0200254	-0.00199366	-0.000216082	-1.10E-05	-0.36594585
0.000108	0.108	-0.326492	-1.41527	-0.839637	-0.022939	-0.00222926	-0.000247204	-1.30E-05	-0.380055908
0.000112	0.112	-0.338617	-1.41592	-0.920019	-0.0262065	-0.00248047	-0.00028132	-1.53E-05	-0.394153763
0.000116	0.116	-0.350724	-1.41669	-0.999578	-0.0300295	-0.00274781	-0.000318514	-1.79E-05	-0.408230286
0.00012	0.12	-0.362803	-1.41793	-1.07741	-0.0348957	-0.00303346	-0.000358875	-2.08E-05	-0.42227481
0.000124	0.124	-0.37483	-1.42021	-1.15172	-0.041846	-0.00334285	-0.000402528	-2.41E-05	-0.43625758
0.000128	0.128	-0.386767	-1.42447	-1.21944	-0.0527423	-0.0036864	-0.000449691	-2.78E-05	-0.450136025
0.000132	0.132	-0.398565	-1.43156	-1.2768	-0.0701391	-0.00408016	-0.000500733	-3.18E-05	-0.463851968
0.000136	0.136	-0.410196	-1.44147	-1.32128	-0.0963391	-0.00454392	-0.000556212	-3.63E-05	-0.477370923
0.00014	0.14	-0.421682	-1.4529	-1.35345	-0.132238	-0.005098	-0.000616867	-4.13E-05	-0.490724022
0.000144	0.144	-0.433096	-1.46409	-1.37613	-0.177226	-0.005761	-0.000683554	-4.67E-05	-0.503989549
0.000148	0.148	-0.444511	-1.47388	-1.39232	-0.229973	-0.00654894	-0.000757171	-5.28E-05	-0.517255313
0.000152	0.152	-0.455975	-1.4819	-1.40414	-0.289067	-0.00747521	-0.000838585	-5.94E-05	-0.530580035
0.000156	0.156	-0.467507	-1.48823	-1.41289	-0.353223	-0.00855074	-0.000928568	-6.67E-05	-0.543981506
0.00016	0.16	-0.479106	-1.49312	-1.41942	-0.421334	-0.00978424	-0.00102775	-7.48E-05	-0.557460129
0.000164	0.164	-0.490765	-1.49687	-1.42433	-0.492465	-0.0111826	-0.00113662	-8.36E-05	-0.57101131
0.000168	0.168	-0.502472	-1.49971	-1.42803	-0.565855	-0.0127511	-0.00125548	-9.34E-05	-0.584615823
0.000172	0.172	-0.514215	-1.50186	-1.43084	-0.640896	-0.0144943	-0.00138449	-0.000104015	-0.598263134
0.000176	0.176	-0.525985	-1.5035	-1.43298	-0.717108	-0.0164179	-0.00152368	-0.000115665	-0.611940874
0.00018	0.18	-0.537773	-1.50474	-1.43465	-0.794109	-0.018533	-0.00167301	-0.000128369	-0.625638897
0.000184	0.184	-0.54957	-1.5057	-1.43599	-0.871566	-0.0208694	-0.00183243	-0.000142183	-0.639350002
0.000188	0.188	-0.561372	-1.50646	-1.43713	-0.949121	-0.0235072	-0.00200207	-0.000157157	-0.653062905
0.000192	0.192	-0.57317	-1.50713	-1.43828	-1.02623	-0.0266494	-0.00218258	-0.000173345	-0.666774221
0.000196	0.196	-0.584956	-1.50782	-1.43976	-1.10192	-0.0307628	-0.00237576	-0.000190801	-0.68047156
0.0002	0.2	-0.596712	-1.50876	-1.44209	-1.17434	-0.0368043	-0.00258557	-0.000209599	-0.694131578
0.000204	0.204	-0.608413	-1.51029	-1.44607	-1.24054	-0.0464325	-0.00281911	-0.000229846	-0.707730243
0.000208	0.208	-0.620019	-1.51286	-1.45237	-1.29686	-0.0618751	-0.00308667	-0.000251703	-0.721217246
0.000212	0.212	-0.631494	-1.51682	-1.46097	-1.34074	-0.0851135	-0.00340031	-0.000275398	-0.734553201
0.000216	0.216	-0.642823	-1.5221	-1.47084	-1.37242	-0.116877	-0.00377183	-0.000301219	-0.747718342
0.00022	0.22	-0.654036	-1.52819	-1.4807	-1.39452	-0.156529	-0.00421167	-0.000329499	-0.760746695
0.000224	0.224	-0.665183	-1.53444	-1.48968	-1.41018	-0.202814	-0.00472856	-0.000360593	-0.773700526
0.000228	0.228	-0.676318	-1.54034	-1.4975	-1.42175	-0.254517	-0.00532977	-0.000394858	-0.786638605
0.000232	0.232	-0.687476	-1.54564	-1.50417	-1.43069	-0.310675	-0.00602137	-0.000432633	-0.799604834
0.000236	0.236	-0.698674	-1.55025	-1.5098	-1.43782	-0.370549	-0.00680856	-0.000474228	-0.812616965
0.00024	0.24	-0.709922	-1.55421	-1.51453	-1.44361	-0.433545	-0.00769578	-0.000519914	-0.825685116
0.000244	0.244	-0.72122	-1.55758	-1.5185	-1.44838	-0.499171	-0.00868691	-0.000569919	-0.838814638
0.000248	0.248	-0.732567	-1.56043	-1.52183	-1.45233	-0.567003	-0.00978537	-0.000624424	-0.852000466
0.000252	0.252	-0.743959	-1.56283	-1.52462	-1.45563	-0.636676	-0.0109944	-0.000683563	-0.865238994
0.000256	0.256	-0.755394	-1.56487	-1.52696	-1.45839	-0.707876	-0.0123178	-0.000747431	-0.878526872
0.00026	0.26	-0.766868	-1.5666	-1.52895	-1.46072	-0.780327	-0.0137623	-0.000816092	-0.891862565
0.000264	0.264	-0.778378	-1.56807	-1.53064	-1.46272	-0.853777	-0.0153436	-0.000889599	-0.905240033
0.000268	0.268	-0.789923	-1.56935	-1.53209	-1.46447	-0.927959	-0.017102	-0.00096805	-0.918656508
0.000272	0.272	-0.8015	-1.57047	-1.53339	-1.46611	-1.00252	-0.0191367	-0.00105168	-0.932113063
0.000276	0.276	-0.813107	-1.57151	-1.5346	-1.46784	-1.07688	-0.0216794	-0.00114107	-0.945608412
0.000277524	0.277524	-0.817536	-1.57189	-1.53507	-1.46858	-1.10494	-0.0228727	-0.00117687	-0.950754928
0.000277524	0.277524	-0.817536	-1.57189	-1.53507	-1.46858	-1.10494	-0.0228727	-0.00117687	-0.950754928
0.00028	0.28	-0.82474	-1.57253	-1.53588	-1.46998	-1.14994	-0.0252271	-0.0012375	-0.959132433
0.000284	0.284	-0.836388	-1.57365	-1.53742	-1.47311	-1.21979	-0.0307336	-0.00134339	-0.972674498
0.000288	0.288	-0.848033	-1.57508	-1.53956	-1.47795	-1.2835	-0.0397548	-0.00146262	-0.986217903
0.000292	0.292	-0.859645	-1.57709	-1.54267	-1.48505	-1.33766	-0.0542616	-0.00160025	-0.999721975
0.000296	0.296	-0.871193	-1.57993	-1.54703	-1.49423	-1.38007	-0.0759176	-0.00176159	-1.013156532
0.0003	0.3	-0.882657	-1.58372	-1.55253	-1.50443	-1.41104	-0.105293	-0.00195152	-1.026494087
0.000304	0.304	-0.894049	-1.58834	-1.55876	-1.51446	-1.43297	-0.141825	-0.00217434	-1.03975489
0.000308	0.308	-0.90541	-1.59346	-1.56522	-1.52363	-1.4487	-0.184435	-0.00243377	-1.052979795
0.000312	0.312	-0.916791	-1.59875	-1.57155	-1.53178	-1.4605	-0.232085	-0.00273302	-1.066233003
0.000316	0.316	-0.928239	-1.60396	-1.57755	-1.53901	-1.46985	-0.283978	-0.00307495	-1.079570492
0.00032	0.32	-0.939789	-1.60894	-1.58314	-1.54546	-1.4776	-0.339555	-0.00346209	-1.093026182
0.000324	0.324	-0.951463	-1.61365	-1.58832	-1.55126	-1.48427	-0.398423	-0.00389678	-1.10663663
0.000328	0.328	-0.963277	-1.61806	-1.59311	-1.55652	-1.49014	-0.460292	-0.00438121	-1.120417202
0.000332	0.332	-0.97524	-1.62219	-1.59755	-1.56132	-1.4954	-0.524932	-0.00491744	-1.134384907
0.000336	0.336	-0.98736	-1.62605	-1.60166	-1.56573	-1.50015	-0.592155	-0.00550749	-1.148542082
0.00034	0.34	-0.99964	-1.62967	-1.60549	-1.5698	-1.5045	-0.661796	-0.0061535	-1.162901583
0.000344	0.344	-1.01208	-1.63308	-1.60907	-1.57357	-1.50849	-0.733713	-0.00685826	-1.177463543
0.000348	0.348	-1.02469	-1.6363	-1.61243	-1.57709	-1.5122	-0.807771	-0.00762686	-1.19223631
0.000352	0.352	-1.03745	-1.63934	-1.6156	-1.58039	-1.51567	-0.883835	-0.00847126	-1.20721771
0.000356	0.356	-1.05038	-1.64223	-1.61859	-1.58351	-1.51896	-0.961733	-0.00942228	-1.222407547
0.00036	0.36	-1.06345	-1.64499	-1.62145	-1.58648	-1.52217	-1.04119	-0.0105588	-1.237806467
0.000364	0.364	-1.07666	-1.64763	-1.62419	-1.58938	-1.52549	-1.12166	-0.0120734	-1.2534039
0.000365184	0.365184	-1.0806	-1.64839	-1.62499	-1.59024	-1.52654	-1.14553	-0.012649	-1.2580565
0.000365184	0.365184	-1.0806	-1.64839	-1.62499	-1.59024	-1.52654	-1.14553	-0.012649	-1.2580565
0.000368	0.368	-1.08807	-1.64271	-1.62284	-1.59062	-1.52883	-1.20197	-0.0144049	-1.266895817
0.000372	0.372	-1.09658	-1.63357	-1.61575	-1.58644	-1.52925	-1.27841	-0.0184356	-1.276975933
0.000376	0.376	-1.10386	-1.62495	-1.60837	-1.5811	-1.52865	-1.34501	-0.0255353	-1.28560255
0.00038	0.38	-1.11022	-1.61691	-1.60149	-1.57633	-1.52944	-1.39757	-0.0371392	-1.293146533
0.000384	0.384	-1.11576	-1.60955	-1.59541	-1.57262	-1.53182	-1.43501	-0.0539721	-1.29973035
0.000388	0.388	-1.12055	-1.60291	-1.59014	-1.56982	-1.53466	-1.45935	-0.0756423	-1.305420383
0.000392	0.392	-1.12467	-1.59699	-1.58553	-1.56746	-1.53683	-1.47404	-0.101012	-1.310310333
0.000396	0.396	-1.12822	-1.5917	-1.58136	-1.56513	-1.53783	-1.48231	-0.128818	-1.314524667
0.0004	0.4	-1.13133	-1.5869	-1.57747	-1.56264	-1.53766	-1.48649	-0.15802	-1.318196667
0.000404	0.404	-1.13408	-1.5825	-1.57374	-1.55995	-1.53658	-1.4881	-0.187874	-1.321457333
0.000408	0.408	-1.13658	-1.57839	-1.57014	-1.55709	-1.53482	-1.48808	-0.217881	-1.324400167
0.000412	0.412	-1.13888	-1.57452	-1.56663	-1.55411	-1.53262	-1.48704	-0.24772	-1.327106667
0.000416	0.416	-1.14102	-1.57082	-1.56321	-1.55106	-1.53012	-1.48536	-0.277193	-1.329627167
0.00042	0.42	-1.14305	-1.56727	-1.55985	-1.54799	-1.52744	-1.48326	-0.306178	-1.331998
0.000424	0.424	-1.14497	-1.56383	-1.55657	-1.54492	-1.52466	-1.48092	-0.334606	-1.334251
0.000428	0.428	-1.14682	-1.56051	-1.55336	-1.54187	-1.52183	-1.47842	-0.362442	-1.336405333
0.000432	0.432	-1.14859	-1.55727	-1.55021	-1.53885	-1.51899	-1.47584	-0.389671	-1.338471833
0.000436	0.436	-1.15031	-1.55412	-1.54713	-1.53587	-1.51615	-1.47322	-0.416291	-1.3404635
0.00044	0.44	-1.15197	-1.55104	-1.54412	-1.53293	-1.51333	-1.47059	-0.442309	-1.3423865
0.000444	0.444	-1.15358	-1.54804	-1.54117	-1.53005	-1.51055	-1.46797	-0.467738	-1.344253
0.000448	0.448	-1.15515	-1.5451	-1.53828	-1.52722	-1.5078	-1.46537	-0.492593	-1.3460605
0.000452	0.452	-1.15668	-1.54224	-1.53545	-1.52444	-1.50509	-1.4628	-0.516891	-1.3478185
0.000456	0.456	-1.15818	-1.53944	-1.53268	-1.52171	-1.50244	-1.46026	-0.54065	-1.34953
0.00046	0.46	-1.15964	-1.5367	-1.52996	-1.51904	-1.49982	-1.45776	-0.563888	-1.351194667
0.000464	0.464	-1.16107	-1.53402	-1.52731	-1.51642	-1.49726	-1.45531	-0.586623	-1.352823833
0.000468	0.468	-1.16247	-1.53141	-1.52472	-1.51386	-1.49475	-1.4529	-0.608874	-1.354419
0.000472	0.472	-1.16385	-1.52886	-1.52218	-1.51135	-1.49228	-1.45053	-0.630657	-1.355976167
0.000476	0.476	-1.1652	-1.52636	-1.5197	-1.50889	-1.48987	-1.4482	-0.65199	-1.357501667
0.00048	0.48	-1.16654	-1.52392	-1.51727	-1.50648	-1.4875	-1.44593	-0.672889	-1.358998167
0.000484	0.484	-1.16785	-1.52154	-1.51489	-1.50412	-1.48518	-1.44369	-0.693369	-1.360464833
0.000488	0.488	-1.16914	-1.51922	-1.51257	-1.50182	-1.48291	-1.4415	-0.713446	-1.361911
0.000492	0.492	-1.17042	-1.51695	-1.51031	-1.49956	-1.48068	-1.43935	-0.733133	-1.3633305
0.000496	0.496	-1.17168	-1.51474	-1.50809	-1.49736	-1.4785	-1.43725	-0.752446	-1.364731
0.0005	0.5	-1.17293	-1.51258	-1.50593	-1.4952	-1.47637	-1.43519	-0.771396	-1.366111
0.000504	0.504	-1.17417	-1.51047	-1.50382	-1.49309	-1.47429	-1.43318	-0.789997	-1.3674745
0.000508	0.508	-1.1754	-1.50842	-1.50176	-1.49103	-1.47225	-1.43121	-0.808261	-1.368821833
0.000512	0.512	-1.17662	-1.50642	-1.49974	-1.48902	-1.47025	-1.42928	-0.826199	-1.3701515
0.000516	0.516	-1.17783	-1.50447	-1.49778	-1.48705	-1.4683	-1.42739	-0.843822	-1.371468667
0.00052	0.52	-1.17903	-1.50257	-1.49587	-1.48513	-1.46639	-1.42555	-0.861139	-1.372774833
0.000524	0.524	-1.18023	-1.50072	-1.494	-1.48326	-1.46453	-1.42375	-0.878161	-1.374070167
0.000528	0.528	-1.18142	-1.49892	-1.49218	-1.48143	-1.46271	-1.42199	-0.894897	-1.3753545
0.000532	0.532	-1.18261	-1.49717	-1.4904	-1.47964	-1.46093	-1.42028	-0.911355	-1.376629167
0.000536	0.536	-1.18379	-1.49547	-1.48868	-1.4779	-1.4592	-1.41861	-0.927542	-1.377900333
0.00054	0.54	-1.18498	-1.49382	-1.487	-1.47621	-1.45751	-1.41698	-0.943467	-1.3791645
0.000544	0.544	-1.18616	-1.49221	-1.48536	-1.47455	-1.45586	-1.4154	-0.959135	-1.380419167
0.000548	0.548	-1.18734	-1.49065	-1.48377	-1.47294	-1.45425	-1.41387	-0.974552	-1.381672
0.000552	0.552	-1.18852	-1.48913	-1.48222	-1.47138	-1.45269	-1.41238	-0.989724	-1.382920667
0.000556	0.556	-1.1897	-1.48767	-1.48072	-1.46985	-1.45117	-1.41094	-1.00465	-1.384166667
0.00056	0.56	-1.19088	-1.48624	-1.47926	-1.46837	-1.44969	-1.40955	-1.01935	-1.38541
0.000564	0.564	-1.19207	-1.48486	-1.47785	-1.46693	-1.44825	-1.40822	-1.03381	-1.386653333
0.000568	0.568	-1.19326	-1.48353	-1.47647	-1.46554	-1.44686	-1.40693	-1.04804	-1.387895
0.000572	0.572	-1.19445	-1.48224	-1.47515	-1.46419	-1.44552	-1.40571	-1.06203	-1.38914
0.000576	0.576	-1.19565	-1.481	-1.47386	-1.46288	-1.44422	-1.40454	-1.0758	-1.390383333
0.00058	0.58	-1.19685	-1.4798	-1.47262	-1.46161	-1.44297	-1.40343	-1.08934	-1.391628333
0.000584	0.584	-1.19805	-1.47864	-1.47142	-1.46039	-1.44176	-1.40239	-1.10265	-1.392875
0.000588	0.588	-1.19927	-1.47753	-1.47027	-1.45921	-1.4406	-1.40142	-1.11572	-1.394125
0.000592	0.592	-1.20048	-1.47646	-1.46915	-1.45808	-1.43949	-1.40052	-1.12856	-1.395376667
0.000596	0.596	-1.20171	-1.47543	-1.46809	-1.45699	-1.43843	-1.3997	-1.14116	-1.396633333
0.0006	0.6	-1.20294	-1.47445	-1.46706	-1.45595	-1.43743	-1.39895	-1.15352	-1.397893333
0.000604	0.604	-1.20417	-1.47351	-1.46608	-1.45495	-1.43648	-1.39829	-1.16564	-1.399158333
0.000608	0.608	-1.20542	-1.47262	-1.46515	-1.454	-1.43558	-1.39772	-1.1775	-1.400428333
0.000612	0.612	-1.20667	-1.47177	-1.46426	-1.4531	-1.43475	-1.39724	-1.1891	-1.401703333
0.000616	0.616	-1.20793	-1.47097	-1.46341	-1.45225	-1.43397	-1.39686	-1.20044	-1.402983333
0.00062	0.62	-1.2092	-1.47021	-1.46262	-1.45145	-1.43326	-1.39658	-1.21151	-1.404271667
0.000624	0.624	-1.21048	-1.46949	-1.46187	-1.4507	-1.43261	-1.3964	-1.2223	-1.405561667
0.000628	0.628	-1.21177	-1.46883	-1.46117	-1.45001	-1.43202	-1.39633	-1.2328	-1.40686
0.000632	0.632	-1.21306	-1.46821	-1.46051	-1.44937	-1.43151	-1.39637	-1.24302	-1.408165
0.000636	0.636	-1.21437	-1.46764	-1.45991	-1.44879	-1.43106	-1.39653	-1.25294	-1.409478333
0.00064	0.64	-1.21568	-1.46711	-1.45936	-1.44826	-1.43069	-1.3968	-1.26255	-1.410795
0.000644	0.644	-1.21701	-1.46664	-1.45887	-1.4478	-1.43039	-1.39718	-1.27185	-1.412121667
0.000648	0.648	-1.21834	-1.46621	-1.45842	-1.44739	-1.43017	-1.39768	-1.28085	-1.413453333
0.000652	0.652	-1.21968	-1.46584	-1.45803	-1.44705	-1.43003	-1.3983	-1.28952	-1.414795
0.000656	0.656	-1.22104	-1.46552	-1.4577	-1.44677	-1.42996	-1.39903	-1.29788	-1.416143333
0.00066	0.66	-1.2224	-1.46525	-1.45742	-1.44655	-1.42998	-1.39987	-1.30592	-1.417498333
0.000664	0.664	-1.22377	-1.46504	-1.4572	-1.4464	-1.43007	-1.40082	-1.31364	-1.418861667
0.000668	0.668	-1.22515	-1.46488	-1.45704	-1.44631	-1.43024	-1.40187	-1.32104	-1.42023
0.000672	0.672	-1.22655	-1.46477	-1.45694	-1.44629	-1.4305	-1.40301	-1.32813	-1.421606667
0.000676	0.676	-1.22795	-1.46472	-1.4569	-1.44634	-1.43083	-1.40425	-1.33491	-1.422991667
0.00068	0.68	-1.22936	-1.46473	-1.45692	-1.44646	-1.43124	-1.40557	-1.34139	-1.424385
0.000684	0.684	-1.23079	-1.4648	-1.457	-1.44664	-1.43173	-1.40697	-1.34757	-1.425785
0.000688	0.688	-1.23222	-1.46492	-1.45714	-1.4469	-1.43229	-1.40844	-1.35347	-1.427193333
0.000692	0.692	-1.23367	-1.4651	-1.45735	-1.44722	-1.43293	-1.40998	-1.35909	-1.428611667
0.000696	0.696	-1.23512	-1.46535	-1.45761	-1.4476	-1.43363	-1.41156	-1.36444	-1.430031667
0.0007	0.7	-1.23659	-1.46565	-1.45794	-1.44805	-1.43441	-1.4132	-1.36954	-1.431465
0.000704	0.704	-1.23807	-1.46601	-1.45834	-1.44857	-1.43524	-1.41488	-1.37439	-1.432905
0.000708	0.708	-1.23955	-1.46643	-1.45879	-1.44915	-1.43614	-1.4166	-1.37902	-1.434355
0.000712	0.712	-1.24105	-1.4669	-1.4593	-1.44979	-1.4371	-1.41835	-1.38342	-1.43581
0.000716	0.716	-1.24256	-1.46744	-1.45988	-1.45049	-1.43811	-1.42012	-1.38762	-1.437276667
0.00072	0.72	-1.24408	-1.46803	-1.46051	-1.45125	-1.43918	-1.42191	-1.39162	-1.43875
0.000724	0.724	-1.24562	-1.46868	-1.4612	-1.45207	-1.44029	-1.42371	-1.39545	-1.440233333
0.000728	0.728	-1.24716	-1.46939	-1.46195	-1.45295	-1.44145	-1.42552	-1.3991	-1.441726667
0.000732	0.732	-1.24872	-1.47015	-1.46275	-1.45387	-1.44266	-1.42735	-1.40259	-1.443228333
0.000736	0.736	-1.25029	-1.47096	-1.46361	-1.45485	-1.4439	-1.42918	-1.40594	-1.44474
0.00074	0.74	-1.25187	-1.47183	-1.46452	-1.45588	-1.44518	-1.43101	-1.40915	-1.446261667
0.000744	0.744	-1.25347	-1.47275	-1.46548	-1.45695	-1.4465	-1.43284	-1.41223	-1.447791667
0.000748	0.748	-1.25508	-1.47372	-1.46649	-1.45807	-1.44786	-1.43468	-1.4152	-1.449336667
0.000752	0.752	-1.2567	-1.47473	-1.46755	-1.45924	-1.44924	-1.43651	-1.41807	-1.45089
0.000756	0.756	-1.25834	-1.4758	-1.46866	-1.46045	-1.45066	-1.43834	-1.42084	-1.452458333
0.00076	0.76	-1.25999	-1.47691	-1.46981	-1.46169	-1.4521	-1.44017	-1.42351	-1.454031667
0.000764	0.764	-1.26165	-1.47806	-1.471	-1.46298	-1.45357	-1.44201	-1.42611	-1.455621667
0.000768	0.768	-1.26333	-1.47926	-1.47224	-1.4643	-1.45507	-1.44384	-1.42864	-1.457225
0.000772	0.772	-1.26502	-1.4805	-1.47351	-1.46566	-1.45659	-1.44567	-1.4311	-1.458838333
0.000776	0.776	-1.26673	-1.48178	-1.47483	-1.46706	-1.45814	-1.4475	-1.43351	-1.46047
0.00078	0.78	-1.26846	-1.48309	-1.47618	-1.46849	-1.45971	-1.44933	-1.43586	-1.46211
0.000784	0.784	-1.2702	-1.48444	-1.47757	-1.46995	-1.4613	-1.45116	-1.43816	-1.463763333
0.000788	0.788	-1.27195	-1.48583	-1.47899	-1.47144	-1.46292	-1.453	-1.44042	-1.465433333
0.000792	0.792	-1.27373	-1.48726	-1.48045	-1.47296	-1.46456	-1.45484	-1.44265	-1.46712
0.000796	0.796	-1.27552	-1.48871	-1.48193	-1.47451	-1.46621	-1.45669	-1.44485	-1.468816667
0.0008	0.8	-1.27732	-1.4902	-1.48345	-1.47608	-1.46789	-1.45854	-1.44702	-1.47053
0.000804	0.804	-1.27915	-1.49172	-1.485	-1.47769	-1.46959	-1.4604	-1.44917	-1.472261667
0.000808	0.808	-1.28099	-1.49327	-1.48658	-1.47932	-1.47131	-1.46227	-1.4513	-1.474008333
0.000812	0.812	-1.28285	-1.49484	-1.48819	-1.48098	-1.47305	-1.46415	-1.45341	-1.47577
0.000816	0.816	-1.28473	-1.49645	-1.48982	-1.48266	-1.47481	-1.46603	-1.45552	-1.477548333
0.00082	0.82	-1.28662	-1.49808	-1.49149	-1.48437	-1.4766	-1.46793	-1.45761	-1.479346667
0.000824	0.824	-1.28854	-1.49973	-1.49317	-1.4861	-1.4784	-1.46984	-1.4597	-1.481156667
0.000828	0.828	-1.29047	-1.50142	-1.49488	-1.48786	-1.48022	-1.47176	-1.46179	-1.482988333
0.000832	0.832	-1.29242	-1.50312	-1.49662	-1.48964	-1.48206	-1.4737	-1.46388	-1.484836667
0.000836	0.836	-1.29439	-1.50485	-1.49838	-1.49144	-1.48392	-1.47565	-1.46597	-1.486701667
0.00084	0.84	-1.29638	-1.50661	-1.50016	-1.49326	-1.4858	-1.47761	-1.46806	-1.488583333
0.000844	0.844	-1.29839	-1.50839	-1.50197	-1.49511	-1.4877	-1.47959	-1.47016	-1.490486667
0.000848	0.848	-1.30042	-1.51018	-1.5038	-1.49698	-1.48962	-1.48158	-1.47227	-1.492405
0.000852	0.852	-1.30246	-1.51201	-1.50565	-1.49887	-1.49157	-1.4836	-1.47439	-1.494348333
0.000856	0.856	-1.30453	-1.51385	-1.50753	-1.50078	-1.49353	-1.48563	-1.47652	-1.496306667
0.00086	0.86	-1.30662	-1.51571	-1.50942	-1.50271	-1.49551	-1.48767	-1.47866	-1.49828
0.000864	0.864	-1.30872	-1.5176	-1.51134	-1.50467	-1.49751	-1.48974	-1.48081	-1.500278333
0.000868	0.868	-1.31085	-1.5195	-1.51327	-1.50664	-1.49954	-1.49182	-1.48298	-1.502291667
0.000872	0.872	-1.313	-1.52143	-1.51523	-1.50864	-1.50158	-1.49393	-1.48517	-1.50433
0.000876	0.876	-1.31516	-1.52337	-1.51721	-1.51066	-1.50365	-1.49605	-1.48737	-1.506385
0.00088	0.88	-1.31735	-1.52534	-1.51921	-1.5127	-1.50573	-1.49819	-1.48959	-1.50846
0.000884	0.884	-1.31955	-1.52732	-1.52123	-1.51476	-1.50784	-1.50036	-1.49182	-1.510555
0.000888	0.888	-1.32178	-1.52933	-1.52327	-1.51684	-1.50996	-1.50254	-1.49408	-1.51267
0.000892	0.892	-1.32403	-1.53135	-1.52533	-1.51894	-1.51211	-1.50474	-1.49636	-1.514805
0.000896	0.896	-1.32629	-1.53339	-1.52741	-1.52106	-1.51428	-1.50697	-1.49865	-1.51696
0.0009	0.9	-1.32858	-1.53546	-1.52951	-1.5232	-1.51647	-1.50921	-1.50097	-1.519136667
0.000904	0.904	-1.33089	-1.53754	-1.53163	-1.52536	-1.51868	-1.51148	-1.50331	-1.521333333
0.000908	0.908	-1.33322	-1.53964	-1.53377	-1.52755	-1.52091	-1.51377	-1.50567	-1.523551667
0.000912	0.912	-1.33557	-1.54176	-1.53593	-1.52975	-1.52317	-1.51608	-1.50805	-1.52579
0.000916	0.916	-1.33794	-1.5439	-1.53811	-1.53197	-1.52544	-1.51841	-1.51045	-1.528046667
0.00092	0.92	-1.34032	-1.54606	-1.54031	-1.53422	-1.52774	-1.52077	-1.51287	-1.530328333
0.000924	0.924	-1.34273	-1.54824	-1.54253	-1.53649	-1.53006	-1.52314	-1.51532	-1.53263
0.000928	0.928	-1.34516	-1.55044	-1.54477	-1.53877	-1.53239	-1.52554	-1.51779	-1.53495
0.000932	0.932	-1.34762	-1.55266	-1.54703	-1.54108	-1.53476	-1.52796	-1.52029	-1.537296667
0.000936	0.936	-1.35009	-1.5549	-1.54932	-1.54341	-1.53714	-1.53041	-1.5228	-1.539663333
0.00094	0.94	-1.35258	-1.55716	-1.55162	-1.54576	-1.53954	-1.53287	-1.52534	-1.542048333
0.000944	0.944	-1.35509	-1.55944	-1.55394	-1.54813	-1.54197	-1.53536	-1.5279	-1.544456667
0.000948	0.948	-1.35762	-1.56174	-1.55628	-1.55053	-1.54442	-1.53787	-1.53049	-1.546888333
0.000952	0.952	-1.36017	-1.56406	-1.55865	-1.55294	-1.54689	-1.5404	-1.5331	-1.54934
0.000956	0.956	-1.36275	-1.5664	-1.56104	-1.55538	-1.54938	-1.54296	-1.53573	-1.551815
0.00096	0.96	-1.36534	-1.56876	-1.56344	-1.55783	-1.55189	-1.54554	-1.53839	-1.554308333
0.000964	0.964	-1.36795	-1.57114	-1.56587	-1.56031	-1.55443	-1.54814	-1.54107	-1.556826667
0.000968	0.968	-1.37059	-1.57355	-1.56832	-1.56282	-1.55699	-1.55076	-1.54377	-1.559368333
0.000972	0.972	-1.37324	-1.57597	-1.57079	-1.56534	-1.55957	-1.55341	-1.5465	-1.56193
0.000976	0.976	-1.37592	-1.57842	-1.57329	-1.56789	-1.56218	-1.55608	-1.54925	-1.564518333
0.00098	0.98	-1.37861	-1.58089	-1.5758	-1.57045	-1.5648	-1.55878	-1.55202	-1.567123333
0.000984	0.984	-1.38133	-1.58338	-1.57834	-1.57305	-1.56745	-1.56149	-1.55482	-1.569755
0.000988	0.988	-1.38406	-1.58589	-1.5809	-1.57566	-1.57013	-1.56423	-1.55764	-1.572408333
0.000992	0.992	-1.38682	-1.58842	-1.58348	-1.5783	-1.57282	-1.567	-1.56048	-1.575083333
0.000996	0.996	-1.3896	-1.59098	-1.58609	-1.58096	-1.57554	-1.56979	-1.56335	-1.577785
0.001	1	-1.3924	-1.59356	-1.58872	-1.58364	-1.57829	-1.5726	-1.56624	-1.580508333
0.001004	1.004	-1.39521	-1.59617	-1.59137	-1.58635	-1.58106	-1.57543	-1.56916	-1.583256667
0.001008	1.008	-1.39806	-1.5988	-1.59405	-1.58908	-1.58385	-1.57829	-1.5721	-1.586028333
0.001012	1.012	-1.40092	-1.60145	-1.59675	-1.59184	-1.58666	-1.58118	-1.57506	-1.588823333
0.001016	1.016	-1.4038	-1.60413	-1.59948	-1.59462	-1.58951	-1.58408	-1.57805	-1.591645
0.00102	1.02	-1.40671	-1.60683	-1.60223	-1.59742	-1.59237	-1.58702	-1.58106	-1.594488333
0.001024	1.024	-1.40963	-1.60956	-1.60501	-1.60026	-1.59526	-1.58998	-1.5841	-1.597361667
0.001028	1.028	-1.41258	-1.61232	-1.60782	-1.60312	-1.59818	-1.59296	-1.58716	-1.60026
0.001032	1.032	-1.41555	-1.6151	-1.61065	-1.606	-1.60112	-1.59597	-1.59025	-1.603181667
0.001036	1.036	-1.41855	-1.61791	-1.61351	-1.60891	-1.60409	-1.599	-1.59336	-1.60613
0.00104	1.04	-1.42157	-1.62075	-1.6164	-1.61185	-1.60709	-1.60207	-1.5965	-1.60911
0.001044	1.044	-1.42461	-1.62362	-1.61931	-1.61482	-1.61012	-1.60516	-1.59967	-1.612116667
0.001048	1.048	-1.42768	-1.62652	-1.62226	-1.61782	-1.61317	-1.60828	-1.60286	-1.615151667
0.001052	1.052	-1.43077	-1.62946	-1.62524	-1.62085	-1.61626	-1.61142	-1.60608	-1.618218333
0.001056	1.056	-1.43388	-1.63242	-1.62825	-1.62391	-1.61937	-1.6146	-1.60933	-1.621313333
0.00106	1.06	-1.43703	-1.63542	-1.63129	-1.627	-1.62252	-1.6178	-1.61261	-1.62444
0.001064	1.064	-1.44019	-1.63845	-1.63436	-1.63012	-1.62569	-1.62104	-1.61591	-1.627595
0.001068	1.068	-1.44339	-1.64152	-1.63748	-1.63328	-1.62891	-1.62431	-1.61925	-1.630791667
0.001072	1.072	-1.44662	-1.64463	-1.64063	-1.63648	-1.63215	-1.62762	-1.62262	-1.634021667
0.001076	1.076	-1.44987	-1.64778	-1.64382	-1.63971	-1.63544	-1.63096	-1.62603	-1.63729
0.00108	1.08	-1.45315	-1.65097	-1.64705	-1.64298	-1.63876	-1.63433	-1.62947	-1.640593333
0.001084	1.084	-1.45646	-1.65421	-1.65032	-1.6463	-1.64212	-1.63775	-1.63295	-1.643941667
0.001088	1.088	-1.45981	-1.65749	-1.65364	-1.64966	-1.64553	-1.6412	-1.63646	-1.64733
0.001092	1.092	-1.46318	-1.66083	-1.65702	-1.65307	-1.64898	-1.64471	-1.64002	-1.650771667
0.001096	1.096	-1.46658	-1.66423	-1.66045	-1.65654	-1.65248	-1.64825	-1.64362	-1.654261667
0.0011	1.1	-1.47001	-1.6677	-1.66394	-1.66006	-1.65604	-1.65185	-1.64727	-1.65781
0.001104	1.104	-1.47347	-1.67124	-1.6675	-1.66365	-1.65966	-1.65551	-1.65097	-1.661421667
0.001108	1.108	-1.47694	-1.67486	-1.67114	-1.66731	-1.66335	-1.65923	-1.65473	-1.665103333
0.001112	1.112	-1.48041	-1.67859	-1.67487	-1.67106	-1.66711	-1.66302	-1.65856	-1.668868333
0.001116	1.116	-1.48386	-1.68245	-1.67873	-1.67491	-1.67097	-1.66689	-1.66246	-1.672735
0.00112	1.12	-1.48721	-1.68648	-1.68273	-1.67889	-1.67495	-1.67087	-1.66644	-1.676726667
0.001124	1.124	-1.4903	-1.6908	-1.68697	-1.68307	-1.67909	-1.67498	-1.67054	-1.680908333
0.001128	1.128	-1.49238	-1.69578	-1.6917	-1.68761	-1.68349	-1.67928	-1.67478	-1.68544
0.00112991	1.12991	-1.49125	-1.69911	-1.69449	-1.69009	-1.68578	-1.68146	-1.67688	-1.687968333
0.00112991	1.12991	-1.49125	-1.69911	-1.69449	-1.69009	-1.68578	-1.68146	-1.67688	-1.687968333
0.001132	1.132	-1.49169	-1.6997	-1.69685	-1.69302	-1.68863	-1.68405	-1.67928	-1.690255
0.0011325	1.1325	-1.49221	-1.69909	-1.6967	-1.69331	-1.68919	-1.68469	-1.67988	-1.690476667
0.0011325	1.1325	-1.49221	-1.69909	-1.6967	-1.69331	-1.68919	-1.68469	-1.67988	-1.690476667
0.001136	1.136	-1.494	-1.69597	-1.69504	-1.69345	-1.69114	-1.68803	-1.68393	-1.69126
0.00114	1.14	-1.49464	-1.69355	-1.69331	-1.69267	-1.69155	-1.68985	-1.68733	-1.691376667
0.001144	1.144	-1.49476	-1.69176	-1.6919	-1.69178	-1.69137	-1.69059	-1.68929	-1.691115
0.001148	1.148	-1.49461	-1.69036	-1.69071	-1.69091	-1.69093	-1.69072	-1.69021	-1.69064
0.001152	1.152	-1.49434	-1.68922	-1.6897	-1.69008	-1.69036	-1.6905	-1.69047	-1.690055
0.001156	1.156	-1.49399	-1.68828	-1.68882	-1.6893	-1.68973	-1.69007	-1.69033	-1.689421667
0.00116	1.16	-1.49362	-1.68749	-1.68805	-1.68858	-1.68908	-1.68954	-1.68997	-1.688785
0.001164	1.164	-1.49324	-1.68683	-1.68737	-1.68792	-1.68844	-1.68896	-1.68947	-1.688165
0.001168	1.168	-1.49288	-1.68626	-1.68678	-1.68731	-1.68784	-1.68837	-1.68891	-1.687578333
0.001172	1.172	-1.49254	-1.68578	-1.68627	-1.68677	-1.68728	-1.68779	-1.68834	-1.687038333
0.001176	1.176	-1.49222	-1.68539	-1.68583	-1.68629	-1.68676	-1.68725	-1.68778	-1.68655
0.00118	1.18	-1.49194	-1.68506	-1.68546	-1.68587	-1.6863	-1.68676	-1.68725	-1.686116667
0.001184	1.184	-1.4917	-1.68481	-1.68515	-1.68551	-1.6859	-1.68631	-1.68677	-1.685741667
0.001188	1.188	-1.4915	-1.68461	-1.6849	-1.68522	-1.68556	-1.68592	-1.68632	-1.685421667
0.001192	1.192	-1.49134	-1.68449	-1.68472	-1.68498	-1.68527	-1.68558	-1.68594	-1.685163333
0.001196	1.196	-1.49122	-1.68442	-1.6846	-1.68481	-1.68504	-1.6853	-1.6856	-1.684961667
0.0012	1.2	-1.49115	-1.68442	-1.68454	-1.6847	-1.68488	-1.68508	-1.68533	-1.684825
0.001204	1.204	-1.49112	-1.68447	-1.68455	-1.68464	-1.68477	-1.68492	-1.68511	-1.684743333
0.001208	1.208	-1.49113	-1.68459	-1.68461	-1.68465	-1.68472	-1.68482	-1.68495	-1.684723333
0.001212	1.212	-1.49119	-1.68477	-1.68473	-1.68472	-1.68473	-1.68477	-1.68484	-1.68476
0.001216	1.216	-1.49128	-1.68501	-1.68491	-1.68484	-1.6848	-1.68479	-1.6848	-1.684858333
0.00122	1.22	-1.49142	-1.68531	-1.68516	-1.68503	-1.68494	-1.68486	-1.68482	-1.68502
0.001224	1.224	-1.49161	-1.68567	-1.68546	-1.68528	-1.68513	-1.685	-1.68489	-1.685238333
0.001228	1.228	-1.49183	-1.68609	-1.68583	-1.68559	-1.68538	-1.6852	-1.68503	-1.68552
0.001232	1.232	-1.49209	-1.68658	-1.68626	-1.68597	-1.6857	-1.68546	-1.68523	-1.685866667
0.001236	1.236	-1.49238	-1.68714	-1.68676	-1.68641	-1.68609	-1.68578	-1.68549	-1.686278333
0.00124	1.24	-1.49271	-1.68777	-1.68733	-1.68692	-1.68654	-1.68617	-1.68582	-1.686758333
0.001244	1.244	-1.49305	-1.68848	-1.68798	-1.6875	-1.68705	-1.68663	-1.68621	-1.687308333
0.001248	1.248	-1.49342	-1.68926	-1.6887	-1.68816	-1.68765	-1.68716	-1.68668	-1.687935
0.001252	1.252	-1.49379	-1.69014	-1.6895	-1.6889	-1.68832	-1.68776	-1.68721	-1.688638333
0.001256	1.256	-1.49413	-1.69111	-1.6904	-1.68972	-1.68907	-1.68844	-1.68782	-1.689426667
0.00126	1.26	-1.49442	-1.69222	-1.69142	-1.69065	-1.68992	-1.68922	-1.68851	-1.690323333
0.001264	1.264	-1.49455	-1.69349	-1.69258	-1.69172	-1.69089	-1.69009	-1.68929	-1.691343333
0.001268	1.268	-1.49429	-1.69507	-1.69398	-1.69297	-1.69201	-1.69109	-1.69018	-1.69255
0.00127072	1.27072	-1.4934	-1.69653	-1.69521	-1.69401	-1.69291	-1.69188	-1.69087	-1.693568333
0.00127072	1.27072	-1.4934	-1.69653	-1.69521	-1.69401	-1.69291	-1.69188	-1.69087	-1.693568333
0.001272	1.272	-1.49295	-1.69719	-1.6959	-1.69461	-1.69341	-1.6923	-1.69122	-1.694105
0.001276	1.276	-1.49373	-1.69638	-1.69594	-1.69532	-1.69452	-1.69356	-1.69244	-1.694693333
0.0012773	1.2773	-1.49386	-1.69619	-1.69584	-1.69534	-1.69468	-1.69385	-1.69282	-1.694786667
0.0012773	1.2773	-1.49386	-1.69619	-1.69584	-1.69534	-1.69468	-1.69385	-1.69282	-1.694786667
0.00128	1.28	-1.49403	-1.69593	-1.69568	-1.69534	-1.69488	-1.69428	-1.69348	-1.694931667
0.001284	1.284	-1.49409	-1.6958	-1.6956	-1.69536	-1.69506	-1.69468	-1.69417	-1.695111667
0.00128622	1.28622	-1.49403	-1.69584	-1.69564	-1.69542	-1.69516	-1.69485	-1.69444	-1.695225
0.00128622	1.28622	-1.49403	-1.69584	-1.69564	-1.69542	-1.69516	-1.69485	-1.69444	-1.695225
0.001288	1.288	-1.49394	-1.69593	-1.69572	-1.6955	-1.69525	-1.69497	-1.69462	-1.695331667
0.001292	1.292	-1.494	-1.69587	-1.69576	-1.69561	-1.69543	-1.69522	-1.69495	-1.695473333
0.001296	1.296	-1.49404	-1.69581	-1.69574	-1.69564	-1.69553	-1.69538	-1.6952	-1.69555
0.0013	1.3	-1.49407	-1.69576	-1.69572	-1.69566	-1.69558	-1.69549	-1.69536	-1.695595
0.001304	1.304	-1.49409	-1.69574	-1.69571	-1.69567	-1.69562	-1.69556	-1.69547	-1.695628333
0.001308	1.308	-1.4941	-1.69572	-1.6957	-1.69567	-1.69564	-1.6956	-1.69555	-1.695646667
0.001312	1.312	-1.49411	-1.69571	-1.69569	-1.69568	-1.69566	-1.69563	-1.69559	-1.69566
0.001316	1.316	-1.49411	-1.6957	-1.69569	-1.69568	-1.69567	-1.69565	-1.69563	-1.69567
0.00132	1.32	-1.49412	-1.69569	-1.69569	-1.69568	-1.69567	-1.69566	-1.69565	-1.695673333
0.001324	1.324	-1.49412	-1.69569	-1.69569	-1.69568	-1.69568	-1.69567	-1.69566	-1.695678333
0.001328	1.328	-1.49412	-1.69569	-1.69568	-1.69568	-1.69568	-1.69567	-1.69567	-1.695678333
0.001332	1.332	-1.49412	-1.69569	-1.69568	-1.69568	-1.69568	-1.69568	-1.69567	-1.69568
0.001336	1.336	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00134	1.34	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001344	1.344	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001348	1.348	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001352	1.352	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001356	1.356	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00136	1.36	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001364	1.364	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001368	1.368	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001372	1.372	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001376	1.376	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00138	1.38	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001384	1.384	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001388	1.388	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001392	1.392	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001396	1.396	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.0014	1.4	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001404	1.404	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001408	1.408	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001412	1.412	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001416	1.416	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00142	1.42	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001424	1.424	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001428	1.428	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001432	1.432	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001436	1.436	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00144	1.44	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001444	1.444	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001448	1.448	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001452	1.452	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001456	1.456	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00146	1.46	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001464	1.464	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001468	1.468	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001472	1.472	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001476	1.476	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00148	1.48	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001484	1.484	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001488	1.488	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001492	1.492	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001496	1.496	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.0015	1.5	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001504	1.504	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001508	1.508	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001512	1.512	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001516	1.516	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00152	1.52	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001524	1.524	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001528	1.528	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001532	1.532	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001536	1.536	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00154	1.54	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001544	1.544	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001548	1.548	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001552	1.552	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001556	1.556	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00156	1.56	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001564	1.564	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001568	1.568	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001572	1.572	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001576	1.576	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00158	1.58	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001584	1.584	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001588	1.588	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001592	1.592	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001596	1.596	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.0016	1.6	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001604	1.604	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001608	1.608	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001612	1.612	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001616	1.616	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00162	1.62	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001624	1.624	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001628	1.628	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001632	1.632	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001636	1.636	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00164	1.64	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001644	1.644	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001648	1.648	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001652	1.652	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001656	1.656	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00166	1.66	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001664	1.664	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001668	1.668	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001672	1.672	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001676	1.676	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00168	1.68	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001684	1.684	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001688	1.688	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001692	1.692	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001696	1.696	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.0017	1.7	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001704	1.704	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001708	1.708	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001712	1.712	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001716	1.716	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00172	1.72	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001724	1.724	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001728	1.728	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001732	1.732	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001736	1.736	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00174	1.74	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001744	1.744	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001748	1.748	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001752	1.752	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001756	1.756	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00176	1.76	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001764	1.764	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001768	1.768	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001772	1.772	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001776	1.776	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00178	1.78	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001784	1.784	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001788	1.788	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001792	1.792	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001796	1.796	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.0018	1.8	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001804	1.804	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001808	1.808	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001812	1.812	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001816	1.816	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00182	1.82	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001824	1.824	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001828	1.828	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001832	1.832	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001836	1.836	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00184	1.84	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001844	1.844	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001848	1.848	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001852	1.852	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001856	1.856	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00186	1.86	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001864	1.864	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001868	1.868	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001872	1.872	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001876	1.876	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00188	1.88	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001884	1.884	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001888	1.888	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001892	1.892	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001896	1.896	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.0019	1.9	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001904	1.904	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001908	1.908	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001912	1.912	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001916	1.916	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00192	1.92	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001924	1.924	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001928	1.928	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001932	1.932	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001936	1.936	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00194	1.94	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001944	1.944	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001948	1.948	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001952	1.952	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001956	1.956	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00196	1.96	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001964	1.964	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001968	1.968	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001972	1.972	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001976	1.976	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00198	1.98	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001984	1.984	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001988	1.988	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001992	1.992	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.001996	1.996	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.002	2	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568


==> 18032019_B20.txt <==
time	Zeit in [ms]	JochAussen.B	JochInnen1.B	JochInnen2.B	JochInnen3.B	JochInnen4.B	JochInnen5.B	JochInnen6.B	Summe
0	0	0	0	0	0	0	0	0	0
4.49E-09	4.49E-06	-1.78E-08	-1.28E-07	-1.86E-12	-1.71E-17	-9.69E-23	-1.39E-28	-7.51E-35	-2.13291E-08
4.49E-09	4.49E-06	-1.78E-08	-1.28E-07	-1.86E-12	-1.71E-17	-9.69E-23	-1.39E-28	-7.51E-35	-2.13291E-08
5.22E-09	5.22E-06	-2.73E-08	-1.96E-07	-3.33E-12	-3.57E-17	-2.37E-22	-6.52E-28	-6.89E-34	-3.26559E-08
5.22E-09	5.22E-06	-2.73E-08	-1.96E-07	-3.33E-12	-3.57E-17	-2.37E-22	-6.52E-28	-6.89E-34	-3.26559E-08
3.30E-05	3.30E-02	-0.10043	-0.686263	-0.0158736	-0.0011931	-8.25E-05	-3.13E-06	-4.65E-08	-0.117235898
3.30E-05	3.30E-02	-0.10043	-0.686263	-0.0158736	-0.0011931	-8.25E-05	-3.13E-06	-4.65E-08	-0.117235898
4.00E-05	4.00E-02	-0.122129	-0.830961	-0.0219372	-0.00173974	-0.000144057	-6.72E-06	-1.23E-07	-0.142464806
8.00E-05	8.00E-02	-0.241882	-1.39431	-0.286791	-0.00793752	-0.00092321	-8.53E-05	-3.36E-06	-0.281675059
0.00012	0.12	-0.362803	-1.41793	-1.07741	-0.0348958	-0.00303346	-0.000358875	-2.08E-05	-0.422274826
0.00016	0.16	-0.479106	-1.49312	-1.41942	-0.421334	-0.00978424	-0.00102775	-7.48E-05	-0.557460129
0.0002	0.2	-0.596712	-1.50876	-1.44209	-1.17434	-0.0368043	-0.00258557	-0.000209599	-0.694131578
0.00024	0.24	-0.709922	-1.55421	-1.51453	-1.44361	-0.433545	-0.00769578	-0.000519914	-0.825685116
0.000277524	0.277524	-0.817536	-1.57189	-1.53507	-1.46858	-1.10494	-0.0228728	-0.00117687	-0.950754945
0.000277524	0.277524	-0.817536	-1.57189	-1.53507	-1.46858	-1.10494	-0.0228728	-0.00117687	-0.950754945
0.00028	0.28	-0.82474	-1.57253	-1.53588	-1.46998	-1.14994	-0.0252271	-0.0012375	-0.959132433
0.00032	0.32	-0.939789	-1.60894	-1.58314	-1.54546	-1.4776	-0.339555	-0.00346209	-1.093026182
0.00036	0.36	-1.06345	-1.64499	-1.62145	-1.58648	-1.52217	-1.04119	-0.0105588	-1.237806467
0.000365184	0.365184	-1.0806	-1.64839	-1.62499	-1.59024	-1.52654	-1.14553	-0.012649	-1.2580565
0.000365184	0.365184	-1.0806	-1.64839	-1.62499	-1.59024	-1.52654	-1.14553	-0.012649	-1.2580565
0.0004	0.4	-1.13133	-1.5869	-1.57747	-1.56264	-1.53766	-1.48649	-0.15802	-1.318196667
0.00044	0.44	-1.15197	-1.55104	-1.54412	-1.53293	-1.51333	-1.47059	-0.442309	-1.3423865
0.00048	0.48	-1.16654	-1.52392	-1.51727	-1.50648	-1.4875	-1.44593	-0.672889	-1.358998167
0.00052	0.52	-1.17903	-1.50257	-1.49587	-1.48513	-1.46639	-1.42555	-0.861139	-1.372774833
0.00056	0.56	-1.19088	-1.48624	-1.47926	-1.46837	-1.44969	-1.40955	-1.01935	-1.38541
0.0006	0.6	-1.20294	-1.47445	-1.46706	-1.45594	-1.43743	-1.39895	-1.15352	-1.397891667
0.00064	0.64	-1.21568	-1.46711	-1.45936	-1.44826	-1.43069	-1.3968	-1.26255	-1.410795
0.00068	0.68	-1.22936	-1.46473	-1.45692	-1.44646	-1.43124	-1.40557	-1.34139	-1.424385
0.00072	0.72	-1.24408	-1.46803	-1.46051	-1.45125	-1.43918	-1.42191	-1.39162	-1.43875
0.00076	0.76	-1.25999	-1.47691	-1.46981	-1.46169	-1.4521	-1.44017	-1.42351	-1.454031667
0.0008	0.8	-1.27732	-1.4902	-1.48345	-1.47608	-1.46789	-1.45854	-1.44702	-1.47053
0.00084	0.84	-1.29638	-1.50661	-1.50016	-1.49326	-1.4858	-1.47761	-1.46806	-1.488583333
0.00088	0.88	-1.31735	-1.52534	-1.51921	-1.5127	-1.50573	-1.49819	-1.48959	-1.50846
0.00092	0.92	-1.34032	-1.54606	-1.54031	-1.53422	-1.52774	-1.52077	-1.51287	-1.530328333
0.00096	0.96	-1.36534	-1.56876	-1.56344	-1.55783	-1.55189	-1.54554	-1.53839	-1.554308333
0.001	1	-1.3924	-1.59356	-1.58872	-1.58364	-1.57829	-1.5726	-1.56624	-1.580508333
0.00104	1.04	-1.42157	-1.62075	-1.6164	-1.61185	-1.60709	-1.60207	-1.5965	-1.60911
0.00108	1.08	-1.45315	-1.65097	-1.64705	-1.64298	-1.63876	-1.63433	-1.62947	-1.640593333
0.00112	1.12	-1.48721	-1.68648	-1.68273	-1.67889	-1.67495	-1.67087	-1.66644	-1.676726667
0.00112991	1.12991	-1.49125	-1.69911	-1.69449	-1.69009	-1.68578	-1.68146	-1.67688	-1.687968333
0.00112991	1.12991	-1.49125	-1.69911	-1.69449	-1.69009	-1.68578	-1.68146	-1.67688	-1.687968333
0.0011325	1.1325	-1.49221	-1.69909	-1.6967	-1.69331	-1.68919	-1.68469	-1.67988	-1.690476667
0.0011325	1.1325	-1.49221	-1.69909	-1.6967	-1.69331	-1.68919	-1.68469	-1.67988	-1.690476667
0.00116	1.16	-1.49362	-1.68749	-1.68805	-1.68858	-1.68908	-1.68954	-1.68997	-1.688785
0.0012	1.2	-1.49115	-1.68442	-1.68454	-1.6847	-1.68488	-1.68508	-1.68533	-1.684825
0.00124	1.24	-1.49271	-1.68777	-1.68733	-1.68692	-1.68654	-1.68617	-1.68582	-1.686758333
0.00127072	1.27072	-1.4934	-1.69653	-1.69521	-1.69401	-1.69291	-1.69188	-1.69087	-1.693568333
0.00127072	1.27072	-1.4934	-1.69653	-1.69521	-1.69401	-1.69291	-1.69188	-1.69087	-1.693568333
0.0012773	1.2773	-1.49386	-1.69619	-1.69584	-1.69534	-1.69468	-1.69385	-1.69282	-1.694786667
0.0012773	1.2773	-1.49386	-1.69619	-1.69584	-1.69534	-1.69468	-1.69385	-1.69282	-1.694786667
0.00128	1.28	-1.49403	-1.69593	-1.69568	-1.69534	-1.69488	-1.69428	-1.69348	-1.694931667
0.00128622	1.28622	-1.49403	-1.69584	-1.69564	-1.69542	-1.69516	-1.69485	-1.69444	-1.695225
0.00128622	1.28622	-1.49403	-1.69584	-1.69564	-1.69542	-1.69516	-1.69485	-1.69444	-1.695225
0.00132	1.32	-1.49412	-1.69569	-1.69569	-1.69568	-1.69567	-1.69566	-1.69565	-1.695673333
0.00136	1.36	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.0014	1.4	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00144	1.44	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00148	1.48	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00152	1.52	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00156	1.56	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.0016	1.6	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00164	1.64	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00168	1.68	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00172	1.72	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00176	1.76	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.0018	1.8	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00184	1.84	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00188	1.88	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00192	1.92	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00196	1.96	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.002	2	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.002	2	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.002	2	-1.49412	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568	-1.69568
0.00200717	2.00717	-1.48491	-1.64009	-1.65817	-1.67137	-1.68106	-1.688	-1.69279	-1.671913333
0.00200717	2.00717	-1.48491	-1.64009	-1.65817	-1.67137	-1.68106	-1.688	-1.69279	-1.671913333
0.002033	2.033	-1.42798	-1.43236	-1.50267	-1.54449	-1.57457	-1.59826	-1.61866	-1.545168333
0.002033	2.033	-1.42798	-1.43236	-1.50267	-1.54449	-1.57457	-1.59826	-1.61866	-1.545168333
0.00204	2.04	-1.41061	-1.36918	-1.46563	-1.5153	-1.54934	-1.57552	-1.59777	-1.512123333
0.00208	2.08	-1.29475	-0.847797	-1.32539	-1.40066	-1.44609	-1.4792	-1.50649	-1.334271167
0.00212	2.12	-1.15414	-0.149276	-1.26156	-1.34218	-1.38887	-1.42252	-1.45017	-1.169096
0.00216	2.16	-0.999458	0.600278	-1.20215	-1.2993	-1.34911	-1.38363	-1.41146	-1.007562
0.00216858	2.16858	-0.965501	0.76539	-1.18947	-1.29111	-1.34176	-1.37657	-1.40451	-0.973005
0.00216858	2.16858	-0.965501	0.76539	-1.18947	-1.29111	-1.34176	-1.37657	-1.40451	-0.973005
0.0022	2.2	-0.865161	1.20763	-1.12199	-1.26223	-1.3173	-1.35342	-1.38187	-0.87153
0.00224	2.24	-0.807797	1.25424	-0.939049	-1.22328	-1.2886	-1.32792	-1.35764	-0.813708167
0.00228	2.28	-0.761754	1.24904	-0.753391	-1.19293	-1.26409	-1.3058	-1.33684	-0.767335167
0.00232	2.32	-0.718993	1.24345	-0.572272	-1.16774	-1.24358	-1.28683	-1.31875	-0.724287
0.00236	2.36	-0.679032	1.23816	-0.399304	-1.1444	-1.22566	-1.27029	-1.30287	-0.684060667
0.0024	2.4	-0.641669	1.23311	-0.23659	-1.12146	-1.20947	-1.25558	-1.28876	-0.646458333
0.00244	2.44	-0.606752	1.22832	-0.0853897	-1.09802	-1.19449	-1.24227	-1.27607	-0.61131995
0.0024775	2.4775	-0.57638	1.22593	0.0386518	-1.07201	-1.18113	-1.23077	-1.2652	-0.5807547
0.0024775	2.4775	-0.57638	1.22593	0.0386518	-1.07201	-1.18113	-1.23077	-1.2652	-0.5807547
0.00248	2.48	-0.574467	1.22583	0.0459103	-1.06994	-1.18024	-1.23003	-1.26451	-0.57882995
0.00252	2.52	-0.544945	1.22326	0.157176	-1.03692	-1.16609	-1.21856	-1.25388	-0.549169
0.00256	2.56	-0.51627	1.22296	0.262189	-1.00365	-1.15252	-1.20773	-1.244	-0.5204585
0.0026	2.6	-0.487212	1.22676	0.365309	-0.969134	-1.1397	-1.19753	-1.23476	-0.491509167
0.00264	2.64	-0.456671	1.23487	0.471887	-0.932578	-1.12758	-1.18791	-1.22607	-0.461230167
0.00268	2.68	-0.423747	1.24637	0.587473	-0.893303	-1.11604	-1.17884	-1.21789	-0.428705
0.00272	2.72	-0.387854	1.25955	0.716653	-0.85064	-1.10498	-1.17026	-1.21015	-0.3933045
0.00276	2.76	-0.348855	1.27268	0.861288	-0.803664	-1.09426	-1.1621	-1.20283	-0.354814333
0.0028	2.8	-0.307414	1.28495	1.01503	-0.748982	-1.08368	-1.15431	-1.19586	-0.313808667
0.00284	2.84	-0.266159	1.298	1.14519	-0.671521	-1.07287	-1.14682	-1.18923	-0.272875167
0.00288	2.88	-0.228964	1.31023	1.20934	-0.551619	-1.06099	-1.13952	-1.18288	-0.2359065
0.00292	2.92	-0.195169	1.31703	1.23029	-0.40419	-1.04726	-1.13228	-1.17678	-0.202198333
0.00296	2.96	-0.163162	1.31904	1.23767	-0.249816	-1.03139	-1.12499	-1.17089	-0.170062667
0.003	3	-0.133217	1.31684	1.23907	-0.0984284	-1.01326	-1.1176	-1.16517	-0.139758067
0.00304	3.04	-0.106176	1.31085	1.23785	0.0384001	-0.990444	-1.11008	-1.15959	-0.112168983
0.00308	3.08	-0.0829772	1.30153	1.23267	0.153579	-0.961267	-1.10224	-1.15411	-0.088306333
0.00312	3.12	-0.0636143	1.28863	1.2224	0.253561	-0.930975	-1.09423	-1.14871	-0.068220667
0.00316	3.16	-0.0480074	1.27277	1.20893	0.336353	-0.899806	-1.08621	-1.14339	-0.051892167
0.0032	3.2	-0.0359154	1.25461	1.1931	0.401816	-0.867935	-1.07826	-1.13815	-0.0391365
0.00324	3.24	-0.0268842	1.23499	1.17568	0.451169	-0.835602	-1.07042	-1.13299	-0.029528833
0.00328	3.28	-0.0203343	1.21474	1.15742	0.486478	-0.803077	-1.0627	-1.12793	-0.0225115
0.00332	3.32	-0.0156685	1.19467	1.13898	0.510159	-0.770624	-1.05507	-1.12295	-0.0174725
0.00336	3.36	-0.0123591	1.17537	1.12085	0.524591	-0.738481	-1.04751	-1.11807	-0.013875
0.0034	3.4	-0.00999148	1.15718	1.10334	0.531885	-0.706844	-1.04001	-1.11329	-0.011289833
0.00344	3.44	-0.0082671	1.14024	1.08659	0.533787	-0.675868	-1.03253	-1.10859	-0.009395167
0.00348	3.48	-0.00698227	1.12453	1.07062	0.531685	-0.645673	-1.02505	-1.10398	-0.007978
0.00352	3.52	-0.0060016	1.10995	1.05539	0.526653	-0.616342	-1.01756	-1.09945	-0.006893167
0.00356	3.56	-0.00523556	1.0964	1.04081	0.519514	-0.587936	-1.01005	-1.09499	-0.006042
0.0036	3.6	-0.00462439	1.08372	1.02681	0.510893	-0.560489	-1.00249	-1.09062	-0.005362667
0.00364	3.64	-0.00412755	1.07182	1.01329	0.501264	-0.534023	-0.994886	-1.08631	-0.0048075
0.00368	3.68	-0.00371694	1.06057	1.00019	0.490989	-0.508542	-0.987223	-1.08207	-0.004347667
0.00370076	3.70076	-0.00353103	1.05496	0.993528	0.485496	-0.495707	-0.983223	-1.07989	-0.004139333
0.00370076	3.70076	-0.00353103	1.05496	0.993528	0.485496	-0.495707	-0.983223	-1.07989	-0.004139333
0.00370411	3.70411	-0.00350687	1.05405	0.992461	0.484602	-0.49366	-0.982575	-1.07954	-0.004110333
0.00370411	3.70411	-0.00350687	1.05405	0.992461	0.484602	-0.49366	-0.982575	-1.07954	-0.004110333
0.00372	3.72	-0.00344639	1.04945	0.987408	0.480342	-0.484044	-0.979498	-1.07789	-0.004038667
0.00376	3.76	-0.00334484	1.03826	0.974724	0.469518	-0.460515	-0.971708	-1.07377	-0.003915167
0.0038	3.8	-0.00325684	1.0278	0.962174	0.458661	-0.437939	-0.963848	-1.06971	-0.003810333
0.00384	3.84	-0.00317692	1.01792	0.949806	0.44789	-0.416294	-0.955917	-1.06571	-0.0037175
0.00388	3.88	-0.00310204	1.00852	0.93763	0.437298	-0.395556	-0.947916	-1.06175	-0.003629
0.00392	3.92	-0.00303016	0.999519	0.925641	0.426957	-0.375697	-0.939843	-1.05785	-0.0035455
0.00396	3.96	-0.00295983	0.990849	0.913828	0.416916	-0.356687	-0.931699	-1.05399	-0.003463833
0.004	4	-0.00289008	0.982464	0.902181	0.407213	-0.338498	-0.923487	-1.05018	-0.0033845
0.00404	4.04	-0.00282026	0.974324	0.890691	0.397869	-0.321098	-0.915206	-1.04641	-0.003305
0.00408	4.08	-0.00274995	0.966396	0.879353	0.388897	-0.304457	-0.906861	-1.04268	-0.003225333
0.00412	4.12	-0.00267898	0.958649	0.868162	0.380302	-0.288545	-0.898453	-1.03899	-0.003145833
0.00415395	4.15395	-0.00261817	0.952198	0.858776	0.373302	-0.275588	-0.891269	-1.03589	-0.0030785
0.00415395	4.15395	-0.00261817	0.952198	0.858776	0.373302	-0.275588	-0.891269	-1.03589	-0.0030785
0.00416	4.16	-0.00260909	0.95105	0.857116	0.372084	-0.273331	-0.889985	-1.03534	-0.003067667
0.00416181	4.16181	-0.00260692	0.950704	0.85662	0.371721	-0.27266	-0.889601	-1.03517	-0.003064333
0.00416181	4.16181	-0.00260692	0.950704	0.85662	0.371721	-0.27266	-0.889601	-1.03517	-0.003064333
0.0042	4.2	-0.00256926	0.943398	0.846203	0.364235	-0.258787	-0.881462	-1.03172	-0.003022167
0.00421801	4.21801	-0.00255132	0.939995	0.841331	0.36082	-0.252448	-0.877606	-1.0301	-0.003001333
0.00421801	4.21801	-0.00255132	0.939995	0.841331	0.36082	-0.252448	-0.877606	-1.0301	-0.003001333
0.00424	4.24	-0.00253067	0.935867	0.835418	0.356747	-0.244882	-0.872885	-1.02813	-0.0029775
0.00428	4.28	-0.0024958	0.928422	0.824766	0.349609	-0.23159	-0.86426	-1.02457	-0.002937167
0.00432	4.32	-0.00246299	0.92106	0.814252	0.342806	-0.218883	-0.855591	-1.02104	-0.002899333
0.00436	4.36	-0.00243202	0.913768	0.803879	0.336324	-0.206736	-0.846881	-1.01754	-0.002864333
0.0044	4.4	-0.00240267	0.906534	0.793654	0.330149	-0.195124	-0.838136	-1.01407	-0.002832167
0.00444	4.44	-0.00237476	0.89935	0.783581	0.324265	-0.184023	-0.829358	-1.01061	-0.002799167
0.00448	4.48	-0.00234815	0.892208	0.773663	0.318657	-0.173411	-0.820554	-1.00718	-0.0027695
0.00452	4.52	-0.00232268	0.8851	0.763905	0.313311	-0.163265	-0.811728	-1.00377	-0.002741167
0.00456	4.56	-0.00229825	0.878022	0.754309	0.308212	-0.153566	-0.802883	-1.00037	-0.002712667
0.0046	4.6	-0.00227474	0.870967	0.744877	0.303347	-0.144293	-0.794026	-0.996994	-0.002687
0.00464	4.64	-0.00225207	0.863934	0.735612	0.298702	-0.135429	-0.785158	-0.993628	-0.002661167
0.00468	4.68	-0.00223016	0.856918	0.726514	0.294266	-0.126956	-0.776286	-0.990274	-0.002636333
0.00472	4.72	-0.00220893	0.849917	0.717584	0.290026	-0.118858	-0.767414	-0.986931	-0.002612667
0.00476	4.76	-0.00218833	0.84293	0.708822	0.285973	-0.111121	-0.758544	-0.983596	-0.002589333
0.0048	4.8	-0.00216829	0.835955	0.700228	0.282096	-0.10373	-0.74968	-0.980268	-0.0025665
0.00484	4.84	-0.00214876	0.828991	0.6918	0.278386	-0.0966721	-0.740827	-0.976947	-0.00254485
0.00488	4.88	-0.00212971	0.82204	0.683537	0.274835	-0.0899358	-0.731987	-0.973629	-0.0025233
0.00492	4.92	-0.00211109	0.815101	0.675438	0.271435	-0.0835106	-0.723163	-0.970314	-0.002502267
0.00496	4.96	-0.00209286	0.808174	0.667499	0.268181	-0.0773865	-0.714358	-0.967	-0.00248175
0.005	5	-0.002075	0.801261	0.65972	0.265064	-0.0715551	-0.705574	-0.963686	-0.002461683
0.00504	5.04	-0.00205748	0.794363	0.652096	0.262081	-0.0660082	-0.696813	-0.96037	-0.002441867
0.00508	5.08	-0.00204027	0.787481	0.644626	0.259226	-0.0607393	-0.688076	-0.957052	-0.002422383
0.00512	5.12	-0.00202335	0.780618	0.637305	0.256496	-0.055743	-0.679365	-0.95373	-0.002403167
0.00516	5.16	-0.0020067	0.773774	0.630132	0.253886	-0.0510142	-0.670681	-0.950403	-0.002384367
0.0052	5.2	-0.0019903	0.766951	0.623103	0.251394	-0.046549	-0.662024	-0.94707	-0.002365833
0.00524	5.24	-0.00197414	0.760152	0.616215	0.249017	-0.0423445	-0.653396	-0.943729	-0.002347583
0.00528	5.28	-0.0019582	0.753379	0.609465	0.246753	-0.0383978	-0.644795	-0.940381	-0.002329467
0.00532	5.32	-0.00194248	0.746634	0.602849	0.2446	-0.0347074	-0.636223	-0.937022	-0.002311567
0.00536	5.36	-0.00192696	0.739919	0.596364	0.242556	-0.0312707	-0.627679	-0.933654	-0.002294117
0.0054	5.4	-0.00191163	0.733236	0.590008	0.240619	-0.0280855	-0.619163	-0.930275	-0.00227675
0.00544	5.44	-0.00189648	0.726587	0.583778	0.238786	-0.0251497	-0.610676	-0.926883	-0.002259617
0.00548	5.48	-0.00188152	0.719975	0.577671	0.237055	-0.0224592	-0.602218	-0.923478	-0.002242367
0.00552	5.52	-0.00186673	0.713401	0.571683	0.235423	-0.0200103	-0.59379	-0.92006	-0.00222555
0.00556	5.56	-0.0018521	0.706868	0.565813	0.233886	-0.017799	-0.585393	-0.916628	-0.002208833
0.0056	5.6	-0.00183764	0.700377	0.560057	0.232434	-0.0158099	-0.577032	-0.91318	-0.002192317
0.00564	5.64	-0.00182334	0.69393	0.554412	0.231064	-0.0140356	-0.568709	-0.909717	-0.002175933
0.00568	5.68	-0.0018092	0.68753	0.548876	0.229766	-0.0124641	-0.560429	-0.906238	-0.00215985
0.00572	5.72	-0.00179521	0.681178	0.543445	0.228533	-0.0110803	-0.552197	-0.902741	-0.002143717
0.00576	5.76	-0.00178137	0.674875	0.538116	0.227355	-0.00986904	-0.544017	-0.899228	-0.002128007
0.0058	5.8	-0.00176769	0.668624	0.532887	0.226221	-0.00881128	-0.535897	-0.895697	-0.002112213
0.00584	5.84	-0.00175415	0.662424	0.527753	0.225121	-0.00788659	-0.527843	-0.892149	-0.002096765
0.00588	5.88	-0.00174076	0.656279	0.52271	0.224044	-0.00707498	-0.519863	-0.888582	-0.002081163
0.00592	5.92	-0.00172752	0.650188	0.517757	0.222982	-0.00636399	-0.511961	-0.884998	-0.002065998
0.00596	5.96	-0.00171442	0.644152	0.512888	0.221926	-0.00573209	-0.504144	-0.881396	-0.002051015
0.006	6	-0.00170147	0.638173	0.5081	0.220872	-0.00517021	-0.496414	-0.877776	-0.002035868
0.00604	6.04	-0.00168866	0.63225	0.503389	0.219815	-0.00466866	-0.488776	-0.874138	-0.002021443
0.00608	6.08	-0.00167599	0.626386	0.498752	0.218752	-0.00421602	-0.481231	-0.870483	-0.00200667
0.00612	6.12	-0.00166346	0.620579	0.494186	0.217678	-0.00380376	-0.473783	-0.86681	-0.001992293
0.00616	6.16	-0.00165107	0.61483	0.489688	0.216593	-0.00342533	-0.466432	-0.863121	-0.001977888
0.0062	6.2	-0.00163881	0.609139	0.485253	0.215495	-0.0030757	-0.45918	-0.859414	-0.001963783
0.00624	6.24	-0.00162669	0.603506	0.48088	0.214384	-0.00275145	-0.452026	-0.855691	-0.001949742
0.00628	6.28	-0.00161471	0.597931	0.476566	0.213261	-0.00245031	-0.444971	-0.851952	-0.001935885
0.00632	6.32	-0.00160286	0.592414	0.472308	0.212125	-0.00216884	-0.438015	-0.848197	-0.001922307
0.00636	6.36	-0.00159113	0.586955	0.468104	0.210977	-0.00190612	-0.431155	-0.844426	-0.00190852
0.0064	6.4	-0.00157954	0.581553	0.463952	0.209818	-0.00165964	-0.424394	-0.840641	-0.001895273
0.00644	6.44	-0.00156808	0.576207	0.45985	0.208647	-0.00142646	-0.417729	-0.836841	-0.001882077
0.00648	6.48	-0.00155674	0.570918	0.455797	0.207464	-0.00120407	-0.411161	-0.833026	-0.001868678
0.00652	6.52	-0.00154552	0.565685	0.45179	0.206271	-0.000992784	-0.404689	-0.829198	-0.001855631
0.00656	6.56	-0.00153443	0.560507	0.447829	0.205066	-0.000790069	-0.398312	-0.825356	-0.001842678
0.0066	6.6	-0.00152346	0.555384	0.44391	0.203851	-0.000595374	-0.392029	-0.821501	-0.001830062
0.00664	6.64	-0.00151261	0.550315	0.440034	0.202627	-0.000408388	-0.385839	-0.817634	-0.001817565
0.00668	6.68	-0.00150188	0.545299	0.436199	0.201394	-0.00022875	-0.379741	-0.813754	-0.001805292
0.00672	6.72	-0.00149126	0.540337	0.432404	0.200155	-5.74E-05	-0.373732	-0.809862	-0.001792573
0.00676	6.76	-0.00148075	0.535427	0.428648	0.19891	0.000104833	-0.367813	-0.80596	-0.001780528
0.0068	6.8	-0.00147036	0.530569	0.424929	0.197658	0.000260778	-0.361981	-0.802046	-0.00176837
0.00684	6.84	-0.00146008	0.525761	0.421247	0.1964	0.00041329	-0.356237	-0.798122	-0.001756285
0.00688	6.88	-0.00144991	0.521004	0.417601	0.195134	0.000563361	-0.350581	-0.794189	-0.001744607
0.00692	6.92	-0.00143984	0.516297	0.41399	0.193862	0.000710262	-0.34501	-0.790245	-0.001732623
0.00696	6.96	-0.00142988	0.511638	0.410412	0.192584	0.000855834	-0.339524	-0.786293	-0.001721194
0.007	7	-0.00142002	0.507028	0.406869	0.1913	0.000999675	-0.334122	-0.782332	-0.001709554
0.00704	7.04	-0.00141027	0.502465	0.403358	0.190012	0.00114108	-0.328801	-0.778364	-0.001698153
0.00708	7.08	-0.00140061	0.497949	0.399879	0.18872	0.00127998	-0.323562	-0.774387	-0.001686837
0.00712	7.12	-0.00139106	0.493479	0.396431	0.187424	0.00141725	-0.318402	-0.770404	-0.001675792
0.00716	7.16	-0.0013816	0.489055	0.393014	0.186125	0.00155231	-0.313321	-0.766414	-0.001664782
0.0072	7.2	-0.00137224	0.484675	0.389627	0.184824	0.001685	-0.308316	-0.762418	-0.001653833
0.00724	7.24	-0.00136297	0.480339	0.38627	0.183521	0.0018152	-0.303387	-0.758416	-0.001642967
0.00728	7.28	-0.00135379	0.476047	0.382942	0.182216	0.00194296	-0.298533	-0.754409	-0.00163234
0.00732	7.32	-0.00134471	0.471798	0.379642	0.18091	0.00206959	-0.293753	-0.750397	-0.001621735
0.00736	7.36	-0.00133572	0.467591	0.376371	0.179602	0.00219496	-0.289046	-0.74638	-0.001611173
0.0074	7.4	-0.00132681	0.463425	0.373128	0.178294	0.00231824	-0.284409	-0.74236	-0.001600627
0.00744	7.44	-0.00131799	0.4593	0.369912	0.176986	0.0024388	-0.279842	-0.738336	-0.0015902
0.00748	7.48	-0.00130926	0.455216	0.366723	0.175678	0.00255699	-0.275344	-0.734309	-0.001579835
0.00752	7.52	-0.00130061	0.451171	0.36356	0.17437	0.00267496	-0.270915	-0.73028	-0.00156984
0.00756	7.56	-0.00129204	0.447165	0.360423	0.173061	0.0027925	-0.266553	-0.726248	-0.001559917
0.0076	7.6	-0.00128356	0.443198	0.357312	0.171754	0.00290776	-0.262256	-0.722215	-0.001549873
0.00764	7.64	-0.00127515	0.439268	0.354227	0.170449	0.00301919	-0.258023	-0.71818	-0.001539968
0.00768	7.68	-0.00126682	0.435376	0.351167	0.169146	0.00312734	-0.253852	-0.714145	-0.00153011
0.00772	7.72	-0.00125858	0.431521	0.348131	0.167843	0.00323666	-0.249745	-0.710109	-0.00152039
0.00776	7.76	-0.00125041	0.427702	0.34512	0.16654	0.00334653	-0.245701	-0.706073	-0.001510912
0.0078	7.8	-0.00124231	0.423918	0.342133	0.165239	0.00345491	-0.241717	-0.702037	-0.001501515
0.00784	7.84	-0.00123429	0.42017	0.339169	0.163942	0.00356	-0.237791	-0.698001	-0.001491833
0.00788	7.88	-0.00122634	0.416456	0.336229	0.162648	0.0036622	-0.233924	-0.693967	-0.001482633
0.00792	7.92	-0.00121846	0.412776	0.333313	0.161356	0.00376242	-0.230113	-0.689934	-0.001473263
0.00796	7.96	-0.00121065	0.40913	0.330419	0.160068	0.00386006	-0.226359	-0.685903	-0.001464157
0.008	8	-0.00120292	0.405518	0.327549	0.158783	0.0039554	-0.22266	-0.681875	-0.001454933
0.00804	8.04	-0.00119525	0.401937	0.3247	0.157501	0.00404871	-0.219015	-0.677848	-0.001446048
0.00808	8.08	-0.00118765	0.398389	0.321874	0.156223	0.00413995	-0.215424	-0.673825	-0.001437175
0.00812	8.12	-0.00118012	0.394873	0.31907	0.154949	0.00422933	-0.211885	-0.669804	-0.001427945
0.00816	8.16	-0.00117265	0.391388	0.316287	0.153677	0.00431697	-0.208398	-0.665787	-0.001419338
0.0082	8.2	-0.00116525	0.387934	0.313526	0.15241	0.00440288	-0.204962	-0.661774	-0.00141052
0.00824	8.24	-0.00115791	0.384511	0.310786	0.151147	0.00448701	-0.201576	-0.657766	-0.001401832
0.00828	8.28	-0.00115063	0.381117	0.308068	0.149887	0.00456941	-0.198239	-0.653761	-0.001393098
0.00832	8.32	-0.00114342	0.377753	0.30537	0.148632	0.00465024	-0.194951	-0.649762	-0.001384627
0.00836	8.36	-0.00113626	0.374419	0.302692	0.14738	0.00472951	-0.191711	-0.645767	-0.001376248
0.0084	8.4	-0.00112917	0.371113	0.300035	0.146133	0.00480725	-0.188517	-0.641778	-0.001367792
0.00844	8.44	-0.00112214	0.367835	0.297398	0.144891	0.00488352	-0.185369	-0.637794	-0.001359247
0.00848	8.48	-0.00111516	0.364586	0.29478	0.143652	0.00495833	-0.182267	-0.633817	-0.001351278
0.00852	8.52	-0.00110825	0.361364	0.292183	0.142419	0.0050314	-0.17921	-0.629845	-0.001342933
0.00856	8.56	-0.00110139	0.35817	0.289604	0.14119	0.00510281	-0.176196	-0.62588	-0.001334865
0.0086	8.6	-0.00109458	0.355002	0.287045	0.139967	0.00517248	-0.173225	-0.621922	-0.001326753
0.00864	8.64	-0.00108783	0.351861	0.284505	0.138748	0.00524032	-0.170297	-0.617971	-0.001318947
0.00868	8.68	-0.00108114	0.348747	0.281984	0.137535	0.00530631	-0.16741	-0.614026	-0.001310615
0.00872	8.72	-0.0010745	0.345658	0.279482	0.136326	0.00537121	-0.164565	-0.61009	-0.001302965
0.00876	8.76	-0.00106791	0.342595	0.276998	0.135123	0.00543466	-0.16176	-0.606161	-0.001295057
0.0088	8.8	-0.00106137	0.339557	0.274532	0.133925	0.00549672	-0.158995	-0.602239	-0.001287213
0.00884	8.84	-0.00105489	0.336544	0.272085	0.132733	0.00555747	-0.15627	-0.598326	-0.001279422
0.00888	8.88	-0.00104846	0.333555	0.269655	0.131545	0.00561693	-0.153583	-0.594421	-0.001272012
0.00892	8.92	-0.00104208	0.330591	0.267243	0.130364	0.00567451	-0.150934	-0.590525	-0.001264415
0.00896	8.96	-0.00103574	0.327651	0.264849	0.129188	0.0057305	-0.148322	-0.586637	-0.00125675
0.009	9	-0.00102946	0.324735	0.262472	0.128018	0.00578486	-0.145747	-0.582759	-0.001249357
0.00904	9.04	-0.00102322	0.321842	0.260113	0.126854	0.00583755	-0.143208	-0.578889	-0.001241742
0.00908	9.08	-0.00101704	0.318972	0.25777	0.125695	0.00588854	-0.140705	-0.575028	-0.001234577
0.00912	9.12	-0.0010109	0.316125	0.255445	0.124543	0.00593866	-0.138237	-0.571177	-0.001227057
0.00916	9.16	-0.0010048	0.313301	0.253136	0.123396	0.00598757	-0.135804	-0.567336	-0.001219905
0.0092	9.2	-0.000998754	0.310499	0.250844	0.122255	0.00603538	-0.133406	-0.563504	-0.00121277
0.00924	9.24	-0.00099275	0.307719	0.248568	0.121121	0.00608222	-0.131041	-0.559682	-0.001205463
0.00928	9.28	-0.00098679	0.304961	0.246308	0.119992	0.00612819	-0.128709	-0.55587	-0.001198302
0.00932	9.32	-0.000980875	0.302224	0.244065	0.118869	0.00617256	-0.126411	-0.552068	-0.001191407
0.00936	9.36	-0.000975003	0.299508	0.241838	0.117753	0.00621575	-0.124144	-0.548277	-0.001184375
0.0094	9.4	-0.000969175	0.296814	0.239626	0.116643	0.00625776	-0.121909	-0.544496	-0.001177373
0.00944	9.44	-0.00096339	0.29414	0.237431	0.115539	0.00629857	-0.119706	-0.540726	-0.001170572
0.00948	9.48	-0.000957647	0.291487	0.235251	0.114442	0.00633816	-0.117534	-0.536966	-0.00116364
0.00952	9.52	-0.000951945	0.288854	0.233086	0.113351	0.00637682	-0.115392	-0.533217	-0.001156863
0.00956	9.56	-0.000946283	0.286242	0.230937	0.112267	0.0064144	-0.113281	-0.529479	-0.001149933
0.0096	9.6	-0.000940662	0.283649	0.228802	0.111189	0.00645094	-0.1112	-0.525751	-0.001143343
0.00964	9.64	-0.000935081	0.281076	0.226683	0.110118	0.00648645	-0.109148	-0.522035	-0.001136592
0.00968	9.68	-0.000929539	0.278522	0.224579	0.109053	0.00652095	-0.107125	-0.518331	-0.001130175
0.00972	9.72	-0.000924036	0.275987	0.22249	0.107995	0.0065546	-0.10513	-0.514637	-0.0011234
0.00976	9.76	-0.000918571	0.273472	0.220415	0.106944	0.00658734	-0.103165	-0.510955	-0.001116943
0.0098	9.8	-0.000913144	0.270975	0.218355	0.1059	0.00661922	-0.101227	-0.507284	-0.001110297
0.00984	9.84	-0.000907754	0.268497	0.216309	0.104862	0.00665027	-0.0993169	-0.503624	-0.001103772
0.00988	9.88	-0.000902401	0.266037	0.214278	0.103831	0.00668051	-0.097434	-0.499977	-0.001097415
0.00992	9.92	-0.000897085	0.263596	0.212261	0.102807	0.00670996	-0.0955785	-0.496341	-0.001090923
0.00996	9.96	-0.000891805	0.261172	0.210258	0.101789	0.00673865	-0.0937497	-0.492716	-0.001084675
0.01	10	-0.000886561	0.258766	0.208269	0.100779	0.00676663	-0.0919474	-0.489104	-0.001078462
0.01004	10.04	-0.000881352	0.256378	0.206294	0.0997754	0.00679391	-0.0901711	-0.485503	-0.001072132
0.01008	10.08	-0.000876177	0.254007	0.204332	0.0987789	0.00682053	-0.0884206	-0.481914	-0.001066028
0.01012	10.12	-0.000871037	0.251654	0.202385	0.0977895	0.00684648	-0.086696	-0.478337	-0.00105967
0.01016	10.16	-0.000865932	0.249318	0.200451	0.096807	0.0068718	-0.0849968	-0.474772	-0.0010535
0.0102	10.2	-0.000860859	0.246998	0.19853	0.0958317	0.00689653	-0.0833226	-0.471219	-0.001047562
0.01024	10.24	-0.00085582	0.244696	0.196623	0.0948634	0.00692068	-0.0816733	-0.467678	-0.00104137
0.01028	10.28	-0.000850814	0.24241	0.194729	0.0939023	0.00694428	-0.0800484	-0.46415	-0.00103547
0.01032	10.32	-0.00084584	0.24014	0.192848	0.0929484	0.00696735	-0.0784481	-0.460633	-0.001029558
0.01036	10.36	-0.000840898	0.237887	0.190981	0.0920016	0.00698991	-0.0768721	-0.457128	-0.001023432
0.0104	10.4	-0.000835988	0.23565	0.189126	0.0910621	0.00701198	-0.0753199	-0.453636	-0.001017637
0.01044	10.44	-0.000831109	0.233428	0.187285	0.0901298	0.0070336	-0.0737914	-0.450155	-0.001011667
0.01048	10.48	-0.000826261	0.231223	0.185456	0.0892049	0.00705479	-0.0722864	-0.446687	-0.001005785
0.01052	10.52	-0.000821443	0.229033	0.18364	0.0882872	0.00707556	-0.0708048	-0.443231	-0.001000007
0.01056	10.56	-0.000816656	0.226859	0.181837	0.0873768	0.00709595	-0.0693463	-0.439788	-0.000994258
0.0106	10.6	-0.000811899	0.2247	0.180046	0.0864738	0.00711596	-0.0679107	-0.436356	-0.00098849
0.01064	10.64	-0.000807171	0.222556	0.178268	0.0855782	0.00713563	-0.0664979	-0.432937	-0.000982845
0.01068	10.68	-0.000802472	0.220428	0.176502	0.0846899	0.00715498	-0.0651076	-0.42953	-0.00097712
0.01072	10.72	-0.000797803	0.218314	0.174748	0.0838091	0.00717402	-0.0637398	-0.426135	-0.000971613
0.01076	10.76	-0.000793162	0.216215	0.173007	0.0829357	0.00719277	-0.0623942	-0.422752	-0.000965955
0.0108	10.8	-0.000788549	0.214131	0.171278	0.0820697	0.00721126	-0.0610706	-0.419382	-0.00096044
0.01084	10.84	-0.000783964	0.212062	0.169562	0.0812111	0.0072295	-0.059769	-0.416024	-0.000954733
0.01088	10.88	-0.000779407	0.210006	0.167857	0.0803601	0.00724752	-0.0584892	-0.412678	-0.00094943
0.01092	10.92	-0.000774877	0.207966	0.166165	0.0795165	0.00726533	-0.057231	-0.409344	-0.000943695
0.01096	10.96	-0.000770374	0.205939	0.164484	0.0786803	0.00728295	-0.0559944	-0.406022	-0.000938358
0.011	11	-0.000765898	0.203927	0.162815	0.0778517	0.0073004	-0.0547791	-0.402713	-0.000933
0.01104	11.04	-0.000761448	0.201928	0.161158	0.0770306	0.0073177	-0.0535851	-0.399415	-0.000927633
0.01108	11.08	-0.000757025	0.199944	0.159513	0.0762169	0.00733486	-0.0524122	-0.39613	-0.00092224
0.01112	11.12	-0.000752627	0.197973	0.15788	0.0754108	0.00735186	-0.05126	-0.392857	-0.00091689
0.01116	11.16	-0.000748255	0.196016	0.156258	0.0746122	0.00736872	-0.0501285	-0.389596	-0.000911597
0.0112	11.2	-0.000743908	0.194072	0.154648	0.0738211	0.00738547	-0.0490176	-0.386347	-0.000906338
0.01124	11.24	-0.000739586	0.192142	0.15305	0.0730375	0.00740211	-0.0479272	-0.38311	-0.000900932
0.01128	11.28	-0.000735289	0.190225	0.151463	0.0722614	0.00741866	-0.0468571	-0.379886	-0.00089584
0.01132	11.32	-0.000731016	0.188321	0.149887	0.0714928	0.00743513	-0.0458073	-0.376673	-0.000890728
0.01136	11.36	-0.000726768	0.186431	0.148323	0.0707318	0.00745152	-0.0447776	-0.373472	-0.00088538
0.0114	11.4	-0.000722543	0.184553	0.14677	0.0699782	0.00746785	-0.043768	-0.370284	-0.000880492
0.01144	11.44	-0.000718343	0.182689	0.145228	0.0692321	0.00748411	-0.0427782	-0.367107	-0.000875332
0.01148	11.48	-0.000714165	0.180837	0.143698	0.0684935	0.00750032	-0.0418082	-0.363942	-0.00087023
0.01152	11.52	-0.000710011	0.178998	0.142179	0.0677622	0.0075164	-0.0408574	-0.360789	-0.000865133
0.01156	11.56	-0.00070588	0.177172	0.140671	0.0670383	0.00753239	-0.0399259	-0.357648	-0.000860035
0.0116	11.6	-0.000701772	0.175358	0.139174	0.0663218	0.00754831	-0.0390137	-0.354519	-0.000855098
0.01164	11.64	-0.000697686	0.173557	0.137688	0.0656127	0.00756414	-0.0381205	-0.351402	-0.00085011
0.01168	11.68	-0.000693622	0.171768	0.136213	0.0649109	0.00757989	-0.0372463	-0.348297	-0.000845252
0.01172	11.72	-0.000689581	0.169991	0.134749	0.0642163	0.00759555	-0.036391	-0.345204	-0.000840525
0.01176	11.76	-0.000685561	0.168227	0.133297	0.0635291	0.00761111	-0.0355544	-0.342123	-0.000835532
0.0118	11.8	-0.000681562	0.166475	0.131855	0.0628491	0.00762658	-0.0347363	-0.339053	-0.000830603
0.01184	11.84	-0.000677586	0.164736	0.130423	0.0621763	0.00764193	-0.0339367	-0.335995	-0.000825745
0.01188	11.88	-0.00067363	0.163008	0.129003	0.0615107	0.00765716	-0.0331555	-0.332949	-0.00082094
0.01192	11.92	-0.000669695	0.161292	0.127594	0.0608521	0.00767215	-0.0323915	-0.329915	-0.000816042
0.01196	11.96	-0.00066578	0.159588	0.126195	0.0602004	0.00768694	-0.031645	-0.326893	-0.000811277
0.012	12	-0.000661886	0.157896	0.124806	0.0595558	0.00770153	-0.0309161	-0.323883	-0.000806628
0.01204	12.04	-0.000658013	0.156216	0.123429	0.0589181	0.00771589	-0.0302045	-0.320885	-0.000801752
0.01208	12.08	-0.000654159	0.154547	0.122062	0.0582872	0.00773	-0.0295101	-0.317899	-0.00079715
0.01212	12.12	-0.000650325	0.15289	0.120705	0.0576632	0.00774383	-0.0288326	-0.314925	-0.000792595
0.01216	12.16	-0.000646511	0.151244	0.119359	0.0570458	0.00775737	-0.0281718	-0.311962	-0.000787938
0.0122	12.2	-0.000642716	0.14961	0.118024	0.0564352	0.00777059	-0.0275276	-0.309012	-0.000783302
0.01224	12.24	-0.00063894	0.147988	0.116699	0.0558312	0.00778344	-0.0268997	-0.306073	-0.00077851
0.01228	12.28	-0.000635183	0.146376	0.115384	0.0552337	0.00779592	-0.026288	-0.303146	-0.000774063
0.01232	12.32	-0.000631445	0.144776	0.11408	0.0546427	0.00780803	-0.0256917	-0.300232	-0.000769495
0.01236	12.36	-0.000627725	0.143188	0.112785	0.0540579	0.00781971	-0.0251107	-0.29733	-0.000765015
0.0124	12.4	-0.000624023	0.14161	0.111501	0.0534795	0.00783094	-0.0245449	-0.294439	-0.00076041
0.01244	12.44	-0.00062034	0.140044	0.110228	0.0529072	0.00784167	-0.0239942	-0.291561	-0.000755722
0.01248	12.48	-0.000616674	0.138488	0.108964	0.0523411	0.00785188	-0.0234581	-0.288696	-0.00075152
0.01252	12.52	-0.000613026	0.136944	0.10771	0.051781	0.00786153	-0.0229365	-0.285842	-0.000746995
0.01256	12.56	-0.000609396	0.13541	0.106467	0.0512268	0.00787057	-0.0224291	-0.283001	-0.000742622
0.0126	12.6	-0.000605783	0.133888	0.105233	0.0506784	0.00787898	-0.0219356	-0.280172	-0.000738203
0.01264	12.64	-0.000602186	0.132376	0.10401	0.0501358	0.00788672	-0.0214557	-0.277355	-0.000733697
0.01268	12.68	-0.000598607	0.130875	0.102796	0.0495988	0.00789373	-0.0209892	-0.27455	-0.000729278
0.01272	12.72	-0.000595044	0.129385	0.101592	0.0490674	0.00790015	-0.0205356	-0.271759	-0.000725008
0.01276	12.76	-0.000591498	0.127905	0.100398	0.0485416	0.00790587	-0.0200948	-0.268979	-0.000720555
0.0128	12.8	-0.000587967	0.126436	0.0992134	0.0480211	0.00791082	-0.0196665	-0.266213	-0.000716363
0.01284	12.84	-0.000584452	0.124978	0.0980386	0.0475059	0.00791496	-0.0192502	-0.263459	-0.000711957
0.01288	12.88	-0.000580954	0.12353	0.0968733	0.0469959	0.00791827	-0.0188457	-0.260717	-0.000707538
0.01292	12.92	-0.00057747	0.122092	0.0957176	0.0464909	0.00792071	-0.0184528	-0.257989	-0.000703432
0.01296	12.96	-0.000574002	0.120665	0.0945713	0.0459908	0.00792224	-0.0180709	-0.255273	-0.000699093
0.013	13	-0.000570549	0.119248	0.0934345	0.0454956	0.00792283	-0.0177	-0.252571	-0.000695012
0.01304	13.04	-0.000567111	0.117841	0.092307	0.0450051	0.00792243	-0.0173395	-0.249881	-0.000690828
0.01308	13.08	-0.000563688	0.116445	0.0911888	0.0445192	0.00792101	-0.0169891	-0.247204	-0.000686515
0.01312	13.12	-0.000560278	0.115059	0.0900798	0.0440382	0.00791882	-0.0166493	-0.24454	-0.000682247
0.01316	13.16	-0.000556883	0.113683	0.08898	0.0435618	0.00791571	-0.0163195	-0.24189	-0.000678165
0.0132	13.2	-0.000553501	0.112317	0.0878893	0.0430897	0.00791161	-0.015999	-0.239252	-0.000673898
0.01324	13.24	-0.000550133	0.11096	0.0868076	0.042622	0.0079065	-0.0156878	-0.236628	-0.00066995
0.01328	13.28	-0.000546779	0.109614	0.0857348	0.0421586	0.00790036	-0.0153854	-0.234017	-0.000665773
0.01332	13.32	-0.000543437	0.108278	0.084671	0.0416992	0.00789316	-0.0150915	-0.23142	-0.00066169
0.01336	13.36	-0.000540109	0.106952	0.083616	0.0412439	0.0078849	-0.0148058	-0.228836	-0.0006575
0.0134	13.4	-0.000536793	0.105635	0.0825697	0.0407925	0.00787555	-0.0145281	-0.226265	-0.000653392
0.01344	13.44	-0.000533489	0.104328	0.0815322	0.0403449	0.0078651	-0.0142579	-0.223709	-0.00064945
0.01348	13.48	-0.000530198	0.103031	0.0805032	0.0399011	0.00785353	-0.013995	-0.221166	-0.000645362
0.01352	13.52	-0.000526917	0.101743	0.0794829	0.0394612	0.00784101	-0.0137398	-0.218636	-0.000641282
0.01356	13.56	-0.000523649	0.100465	0.0784711	0.039025	0.00782744	-0.0134917	-0.21612	-0.000637193
0.0136	13.6	-0.000520391	0.0991958	0.0774677	0.0385924	0.00781276	-0.0132502	-0.213618	-0.000633257
0.01364	13.64	-0.000517145	0.0979365	0.0764727	0.0381633	0.00779697	-0.0130151	-0.21113	-0.000629272
0.01368	13.68	-0.000513909	0.0966865	0.0754861	0.0377376	0.00778004	-0.0127861	-0.208656	-0.00062531
0.01372	13.72	-0.000510684	0.0954459	0.0745077	0.0373151	0.00776196	-0.0125629	-0.206196	-0.000621373
0.01376	13.76	-0.000507468	0.0942145	0.0735375	0.0368959	0.00774272	-0.0123453	-0.20375	-0.000617447
0.0138	13.8	-0.000504263	0.0929923	0.0725754	0.0364798	0.00772231	-0.0121328	-0.201318	-0.000613498
0.01384	13.84	-0.000501068	0.0917793	0.0716214	0.0360668	0.00770071	-0.0119253	-0.1989	-0.000609515
0.01388	13.88	-0.000497882	0.0905754	0.0706754	0.0356567	0.00767791	-0.0117225	-0.196497	-0.000605682
0.01392	13.92	-0.000494704	0.0893805	0.0697374	0.0352504	0.00765457	-0.0115264	-0.194107	-0.000601755
0.01396	13.96	-0.000491535	0.0881946	0.0688072	0.0348475	0.00763043	-0.011336	-0.191731	-0.000597878
0.014	14	-0.000488374	0.0870176	0.0678849	0.0344477	0.00760533	-0.0111503	-0.189369	-0.000593962
0.01404	14.04	-0.000485221	0.0858495	0.0669703	0.0340508	0.00757926	-0.0109692	-0.187021	-0.000590057
0.01408	14.08	-0.000482075	0.0846902	0.0660633	0.033657	0.00755226	-0.0107925	-0.184687	-0.000586123
0.01412	14.12	-0.000478938	0.0835396	0.065164	0.033266	0.00752431	-0.0106199	-0.182368	-0.000582332
0.01416	14.16	-0.000475807	0.0823978	0.0642723	0.0328779	0.00749545	-0.0104514	-0.180063	-0.000578492
0.0142	14.2	-0.000472683	0.0812646	0.063388	0.0324925	0.00746566	-0.0102866	-0.177772	-0.00057464
0.01424	14.24	-0.000469566	0.08014	0.0625112	0.0321099	0.00743498	-0.0101254	-0.175496	-0.000570887
0.01428	14.28	-0.000466455	0.079024	0.0616418	0.03173	0.00740339	-0.00996755	-0.173233	-0.000566893
0.01432	14.32	-0.000463349	0.0779165	0.06078	0.0313532	0.00737091	-0.00981408	-0.170985	-0.000563078
0.01436	14.36	-0.000460248	0.0768175	0.0599256	0.0309791	0.00733753	-0.00966437	-0.168751	-0.000559273
0.0144	14.4	-0.000457152	0.075727	0.0590786	0.0306077	0.00730328	-0.00951791	-0.166532	-0.000555555
0.01444	14.44	-0.000454061	0.0746448	0.0582388	0.030239	0.00726817	-0.00937457	-0.164327	-0.0005518
0.01448	14.48	-0.000450974	0.073571	0.0574062	0.0298729	0.00723221	-0.00923417	-0.162136	-0.000547977
0.01452	14.52	-0.000447891	0.0725054	0.0565808	0.0295093	0.00719539	-0.00909655	-0.159959	-0.00054411
0.01456	14.56	-0.000444812	0.071448	0.0557624	0.0291483	0.00715775	-0.00896156	-0.157797	-0.000540352
0.0146	14.6	-0.000441736	0.0703988	0.0549512	0.0287897	0.00711928	-0.00882904	-0.155649	-0.00053651
0.01464	14.64	-0.000438663	0.0693577	0.0541469	0.0284336	0.00707999	-0.00869883	-0.153516	-0.000532773
0.01468	14.68	-0.000435593	0.068325	0.0533497	0.0280804	0.00704019	-0.00857267	-0.151397	-0.000529063
0.01472	14.72	-0.000432524	0.0673004	0.0525596	0.02773	0.00699982	-0.00844991	-0.149291	-0.000525182
0.01476	14.76	-0.000429457	0.0662838	0.0517764	0.0273822	0.0069588	-0.00832988	-0.1472	-0.000521447
0.0148	14.8	-0.000426392	0.0652754	0.0510001	0.027037	0.00691716	-0.00821249	-0.145123	-0.000517638
0.01484	14.84	-0.000423327	0.0642749	0.0502306	0.0266943	0.00687492	-0.00809767	-0.143061	-0.000513992
0.01488	14.88	-0.000420264	0.0632823	0.0494679	0.0263541	0.0068321	-0.00798534	-0.141012	-0.000510157
0.01492	14.92	-0.0004172	0.0622977	0.048712	0.0260165	0.00678871	-0.00787542	-0.138978	-0.000506418
0.01496	14.96	-0.000414137	0.0613209	0.0479627	0.0256813	0.0067448	-0.00776784	-0.136958	-0.00050269
0.015	15	-0.000411074	0.060352	0.0472201	0.0253487	0.00670036	-0.00766251	-0.134952	-0.000498892
0.01504	15.04	-0.000408009	0.0593912	0.0464845	0.0250183	0.00665502	-0.00755925	-0.13296	-0.000495038
0.01508	15.08	-0.000404943	0.0584384	0.0457556	0.0246902	0.00660888	-0.00745801	-0.130983	-0.000491322
0.01512	15.12	-0.000401875	0.0574934	0.0450334	0.0243645	0.00656208	-0.00735873	-0.12902	-0.000487558
0.01516	15.16	-0.000398806	0.0565563	0.0443178	0.024041	0.00651462	-0.00726134	-0.127071	-0.00048377
0.0152	15.2	-0.000395734	0.055627	0.0436088	0.0237199	0.00646652	-0.00716575	-0.125137	-0.000480088
0.01524	15.24	-0.000392659	0.0547055	0.0429064	0.0234011	0.00641777	-0.00707187	-0.123216	-0.000476183
0.01528	15.28	-0.000389581	0.0537917	0.0422106	0.0230844	0.00636838	-0.00697963	-0.12131	-0.000472425
0.01532	15.32	-0.0003865	0.0528857	0.0415212	0.02277	0.00631835	-0.00688894	-0.119419	-0.000468782
0.01536	15.36	-0.000383414	0.0519876	0.0408384	0.0224578	0.00626784	-0.00680037	-0.117541	-0.000464955
0.0154	15.4	-0.000380324	0.0510976	0.0401622	0.0221477	0.00621688	-0.00671393	-0.115677	-0.000461092
0.01544	15.44	-0.00037723	0.0502155	0.0394925	0.0218397	0.0061654	-0.00662923	-0.113828	-0.000457355
0.01548	15.48	-0.00037413	0.0493412	0.0388293	0.0215338	0.0061134	-0.00654621	-0.111993	-0.000453585
0.01552	15.52	-0.000371024	0.0484748	0.0381724	0.02123	0.0060609	-0.00646483	-0.110172	-0.000449788
0.01556	15.56	-0.000367913	0.0476161	0.037522	0.0209282	0.00600792	-0.00638506	-0.108365	-0.000445973
0.0156	15.6	-0.000364795	0.0467653	0.036878	0.0206285	0.00595447	-0.00630685	-0.106572	-0.000442097
0.01564	15.64	-0.000361671	0.0459224	0.0362403	0.0203307	0.00590056	-0.00623017	-0.104793	-0.000438202
0.01568	15.68	-0.00035854	0.0450874	0.0356088	0.020035	0.00584592	-0.00615459	-0.103029	-0.000434412
0.01572	15.72	-0.000355404	0.0442604	0.0349835	0.0197414	0.00579038	-0.00607985	-0.101279	-0.000430528
0.01576	15.76	-0.000352261	0.0434413	0.0343644	0.0194498	0.00573418	-0.00600619	-0.0995439	-0.000426735
0.0158	15.8	-0.00034911	0.0426302	0.0337514	0.0191601	0.00567732	-0.00593355	-0.0978228	-0.000422888
0.01584	15.84	-0.000345951	0.041827	0.0331446	0.0188725	0.00561978	-0.00586185	-0.096116	-0.000418995
0.01588	15.88	-0.000342785	0.0410317	0.0325438	0.0185867	0.00556155	-0.00579102	-0.0944236	-0.000415145
0.01592	15.92	-0.00033961	0.0402444	0.0319491	0.0183029	0.00550261	-0.00572098	-0.0927456	-0.000411262
0.01596	15.96	-0.000336427	0.039465	0.0313604	0.018021	0.00544297	-0.00565167	-0.0910819	-0.000407367
0.016	16	-0.000333235	0.0386937	0.0307779	0.017741	0.00538293	-0.00558361	-0.0894325	-0.00040343
0.01604	16.04	-0.000330032	0.0379304	0.0302017	0.0174626	0.00532299	-0.00551766	-0.0877973	-0.000399545
0.01608	16.08	-0.000326819	0.0371752	0.0296316	0.0171861	0.00526268	-0.00545289	-0.0861763	-0.000395602
0.01612	16.12	-0.000323596	0.036428	0.0290675	0.0169113	0.00520203	-0.00538931	-0.0845696	-0.00039168
0.01616	16.16	-0.000320362	0.0356889	0.0285095	0.0166383	0.00514106	-0.00532693	-0.0829771	-0.000387712
0.0162	16.2	-0.000317118	0.0349579	0.0279576	0.016367	0.00507981	-0.00526573	-0.081399	-0.000383737
0.01624	16.24	-0.000313861	0.0342349	0.0274117	0.0160974	0.0050183	-0.00520572	-0.0798351	-0.000379753
0.01628	16.28	-0.000310594	0.0335201	0.0268717	0.0158294	0.00495656	-0.0051469	-0.0782856	-0.00037579
0.01632	16.32	-0.000307314	0.0328134	0.0263378	0.0155632	0.0048945	-0.0050892	-0.0767503	-0.000371767
0.01636	16.36	-0.000304024	0.032115	0.0258099	0.015299	0.00483176	-0.00503243	-0.0752297	-0.000367745
0.0164	16.4	-0.000300721	0.0314248	0.025288	0.0150364	0.00476868	-0.00497674	-0.0737236	-0.000363743
0.01644	16.44	-0.000297406	0.0307429	0.024772	0.0147757	0.00470525	-0.00492212	-0.0722318	-0.000359678
0.01648	16.48	-0.000294079	0.0300693	0.024262	0.0145166	0.00464148	-0.00486855	-0.0707546	-0.000355628
0.01652	16.52	-0.000290739	0.029404	0.0237579	0.0142592	0.00457738	-0.00481603	-0.0692918	-0.000351558
0.01656	16.56	-0.000287385	0.0287469	0.0232598	0.0140036	0.00451296	-0.00476454	-0.0678434	-0.000347447
0.0166	16.6	-0.000284018	0.0280982	0.0227675	0.0137496	0.00444822	-0.00471407	-0.0664096	-0.000343358
0.01664	16.64	-0.000280637	0.0274579	0.022281	0.0134974	0.00438311	-0.00466445	-0.0649904	-0.00033924
0.01668	16.68	-0.000277247	0.0268267	0.0217995	0.0132476	0.00431723	-0.0046145	-0.063587	-0.000335078
0.01672	16.72	-0.000273844	0.0262039	0.0213236	0.0129996	0.00425091	-0.00456526	-0.0621985	-0.000330958
0.01676	16.76	-0.000270428	0.0255896	0.0208535	0.0127535	0.00418416	-0.00451672	-0.0608247	-0.000326777
0.0168	16.8	-0.000267001	0.0249837	0.020389	0.0125093	0.00411698	-0.0044689	-0.0594658	-0.00032262
0.01684	16.84	-0.00026356	0.0243864	0.0199302	0.0122669	0.00404936	-0.00442178	-0.0581217	-0.000318437
0.01688	16.88	-0.000260108	0.0237975	0.0194771	0.0120264	0.00398131	-0.00437537	-0.0567923	-0.000314227
0.01692	16.92	-0.000256643	0.0232171	0.0190297	0.0117878	0.00391282	-0.00432967	-0.0554778	-0.000310008
0.01696	16.96	-0.000253165	0.0226451	0.018588	0.011551	0.00384391	-0.00428467	-0.054178	-0.000305777
0.017	17	-0.00024968	0.0220818	0.0181524	0.0113157	0.00377544	-0.00423962	-0.052895	-0.000301547
0.01704	17.04	-0.000246183	0.0215269	0.0177227	0.0110822	0.00370673	-0.0041951	-0.0516271	-0.000297278
0.01708	17.08	-0.000242675	0.0209805	0.0172987	0.0108504	0.00363779	-0.00415112	-0.0503745	-0.000293038
0.01712	17.12	-0.000239155	0.0204426	0.0168806	0.0106205	0.00356861	-0.00410769	-0.0491371	-0.000288747
0.01716	17.16	-0.000235624	0.0199132	0.0164682	0.0103923	0.0034992	-0.00406479	-0.0479149	-0.000284465
0.0172	17.2	-0.000232082	0.0193923	0.0160617	0.0101659	0.00342954	-0.00402242	-0.0467079	-0.000280147
0.01724	17.24	-0.000228528	0.0188799	0.0156609	0.00994133	0.00335964	-0.0039806	-0.0455162	-0.000275838
0.01728	17.28	-0.000224963	0.0183759	0.015266	0.0097185	0.00328951	-0.00393932	-0.0443396	-0.000271502
0.01732	17.32	-0.000221399	0.0178804	0.0148766	0.0094983	0.00321982	-0.00389764	-0.0431805	-0.00026717
0.01736	17.36	-0.00021783	0.0173932	0.0144929	0.00928021	0.00315015	-0.00385614	-0.0420374	-0.000262847
0.0174	17.4	-0.000214252	0.0169146	0.0141149	0.00906411	0.00308041	-0.00381494	-0.0409101	-0.000258503
0.01744	17.44	-0.000210666	0.0164444	0.0137427	0.00885	0.0030106	-0.00377404	-0.0397986	-0.000254157
0.01748	17.48	-0.000207072	0.0159827	0.0133762	0.0086379	0.00294073	-0.00373345	-0.0387028	-0.000249787
0.01752	17.52	-0.000203471	0.0155294	0.0130155	0.00842778	0.0028708	-0.00369315	-0.0376228	-0.000245412
0.01756	17.56	-0.000199861	0.0150846	0.0126605	0.00821967	0.0028008	-0.00365316	-0.0365586	-0.000241032
0.0176	17.6	-0.000196243	0.0146482	0.0123112	0.00801355	0.00273073	-0.00361346	-0.0355102	-0.000236663
0.01764	17.64	-0.000192637	0.0142198	0.0119678	0.00781001	0.00266139	-0.00357325	-0.0344794	-0.000232275
0.01768	17.68	-0.000189035	0.0137994	0.0116302	0.00760882	0.00259245	-0.00353286	-0.0334656	-0.000227932
0.01772	17.72	-0.00018543	0.0133874	0.0112983	0.00740979	0.00252369	-0.00349253	-0.032468	-0.000223558
0.01776	17.76	-0.000181824	0.0129837	0.0109722	0.00721294	0.00245509	-0.00345225	-0.0314868	-0.000219187
0.0178	17.8	-0.000178215	0.0125883	0.0106519	0.00701826	0.00238667	-0.00341203	-0.030522	-0.000214817
0.01784	17.84	-0.000174604	0.0122011	0.0103373	0.00682575	0.00231842	-0.00337187	-0.0295734	-0.00021045
0.01788	17.88	-0.000170992	0.0118223	0.0100285	0.00663542	0.00225034	-0.00333176	-0.0286412	-0.000206067
0.01792	17.92	-0.000167394	0.011451	0.00972543	0.00644808	0.00218301	-0.00329116	-0.0277266	-0.000201707
0.01796	17.96	-0.000163823	0.0110866	0.00942797	0.00626427	0.0021168	-0.0032497	-0.0268303	-0.000197393
0.018	18	-0.00016026	0.01073	0.00913623	0.00608312	0.0020511	-0.00320798	-0.025951	-0.000193088
0.01804	18.04	-0.000156705	0.0103813	0.00885022	0.00590461	0.0019859	-0.003166	-0.0250887	-0.000188778
0.01808	18.08	-0.000153157	0.0100404	0.00856993	0.00572875	0.0019212	-0.00312375	-0.0242434	-0.000184478
0.01812	18.12	-0.000149618	0.00970732	0.00829536	0.00555554	0.00185701	-0.00308124	-0.0234152	-0.000180202
0.01816	18.16	-0.000146086	0.00938208	0.00802651	0.00538497	0.00179332	-0.00303847	-0.022604	-0.000175932
0.0182	18.2	-0.000142567	0.0090646	0.00776333	0.00521706	0.00173028	-0.00299536	-0.02181	-0.000171682
0.01824	18.24	-0.000139084	0.00875448	0.00750547	0.00505176	0.00166877	-0.00295141	-0.0210339	-0.000167472
0.01828	18.28	-0.000135617	0.00845206	0.00725322	0.0048891	0.00160803	-0.00290704	-0.0202751	-0.000163288
0.01832	18.32	-0.000132166	0.00815734	0.00700659	0.00472909	0.00154806	-0.00286226	-0.0195335	-0.000159113
0.01836	18.36	-0.000128731	0.00787033	0.00676557	0.00457172	0.00148887	-0.00281706	-0.0188092	-0.000154962
0.0184	18.4	-0.000125311	0.00759102	0.00653017	0.00441699	0.00143045	-0.00277145	-0.0181022	-0.000150837
0.01844	18.44	-0.000121907	0.00731941	0.00630039	0.0042649	0.00137281	-0.00272542	-0.0174124	-0.000146718
0.01848	18.48	-0.000118557	0.00705368	0.00607595	0.00411653	0.00131665	-0.00267867	-0.0167402	-0.000142677
0.01852	18.52	-0.000115255	0.0067941	0.0058569	0.00397173	0.00126186	-0.00263123	-0.0160855	-0.00013869
0.01856	18.56	-0.000111985	0.00654146	0.00564336	0.00383003	0.00120815	-0.00258326	-0.0154482	-0.000134743
0.0186	18.6	-0.000108747	0.00629575	0.00543532	0.00369142	0.0011555	-0.00253473	-0.0148283	-0.00013084
0.01864	18.64	-0.000105541	0.00605698	0.00523278	0.00355591	0.00110393	-0.00248567	-0.0142257	-0.000126962
0.01868	18.68	-0.000102367	0.00582515	0.00503575	0.00342349	0.00105342	-0.00243605	-0.0136406	-0.00012314
0.01872	18.72	-9.92E-05	0.00560005	0.00484403	0.00329418	0.00100414	-0.00238593	-0.0130726	-0.000119355
0.01876	18.76	-9.61E-05	0.00538087	0.00465686	0.003168	0.000956689	-0.00233543	-0.0125208	-0.000115635
0.0188	18.8	-9.31E-05	0.00516832	0.00447489	0.00304491	0.000910543	-0.00228444	-0.011986	-0.000111963
0.01884	18.84	-9.01E-05	0.00496239	0.00429814	0.00292494	0.000865701	-0.00223296	-0.0114682	-0.000108332
0.01888	18.88	-8.71E-05	0.00476309	0.0041266	0.00280807	0.000822162	-0.00218098	-0.0109675	-0.00010476
0.01892	18.92	-8.42E-05	0.00457041	0.00396028	0.0026943	0.000779926	-0.00212851	-0.0104837	-0.000101216
0.01896	18.96	-8.13E-05	0.00438335	0.00379882	0.00258387	0.000739117	-0.00207587	-0.0100159	-9.77688E-05
0.019	19	-7.85E-05	0.00420092	0.00364193	0.00247699	0.000699854	-0.00202335	-0.00956266	-9.4386E-05
0.01904	19.04	-7.58E-05	0.00402433	0.00348998	0.0023734	0.00066199	-0.0019706	-0.00912555	-9.1075E-05
0.01908	19.08	-7.31E-05	0.00385358	0.00334298	0.00227309	0.000625525	-0.0019176	-0.00870454	-8.78275E-05
0.01912	19.12	-7.04E-05	0.00368867	0.00320094	0.00217606	0.00059046	-0.00186435	-0.00829963	-8.46417E-05
0.01916	19.16	-6.78E-05	0.00352944	0.00306362	0.00208218	0.00055681	-0.00181102	-0.00791015	-8.152E-05
0.0192	19.2	-6.53E-05	0.00337533	0.00293018	0.0019909	0.000524634	-0.0017582	-0.00753364	-0.000078466
0.01924	19.24	-6.28E-05	0.00322679	0.0028013	0.00190265	0.000493885	-0.00170542	-0.00717207	-7.54775E-05
0.01928	19.28	-6.04E-05	0.00308382	0.00267698	0.00181745	0.000464563	-0.00165268	-0.00682546	-7.25545E-05
0.01932	19.32	-5.80E-05	0.00294643	0.00255723	0.00173527	0.000436668	-0.00159997	-0.0064938	-6.96953E-05
0.01936	19.36	-5.57E-05	0.0028137	0.00244165	0.00165594	0.000410052	-0.0015478	-0.00617503	-6.69147E-05
0.0194	19.4	-5.35E-05	0.00268536	0.00233013	0.00157937	0.000384664	-0.00149634	-0.00586848	-6.4216E-05
0.01944	19.44	-5.13E-05	0.00256196	0.00222291	0.0015057	0.000360602	-0.00144526	-0.00557546	-6.15913E-05
0.01948	19.48	-4.92E-05	0.00244351	0.00211999	0.00143492	0.000337864	-0.00139456	-0.00529597	-0.000059041
0.01952	19.52	-4.71E-05	0.00232965	0.00202105	0.00136689	0.000316344	-0.00134451	-0.00502881	-5.65643E-05
0.01956	19.56	-4.51E-05	0.00221978	0.00192561	0.00130136	0.000295873	-0.00129549	-0.00477209	-5.41595E-05
0.0196	19.6	-4.32E-05	0.00211441	0.00183409	0.00123853	0.000276598	-0.00124716	-0.00452745	-5.18303E-05
0.01964	19.64	-4.13E-05	0.00201355	0.00174649	0.00117841	0.000258518	-0.00119953	-0.0042949	-4.9577E-05
0.01968	19.68	-3.95E-05	0.00191666	0.00166234	0.00112071	0.000241448	-0.00115288	-0.00407263	-4.7392E-05
0.01972	19.72	-3.77E-05	0.00182358	0.0015815	0.00106534	0.000225331	-0.00110732	-0.00386011	-4.52798E-05
0.01976	19.76	-3.60E-05	0.00173459	0.00150421	0.00101245	0.000210266	-0.00106269	-0.00365829	-0.000043244
0.0198	19.8	-3.44E-05	0.00164952	0.00143033	0.000961938	0.000196186	-0.00101904	-0.0034666	-4.12777E-05
0.01984	19.84	-3.28E-05	0.00156754	0.00135913	0.000913304	0.000182781	-0.000976666	-0.00328235	-3.93768E-05
0.01988	19.88	-3.13E-05	0.00148918	0.00129106	0.000866855	0.000170242	-0.000935396	-0.0031072	-3.75432E-05
0.01992	19.92	-2.98E-05	0.00141441	0.00122613	0.000822592	0.00015857	-0.000895224	-0.00294116	-3.57803E-05
0.01996	19.96	-2.84E-05	0.00134273	0.00116388	0.000780193	0.000147572	-0.000856215	-0.00278264	-3.408E-05
0.02	20	-2.70E-05	0.00127425	0.0011044	0.00073973	0.000137291	-0.000818354	-0.00263201	-3.24488E-05
0.02	20	-2.70E-05	0.00127425	0.0011044	0.00073973	0.000137291	-0.000818354	-0.00263201	-3.24488E-05


==> 18032019_B20_noWirbel.txt <==
time	Zeit in [ms]	JochInnen.B
0	0	0
3.50E-09	3.50E-06	-6.14E-06
3.50E-09	3.50E-06	-6.14E-06
4.48E-09	4.48E-06	-9.56E-06
4.48E-09	4.48E-06	-9.56E-06
3.30E-05	3.30E-02	-0.113914
3.30E-05	3.30E-02	-0.113914
4.00E-05	4.00E-02	-0.137956
8.00E-05	8.00E-02	-0.274542
0.00012	0.12	-0.409774
0.00016	0.16	-0.543668
0.0002	0.2	-0.676294
0.00024	0.24	-0.808129
0.00028	0.28	-0.941657
0.000282674	0.282674	-0.9508
0.000282674	0.282674	-0.9508
0.00032	0.32	-1.085
0.00036	0.36	-1.24946
0.000380363	0.380363	-1.34122
0.000380363	0.380363	-1.34122
0.0004	0.4	-1.34233
0.00044	0.44	-1.34563
0.00048	0.48	-1.35043
0.00052	0.52	-1.35678
0.00056	0.56	-1.36476
0.0006	0.6	-1.37443
0.00064	0.64	-1.38589
0.00068	0.68	-1.39925
0.00072	0.72	-1.41459
0.00076	0.76	-1.43202
0.0008	0.8	-1.45161
0.00084	0.84	-1.47342
0.00088	0.88	-1.49743
0.00092	0.92	-1.52359
0.00096	0.96	-1.5518
0.001	1	-1.58195
0.00104	1.04	-1.61404
0.00108	1.08	-1.64837
0.00112	1.12	-1.68633
0.00113621	1.13621	-1.70546
0.00113621	1.13621	-1.70546
0.0011388	1.1388	-1.70547
0.0011388	1.1388	-1.70547
0.00116	1.16	-1.69934
0.0012	1.2	-1.69468
0.00124	1.24	-1.69641
0.00127916	1.27916	-1.70546
0.00127916	1.27916	-1.70546
0.00128	1.28	-1.70579
0.00128537	1.28537	-1.70547
0.00128537	1.28537	-1.70547
0.00129766	1.29766	-1.70546
0.00129766	1.29766	-1.70546
0.00132	1.32	-1.70551
0.00136	1.36	-1.70551
0.0014	1.4	-1.70551
0.00144	1.44	-1.70551
0.00148	1.48	-1.70551
0.00152	1.52	-1.70551
0.00156	1.56	-1.70551
0.0016	1.6	-1.70551
0.00164	1.64	-1.70551
0.00168	1.68	-1.70551
0.00172	1.72	-1.70551
0.00176	1.76	-1.70551
0.0018	1.8	-1.70551
0.00184	1.84	-1.70551
0.00188	1.88	-1.70551
0.00192	1.92	-1.70551
0.00196	1.96	-1.70551
0.002	2	-1.70551
0.002	2	-1.70551
0.002	2	-1.70551
0.00200002	2.00002	-1.70544
0.00200002	2.00002	-1.70544
0.002033	2.033	-1.53383
0.002033	2.033	-1.53383
0.00204	2.04	-1.50019
0.00208	2.08	-1.32236
0.00212	2.12	-1.15753
0.00216	2.16	-0.995516
0.0022	2.2	-0.833919
0.00224	2.24	-0.672424
0.00227341	2.27341	-0.537581
0.00227341	2.27341	-0.537581
0.00228	2.28	-0.510991
0.00232	2.32	-0.349543
0.00236	2.36	-0.188135
0.0024	2.4	-0.0270517
0.00240653	2.40653	-0.00081942
0.00240653	2.40653	-0.00081942
0.00244	2.44	5.01E-10
0.00248	2.48	-3.57E-09
0.00252	2.52	-4.62E-10
0.00256	2.56	-2.46E-08
0.0026	2.6	-1.56E-08
0.00264	2.64	7.02E-08
0.00268	2.68	-1.57E-07
0.00272	2.72	1.29E-07
0.00276	2.76	-1.24E-06
0.0028	2.8	1.62E-07
0.00284	2.84	-2.10E-08
0.00288	2.88	2.97E-07
0.00292	2.92	-2.03E-07
0.00296	2.96	4.83E-08
0.003	3	4.96E-08
0.00304	3.04	6.69E-08
0.00308	3.08	7.29E-07
0.00312	3.12	1.49E-07
0.00316	3.16	3.09E-07
0.0032	3.2	6.57E-07
0.00324	3.24	1.15E-07
0.00328	3.28	8.99E-08
0.00332	3.32	7.66E-08
0.00332534	3.32534	-8.91E-08
0.00332534	3.32534	-8.91E-08
0.00332867	3.32867	-7.46E-21
0.00332867	3.32867	-7.46E-21
0.00336	3.36	6.65E-24
0.0034	3.4	-8.61E-24
0.00344	3.44	-9.94E-23
0.00348	3.48	4.49E-22
0.00352	3.52	7.89E-23
0.00356	3.56	-1.68E-21
0.0036	3.6	1.29E-21
0.00364	3.64	6.70E-21
0.00368	3.68	-7.62E-21
0.00372	3.72	-2.16E-20
0.00376	3.76	4.07E-20
0.0037846	3.7846	-7.46E-20
0.0037846	3.7846	-7.46E-20
0.00379238	3.79238	2.52E-25
0.00379238	3.79238	2.52E-25
0.0038	3.8	-1.26E-28
0.00384	3.84	-5.55E-25
0.00384988	3.84988	1.07E-24
0.00384988	3.84988	1.07E-24
0.00388	3.88	-5.08E-23
0.00392	3.92	1.44E-26
0.00396	3.96	6.41E-25
0.004	4	3.43E-28
0.00404	4.04	-7.36E-33
0.00408	4.08	5.48E-29
0.00412	4.12	1.10E-28
0.00416	4.16	1.64E-28
0.0042	4.2	2.19E-28
0.00424	4.24	2.74E-28
0.00428	4.28	3.29E-28
0.00432	4.32	7.02E-24
0.00436	4.36	9.17E-24
0.0044	4.4	-4.38E-25
0.00444	4.44	6.31E-26
0.00448	4.48	-6.95E-26
0.00452	4.52	-2.02E-25
0.00456	4.56	-5.00E-24
0.0046	4.6	1.23E-23
0.00464	4.64	1.16E-23
0.00468	4.68	6.10E-24
0.00472	4.72	8.92E-27
0.00476	4.76	7.33E-27
0.0048	4.8	5.75E-27
0.00484	4.84	4.17E-27
0.00488	4.88	2.59E-27
0.00492	4.92	1.01E-27
0.00496	4.96	-1.90E-26
0.005	5	-7.14E-26
0.00504	5.04	-1.24E-25
0.00508	5.08	-1.76E-25
0.00512	5.12	-2.29E-25
0.00516	5.16	-2.81E-25
0.0052	5.2	-3.34E-25
0.00524	5.24	-3.86E-25
0.00528	5.28	-4.39E-25
0.00532	5.32	-4.91E-25
0.00536	5.36	-5.44E-25
0.0054	5.4	-5.96E-25
0.00544	5.44	-1.90E-26
0.00548	5.48	-1.90E-26
0.00552	5.52	-1.90E-26
0.00556	5.56	-1.90E-26
0.0056	5.6	-1.90E-26
0.00564	5.64	-1.90E-26
0.00568	5.68	-1.90E-26
0.00572	5.72	-1.90E-26
0.00576	5.76	-1.90E-26
0.0058	5.8	-1.90E-26
0.00584	5.84	-1.90E-26
0.00588	5.88	-1.90E-26
0.00592	5.92	-1.90E-26
0.00596	5.96	-1.90E-26
0.006	6	-1.90E-26
0.00604	6.04	-1.90E-26
0.00608	6.08	-1.90E-26
0.00612	6.12	-1.90E-26
0.00616	6.16	-1.90E-26
0.0062	6.2	-1.90E-26
0.00624	6.24	-1.90E-26
0.00628	6.28	-1.90E-26
0.00632	6.32	-1.90E-26
0.00636	6.36	-1.90E-26
0.0064	6.4	-1.90E-26
0.00644	6.44	-1.90E-26
0.00648	6.48	-1.90E-26
0.00652	6.52	-1.90E-26
0.00656	6.56	-1.90E-26
0.0066	6.6	-1.90E-26
0.00664	6.64	-1.90E-26
0.00668	6.68	-1.90E-26
0.00672	6.72	-1.90E-26
0.00676	6.76	-1.90E-26
0.0068	6.8	-1.90E-26
0.00684	6.84	-1.90E-26
0.00688	6.88	-1.90E-26
0.00692	6.92	-1.90E-26
0.00696	6.96	-1.90E-26
0.007	7	-1.90E-26
0.00704	7.04	-1.90E-26
0.00708	7.08	-1.90E-26
0.00712	7.12	-1.90E-26
0.00716	7.16	-1.90E-26
0.0072	7.2	-1.90E-26
0.00724	7.24	-1.90E-26
0.00728	7.28	-1.90E-26
0.00732	7.32	-1.90E-26
0.00736	7.36	-1.90E-26
0.0074	7.4	-1.90E-26
0.00744	7.44	-1.90E-26
0.00748	7.48	-1.90E-26
0.00752	7.52	-1.90E-26
0.00756	7.56	-1.90E-26
0.0076	7.6	-1.90E-26
0.00764	7.64	-1.90E-26
0.00768	7.68	-1.90E-26
0.00772	7.72	-1.90E-26
0.00776	7.76	-1.90E-26
0.0078	7.8	-1.90E-26
0.00784	7.84	-1.90E-26
0.00788	7.88	-1.90E-26
0.00792	7.92	-1.90E-26
0.00796	7.96	-1.90E-26
0.008	8	-1.90E-26
0.00804	8.04	-1.90E-26
0.00808	8.08	-1.90E-26
0.00812	8.12	-1.90E-26
0.00816	8.16	-1.90E-26
0.0082	8.2	-1.90E-26
0.00824	8.24	-1.90E-26
0.00828	8.28	-1.90E-26
0.00832	8.32	-1.90E-26
0.00836	8.36	-1.90E-26
0.0084	8.4	-1.90E-26
0.00844	8.44	-1.90E-26
0.00848	8.48	-1.90E-26
0.00852	8.52	-1.90E-26
0.00856	8.56	-1.90E-26
0.0086	8.6	-1.90E-26
0.00864	8.64	-1.90E-26
0.00868	8.68	-1.90E-26
0.00872	8.72	-1.90E-26
0.00876	8.76	-1.90E-26
0.0088	8.8	-1.90E-26
0.00884	8.84	-1.90E-26
0.00888	8.88	-1.90E-26
0.00892	8.92	-1.90E-26
0.00896	8.96	-1.90E-26
0.009	9	-1.90E-26
0.00904	9.04	-1.90E-26
0.00908	9.08	-1.90E-26
0.00912	9.12	-1.90E-26
0.00916	9.16	-1.90E-26
0.0092	9.2	-1.90E-26
0.00924	9.24	-1.90E-26
0.00928	9.28	-1.90E-26
0.00932	9.32	-1.90E-26
0.00936	9.36	-1.90E-26
0.0094	9.4	-1.90E-26
0.00944	9.44	-1.90E-26
0.00948	9.48	-1.90E-26
0.00952	9.52	-1.90E-26
0.00956	9.56	-1.90E-26
0.0096	9.6	-1.90E-26
0.00964	9.64	-1.90E-26
0.00968	9.68	-1.90E-26
0.00972	9.72	-1.90E-26
0.00976	9.76	-1.90E-26
0.0098	9.8	-1.90E-26
0.00984	9.84	-1.90E-26
0.00988	9.88	-1.90E-26
0.00992	9.92	-1.90E-26
0.00996	9.96	-1.90E-26
0.01	10	-1.90E-26
0.01004	10.04	-1.90E-26
0.01008	10.08	-1.90E-26
0.01012	10.12	-1.90E-26
0.01016	10.16	-1.90E-26
0.0102	10.2	-1.90E-26
0.01024	10.24	-1.90E-26
0.01028	10.28	-1.90E-26
0.01032	10.32	-1.90E-26
0.01036	10.36	-1.90E-26
0.0104	10.4	-1.90E-26
0.01044	10.44	-1.90E-26
0.01048	10.48	-1.90E-26
0.01052	10.52	-1.90E-26
0.01056	10.56	-1.90E-26
0.0106	10.6	-1.90E-26
0.01064	10.64	-1.90E-26
0.01068	10.68	-1.90E-26
0.01072	10.72	-1.90E-26
0.01076	10.76	-1.90E-26
0.0108	10.8	-1.90E-26
0.01084	10.84	-1.90E-26
0.01088	10.88	-1.90E-26
0.01092	10.92	-1.90E-26
0.01096	10.96	-1.90E-26
0.011	11	-1.90E-26
0.01104	11.04	-1.90E-26
0.01108	11.08	-1.90E-26
0.01112	11.12	-1.90E-26
0.01116	11.16	-1.90E-26
0.0112	11.2	-1.90E-26
0.01124	11.24	-1.90E-26
0.01128	11.28	-1.90E-26
0.01132	11.32	-1.90E-26
0.01136	11.36	-1.90E-26
0.0114	11.4	-1.90E-26
0.01144	11.44	-1.90E-26
0.01148	11.48	-1.90E-26
0.01152	11.52	-1.90E-26
0.01156	11.56	-1.90E-26
0.0116	11.6	-1.90E-26
0.01164	11.64	-1.90E-26
0.01168	11.68	-1.90E-26
0.01172	11.72	-1.90E-26
0.01176	11.76	-1.90E-26
0.0118	11.8	-1.90E-26
0.01184	11.84	-1.90E-26
0.01188	11.88	-1.90E-26
0.01192	11.92	-1.90E-26
0.01196	11.96	-1.90E-26
0.012	12	-1.90E-26
0.01204	12.04	-1.90E-26
0.01208	12.08	-1.90E-26
0.01212	12.12	-1.90E-26
0.01216	12.16	-1.90E-26
0.0122	12.2	-1.90E-26
0.01224	12.24	-1.90E-26
0.01228	12.28	-1.90E-26
0.01232	12.32	-1.90E-26
0.01236	12.36	-1.90E-26
0.0124	12.4	-1.90E-26
0.01244	12.44	-1.90E-26
0.01248	12.48	-1.90E-26
0.01252	12.52	-1.90E-26
0.01256	12.56	-1.90E-26
0.0126	12.6	-1.90E-26
0.01264	12.64	-1.90E-26
0.01268	12.68	-1.90E-26
0.01272	12.72	-1.90E-26
0.01276	12.76	-1.90E-26
0.0128	12.8	-1.90E-26
0.01284	12.84	-1.90E-26
0.01288	12.88	-1.90E-26
0.01292	12.92	-1.90E-26
0.01296	12.96	-1.90E-26
0.013	13	-1.90E-26
0.01304	13.04	-1.90E-26
0.01308	13.08	-1.90E-26
0.01312	13.12	-1.90E-26
0.01316	13.16	-1.90E-26
0.0132	13.2	-1.90E-26
0.01324	13.24	-1.90E-26
0.01328	13.28	-1.90E-26
0.01332	13.32	-1.90E-26
0.01336	13.36	-1.90E-26
0.0134	13.4	-1.90E-26
0.01344	13.44	-1.90E-26
0.01348	13.48	-1.90E-26
0.01352	13.52	-1.90E-26
0.01356	13.56	-1.90E-26
0.0136	13.6	-1.90E-26
0.01364	13.64	-1.90E-26
0.01368	13.68	-1.90E-26
0.01372	13.72	-1.90E-26
0.01376	13.76	-1.90E-26
0.0138	13.8	-1.90E-26
0.01384	13.84	-1.90E-26
0.01388	13.88	-1.90E-26
0.01392	13.92	-1.90E-26
0.01396	13.96	-1.90E-26
0.014	14	-1.90E-26
0.01404	14.04	-1.90E-26
0.01408	14.08	-1.90E-26
0.01412	14.12	-1.90E-26
0.01416	14.16	-1.90E-26
0.0142	14.2	-1.90E-26
0.01424	14.24	-1.90E-26
0.01428	14.28	-1.90E-26
0.01432	14.32	-1.90E-26
0.01436	14.36	-1.90E-26
0.0144	14.4	-1.90E-26
0.01444	14.44	-1.90E-26
0.01448	14.48	-1.90E-26
0.01452	14.52	-1.90E-26
0.01456	14.56	-1.90E-26
0.0146	14.6	-1.90E-26
0.01464	14.64	-1.90E-26
0.01468	14.68	-1.90E-26
0.01472	14.72	-1.90E-26
0.01476	14.76	-1.90E-26
0.0148	14.8	-1.90E-26
0.01484	14.84	-1.90E-26
0.01488	14.88	-1.90E-26
0.01492	14.92	-1.90E-26
0.01496	14.96	-1.90E-26
0.015	15	-1.90E-26
0.01504	15.04	-1.90E-26
0.01508	15.08	-1.90E-26
0.01512	15.12	-1.90E-26
0.01516	15.16	-1.90E-26
0.0152	15.2	-1.90E-26
0.01524	15.24	-1.90E-26
0.01528	15.28	-1.90E-26
0.01532	15.32	-1.90E-26
0.01536	15.36	-1.90E-26
0.0154	15.4	-1.90E-26
0.01544	15.44	-1.90E-26
0.01548	15.48	-1.90E-26
0.01552	15.52	-1.90E-26
0.01556	15.56	-1.90E-26
0.0156	15.6	-1.90E-26
0.01564	15.64	-1.90E-26
0.01568	15.68	-1.90E-26
0.01572	15.72	-1.90E-26
0.01576	15.76	-1.90E-26
0.0158	15.8	-1.90E-26
0.01584	15.84	-1.90E-26
0.01588	15.88	-1.90E-26
0.01592	15.92	-1.90E-26
0.01596	15.96	-1.90E-26
0.016	16	-1.90E-26
0.01604	16.04	-1.90E-26
0.01608	16.08	-1.90E-26
0.01612	16.12	-1.90E-26
0.01616	16.16	-1.90E-26
0.0162	16.2	-1.90E-26
0.01624	16.24	-1.90E-26
0.01628	16.28	-1.90E-26
0.01632	16.32	-1.90E-26
0.01636	16.36	-1.90E-26
0.0164	16.4	-1.90E-26
0.01644	16.44	-1.90E-26
0.01648	16.48	-1.90E-26
0.01652	16.52	-1.90E-26
0.01656	16.56	-1.90E-26
0.0166	16.6	-1.90E-26
0.01664	16.64	-1.90E-26
0.01668	16.68	-1.90E-26
0.01672	16.72	-1.90E-26
0.01676	16.76	-1.90E-26
0.0168	16.8	-1.90E-26
0.01684	16.84	-1.90E-26
0.01688	16.88	-1.90E-26
0.01692	16.92	-1.90E-26
0.01696	16.96	-1.90E-26
0.017	17	-1.90E-26
0.01704	17.04	-1.90E-26
0.01708	17.08	-1.90E-26
0.01712	17.12	-1.90E-26
0.01716	17.16	-1.90E-26
0.0172	17.2	-1.90E-26
0.01724	17.24	-1.90E-26
0.01728	17.28	-1.90E-26
0.01732	17.32	-1.90E-26
0.01736	17.36	-1.90E-26
0.0174	17.4	-1.90E-26
0.01744	17.44	-1.90E-26
0.01748	17.48	-1.90E-26
0.01752	17.52	-1.90E-26
0.01756	17.56	-1.90E-26
0.0176	17.6	-1.90E-26
0.01764	17.64	-1.90E-26
0.01768	17.68	-1.90E-26
0.01772	17.72	-1.90E-26
0.01776	17.76	-1.90E-26
0.0178	17.8	-1.90E-26
0.01784	17.84	-1.90E-26
0.01788	17.88	-1.90E-26
0.01792	17.92	-1.90E-26
0.01796	17.96	-1.90E-26
0.018	18	-1.90E-26
0.01804	18.04	-1.90E-26
0.01808	18.08	-1.90E-26
0.01812	18.12	-1.90E-26
0.01816	18.16	-1.90E-26
0.0182	18.2	-1.90E-26
0.01824	18.24	-1.90E-26
0.01828	18.28	-1.90E-26
0.01832	18.32	-1.90E-26
0.01836	18.36	-1.90E-26
0.0184	18.4	-1.90E-26
0.01844	18.44	-1.90E-26
0.01848	18.48	-1.90E-26
0.01852	18.52	-1.90E-26
0.01856	18.56	-1.90E-26
0.0186	18.6	-1.90E-26
0.01864	18.64	-1.90E-26
0.01868	18.68	-1.90E-26
0.01872	18.72	-1.90E-26
0.01876	18.76	-1.90E-26
0.0188	18.8	-1.90E-26
0.01884	18.84	-1.90E-26
0.01888	18.88	-1.90E-26
0.01892	18.92	-1.90E-26
0.01896	18.96	-1.90E-26
0.019	19	-1.90E-26
0.01904	19.04	-1.90E-26
0.01908	19.08	-1.90E-26
0.01912	19.12	-1.90E-26
0.01916	19.16	-1.90E-26
0.0192	19.2	-1.90E-26
0.01924	19.24	-1.90E-26
0.01928	19.28	-1.90E-26
0.01932	19.32	-1.90E-26
0.01936	19.36	-1.90E-26
0.0194	19.4	-1.90E-26
0.01944	19.44	-1.90E-26
0.01948	19.48	-1.90E-26
0.01952	19.52	-1.90E-26
0.01956	19.56	-1.90E-26
0.0196	19.6	-1.90E-26
0.01964	19.64	-1.90E-26
0.01968	19.68	-1.90E-26
0.01972	19.72	-1.90E-26
0.01976	19.76	-1.90E-26
0.0198	19.8	-1.90E-26
0.01984	19.84	-1.90E-26
0.01988	19.88	-1.90E-26
0.01992	19.92	-1.90E-26
0.01996	19.96	-1.90E-26
0.02	20	-1.90E-26
0.02	20	-1.90E-26


==> 18032019_B2_noWirbel.txt <==
time	Zeit in [ms]	JochInnen.B
0	0	0
3.50E-09	3.50E-06	-6.14E-06
3.50E-09	3.50E-06	-6.14E-06
4.48E-09	4.48E-06	-9.56E-06
4.48E-09	4.48E-06	-9.56E-06
4.00E-06	4.00E-03	-0.0138789
8.00E-06	8.00E-03	-0.0277199
1.20E-05	1.20E-02	-0.041545
1.60E-05	1.60E-02	-0.055357
2.00E-05	2.00E-02	-0.0691562
2.40E-05	2.40E-02	-0.0829425
2.80E-05	2.80E-02	-0.0967159
3.20E-05	3.20E-02	-0.110476
3.30E-05	3.30E-02	-0.113914
3.30E-05	3.30E-02	-0.113914
3.60E-05	3.60E-02	-0.124223
4.00E-05	4.00E-02	-0.137956
4.40E-05	4.40E-02	-0.151676
4.80E-05	4.80E-02	-0.165382
5.20E-05	5.20E-02	-0.179075
5.60E-05	5.60E-02	-0.192754
6.00E-05	6.00E-02	-0.206419
6.40E-05	6.40E-02	-0.220071
6.80E-05	6.80E-02	-0.233709
7.20E-05	7.20E-02	-0.247333
7.60E-05	7.60E-02	-0.260944
8.00E-05	8.00E-02	-0.274542
8.40E-05	8.40E-02	-0.288126
8.80E-05	8.80E-02	-0.301696
9.20E-05	9.20E-02	-0.315253
9.60E-05	9.60E-02	-0.328796
0.0001	0.1	-0.342326
0.000104	0.104	-0.355842
0.000108	0.108	-0.369345
0.000112	0.112	-0.382835
0.000116	0.116	-0.396311
0.00012	0.12	-0.409774
0.000124	0.124	-0.423223
0.000128	0.128	-0.436659
0.000132	0.132	-0.450081
0.000136	0.136	-0.46349
0.00014	0.14	-0.476886
0.000144	0.144	-0.490269
0.000148	0.148	-0.503638
0.000152	0.152	-0.516995
0.000156	0.156	-0.530338
0.00016	0.16	-0.543668
0.000164	0.164	-0.556985
0.000168	0.168	-0.57029
0.000172	0.172	-0.583582
0.000176	0.176	-0.596861
0.00018	0.18	-0.610128
0.000184	0.184	-0.623384
0.000188	0.188	-0.636628
0.000192	0.192	-0.64986
0.000196	0.196	-0.663082
0.0002	0.2	-0.676294
0.000204	0.204	-0.689497
0.000208	0.208	-0.702692
0.000212	0.212	-0.715879
0.000216	0.216	-0.72906
0.00022	0.22	-0.742237
0.000224	0.224	-0.755411
0.000228	0.228	-0.768584
0.000232	0.232	-0.78176
0.000236	0.236	-0.79494
0.00024	0.24	-0.808129
0.000244	0.244	-0.821329
0.000248	0.248	-0.834546
0.000252	0.252	-0.847785
0.000256	0.256	-0.861051
0.00026	0.26	-0.874351
0.000264	0.264	-0.887693
0.000268	0.268	-0.901085
0.000272	0.272	-0.914536
0.000276	0.276	-0.928056
0.00028	0.28	-0.941657
0.000282674	0.282674	-0.9508
0.000282674	0.282674	-0.9508
0.000284	0.284	-0.95535
0.000288	0.288	-0.969148
0.000292	0.292	-0.983065
0.000296	0.296	-0.997115
0.0003	0.3	-1.01131
0.000304	0.304	-1.02567
0.000308	0.308	-1.04021
0.000312	0.312	-1.05493
0.000316	0.316	-1.06986
0.00032	0.32	-1.085
0.000324	0.324	-1.10037
0.000328	0.328	-1.11597
0.000332	0.332	-1.13182
0.000336	0.336	-1.1479
0.00034	0.34	-1.16424
0.000344	0.344	-1.18081
0.000348	0.348	-1.19763
0.000352	0.352	-1.21469
0.000356	0.356	-1.23196
0.00036	0.36	-1.24946
0.000364	0.364	-1.26715
0.000368	0.368	-1.28502
0.000372	0.372	-1.30306
0.000376	0.376	-1.32125
0.00038	0.38	-1.33955
0.000380363	0.380363	-1.34122
0.000380363	0.380363	-1.34122
0.000384	0.384	-1.34143
0.000388	0.388	-1.34164
0.000392	0.392	-1.34185
0.000396	0.396	-1.34209
0.0004	0.4	-1.34233
0.000404	0.404	-1.3426
0.000408	0.408	-1.34287
0.000412	0.412	-1.34317
0.000416	0.416	-1.34347
0.00042	0.42	-1.3438
0.000424	0.424	-1.34413
0.000428	0.428	-1.34448
0.000432	0.432	-1.34485
0.000436	0.436	-1.34523
0.00044	0.44	-1.34563
0.000444	0.444	-1.34604
0.000448	0.448	-1.34647
0.000452	0.452	-1.34691
0.000456	0.456	-1.34736
0.00046	0.46	-1.34784
0.000464	0.464	-1.34832
0.000468	0.468	-1.34883
0.000472	0.472	-1.34934
0.000476	0.476	-1.34988
0.00048	0.48	-1.35043
0.000484	0.484	-1.35099
0.000488	0.488	-1.35157
0.000492	0.492	-1.35217
0.000496	0.496	-1.35278
0.0005	0.5	-1.35341
0.000504	0.504	-1.35405
0.000508	0.508	-1.35471
0.000512	0.512	-1.35538
0.000516	0.516	-1.35607
0.00052	0.52	-1.35678
0.000524	0.524	-1.3575
0.000528	0.528	-1.35824
0.000532	0.532	-1.359
0.000536	0.536	-1.35977
0.00054	0.54	-1.36056
0.000544	0.544	-1.36137
0.000548	0.548	-1.36219
0.000552	0.552	-1.36303
0.000556	0.556	-1.36388
0.00056	0.56	-1.36476
0.000564	0.564	-1.36565
0.000568	0.568	-1.36655
0.000572	0.572	-1.36748
0.000576	0.576	-1.36842
0.00058	0.58	-1.36938
0.000584	0.584	-1.37035
0.000588	0.588	-1.37135
0.000592	0.592	-1.37236
0.000596	0.596	-1.37338
0.0006	0.6	-1.37443
0.000604	0.604	-1.3755
0.000608	0.608	-1.37658
0.000612	0.612	-1.37768
0.000616	0.616	-1.3788
0.00062	0.62	-1.37993
0.000624	0.624	-1.38109
0.000628	0.628	-1.38226
0.000632	0.632	-1.38345
0.000636	0.636	-1.38466
0.00064	0.64	-1.38589
0.000644	0.644	-1.38714
0.000648	0.648	-1.38841
0.000652	0.652	-1.3897
0.000656	0.656	-1.391
0.00066	0.66	-1.39233
0.000664	0.664	-1.39367
0.000668	0.668	-1.39504
0.000672	0.672	-1.39642
0.000676	0.676	-1.39782
0.00068	0.68	-1.39925
0.000684	0.684	-1.40069
0.000688	0.688	-1.40215
0.000692	0.692	-1.40363
0.000696	0.696	-1.40514
0.0007	0.7	-1.40666
0.000704	0.704	-1.40821
0.000708	0.708	-1.40977
0.000712	0.712	-1.41136
0.000716	0.716	-1.41296
0.00072	0.72	-1.41459
0.000724	0.724	-1.41624
0.000728	0.728	-1.4179
0.000732	0.732	-1.41959
0.000736	0.736	-1.4213
0.00074	0.74	-1.42304
0.000744	0.744	-1.42479
0.000748	0.748	-1.42656
0.000752	0.752	-1.42836
0.000756	0.756	-1.43018
0.00076	0.76	-1.43202
0.000764	0.764	-1.43388
0.000768	0.768	-1.43576
0.000772	0.772	-1.43767
0.000776	0.776	-1.43959
0.00078	0.78	-1.44154
0.000784	0.784	-1.44351
0.000788	0.788	-1.4455
0.000792	0.792	-1.44752
0.000796	0.796	-1.44955
0.0008	0.8	-1.45161
0.000804	0.804	-1.45369
0.000808	0.808	-1.4558
0.000812	0.812	-1.45792
0.000816	0.816	-1.46007
0.00082	0.82	-1.46224
0.000824	0.824	-1.46443
0.000828	0.828	-1.46664
0.000832	0.832	-1.46888
0.000836	0.836	-1.47114
0.00084	0.84	-1.47342
0.000844	0.844	-1.47572
0.000848	0.848	-1.47804
0.000852	0.852	-1.48039
0.000856	0.856	-1.48276
0.00086	0.86	-1.48515
0.000864	0.864	-1.48756
0.000868	0.868	-1.49
0.000872	0.872	-1.49245
0.000876	0.876	-1.49493
0.00088	0.88	-1.49743
0.000884	0.884	-1.49995
0.000888	0.888	-1.50249
0.000892	0.892	-1.50506
0.000896	0.896	-1.50764
0.0009	0.9	-1.51025
0.000904	0.904	-1.51287
0.000908	0.908	-1.51552
0.000912	0.912	-1.51819
0.000916	0.916	-1.52088
0.00092	0.92	-1.52359
0.000924	0.924	-1.52632
0.000928	0.928	-1.52907
0.000932	0.932	-1.53184
0.000936	0.936	-1.53463
0.00094	0.94	-1.53744
0.000944	0.944	-1.54027
0.000948	0.948	-1.54313
0.000952	0.952	-1.546
0.000956	0.956	-1.54889
0.00096	0.96	-1.5518
0.000964	0.964	-1.55472
0.000968	0.968	-1.55767
0.000972	0.972	-1.56064
0.000976	0.976	-1.56363
0.00098	0.98	-1.56663
0.000984	0.984	-1.56966
0.000988	0.988	-1.5727
0.000992	0.992	-1.57576
0.000996	0.996	-1.57885
0.001	1	-1.58195
0.001004	1.004	-1.58507
0.001008	1.008	-1.58821
0.001012	1.012	-1.59137
0.001016	1.016	-1.59455
0.00102	1.02	-1.59775
0.001024	1.024	-1.60096
0.001028	1.028	-1.6042
0.001032	1.032	-1.60746
0.001036	1.036	-1.61074
0.00104	1.04	-1.61404
0.001044	1.044	-1.61737
0.001048	1.048	-1.62071
0.001052	1.052	-1.62408
0.001056	1.056	-1.62747
0.00106	1.06	-1.63089
0.001064	1.064	-1.63433
0.001068	1.068	-1.6378
0.001072	1.072	-1.64129
0.001076	1.076	-1.64482
0.00108	1.08	-1.64837
0.001084	1.084	-1.65196
0.001088	1.088	-1.65558
0.001092	1.092	-1.65924
0.001096	1.096	-1.66294
0.0011	1.1	-1.66669
0.001104	1.104	-1.67048
0.001108	1.108	-1.67434
0.001112	1.112	-1.67825
0.001116	1.116	-1.68224
0.00112	1.12	-1.68633
0.001124	1.124	-1.69053
0.001128	1.128	-1.6949
0.001132	1.132	-1.69957
0.001136	1.136	-1.70509
0.00113621	1.13621	-1.70546
0.00113621	1.13621	-1.70546
0.0011388	1.1388	-1.70547
0.0011388	1.1388	-1.70547
0.00114	1.14	-1.70495
0.001144	1.144	-1.70349
0.001148	1.148	-1.70226
0.001152	1.152	-1.70118
0.001156	1.156	-1.70021
0.00116	1.16	-1.69934
0.001164	1.164	-1.69856
0.001168	1.168	-1.69785
0.001172	1.172	-1.69722
0.001176	1.176	-1.69666
0.00118	1.18	-1.69617
0.001184	1.184	-1.69574
0.001188	1.188	-1.69538
0.001192	1.192	-1.69509
0.001196	1.196	-1.69485
0.0012	1.2	-1.69468
0.001204	1.204	-1.69458
0.001208	1.208	-1.69453
0.001212	1.212	-1.69455
0.001216	1.216	-1.69462
0.00122	1.22	-1.69476
0.001224	1.224	-1.69496
0.001228	1.228	-1.69523
0.001232	1.232	-1.69556
0.001236	1.236	-1.69595
0.00124	1.24	-1.69641
0.001244	1.244	-1.69694
0.001248	1.248	-1.69753
0.001252	1.252	-1.6982
0.001256	1.256	-1.69895
0.00126	1.26	-1.69977
0.001264	1.264	-1.70069
0.001268	1.268	-1.70172
0.001272	1.272	-1.70287
0.001276	1.276	-1.7042
0.00127916	1.27916	-1.70546
0.00127916	1.27916	-1.70546
0.00128	1.28	-1.70579
0.001284	1.284	-1.70554
0.00128537	1.28537	-1.70547
0.00128537	1.28537	-1.70547
0.001288	1.288	-1.70537
0.001292	1.292	-1.70533
0.001296	1.296	-1.7054
0.00129766	1.29766	-1.70546
0.00129766	1.29766	-1.70546
0.0013	1.3	-1.70555
0.001304	1.304	-1.70553
0.001308	1.308	-1.70552
0.001312	1.312	-1.70552
0.001316	1.316	-1.70551
0.00132	1.32	-1.70551
0.001324	1.324	-1.70551
0.001328	1.328	-1.70551
0.001332	1.332	-1.70551
0.001336	1.336	-1.70551
0.00134	1.34	-1.70551
0.001344	1.344	-1.70551
0.001348	1.348	-1.70551
0.001352	1.352	-1.70551
0.001356	1.356	-1.70551
0.00136	1.36	-1.70551
0.001364	1.364	-1.70551
0.001368	1.368	-1.70551
0.001372	1.372	-1.70551
0.001376	1.376	-1.70551
0.00138	1.38	-1.70551
0.001384	1.384	-1.70551
0.001388	1.388	-1.70551
0.001392	1.392	-1.70551
0.001396	1.396	-1.70551
0.0014	1.4	-1.70551
0.001404	1.404	-1.70551
0.001408	1.408	-1.70551
0.001412	1.412	-1.70551
0.001416	1.416	-1.70551
0.00142	1.42	-1.70551
0.001424	1.424	-1.70551
0.001428	1.428	-1.70551
0.001432	1.432	-1.70551
0.001436	1.436	-1.70551
0.00144	1.44	-1.70551
0.001444	1.444	-1.70551
0.001448	1.448	-1.70551
0.001452	1.452	-1.70551
0.001456	1.456	-1.70551
0.00146	1.46	-1.70551
0.001464	1.464	-1.70551
0.001468	1.468	-1.70551
0.001472	1.472	-1.70551
0.001476	1.476	-1.70551
0.00148	1.48	-1.70551
0.001484	1.484	-1.70551
0.001488	1.488	-1.70551
0.001492	1.492	-1.70551
0.001496	1.496	-1.70551
0.0015	1.5	-1.70551
0.001504	1.504	-1.70551
0.001508	1.508	-1.70551
0.001512	1.512	-1.70551
0.001516	1.516	-1.70551
0.00152	1.52	-1.70551
0.001524	1.524	-1.70551
0.001528	1.528	-1.70551
0.001532	1.532	-1.70551
0.001536	1.536	-1.70551
0.00154	1.54	-1.70551
0.001544	1.544	-1.70551
0.001548	1.548	-1.70551
0.001552	1.552	-1.70551
0.001556	1.556	-1.70551
0.00156	1.56	-1.70551
0.001564	1.564	-1.70551
0.001568	1.568	-1.70551
0.001572	1.572	-1.70551
0.001576	1.576	-1.70551
0.00158	1.58	-1.70551
0.001584	1.584	-1.70551
0.001588	1.588	-1.70551
0.001592	1.592	-1.70551
0.001596	1.596	-1.70551
0.0016	1.6	-1.70551
0.001604	1.604	-1.70551
0.001608	1.608	-1.70551
0.001612	1.612	-1.70551
0.001616	1.616	-1.70551
0.00162	1.62	-1.70551
0.001624	1.624	-1.70551
0.001628	1.628	-1.70551
0.001632	1.632	-1.70551
0.001636	1.636	-1.70551
0.00164	1.64	-1.70551
0.001644	1.644	-1.70551
0.001648	1.648	-1.70551
0.001652	1.652	-1.70551
0.001656	1.656	-1.70551
0.00166	1.66	-1.70551
0.001664	1.664	-1.70551
0.001668	1.668	-1.70551
0.001672	1.672	-1.70551
0.001676	1.676	-1.70551
0.00168	1.68	-1.70551
0.001684	1.684	-1.70551
0.001688	1.688	-1.70551
0.001692	1.692	-1.70551
0.001696	1.696	-1.70551
0.0017	1.7	-1.70551
0.001704	1.704	-1.70551
0.001708	1.708	-1.70551
0.001712	1.712	-1.70551
0.001716	1.716	-1.70551
0.00172	1.72	-1.70551
0.001724	1.724	-1.70551
0.001728	1.728	-1.70551
0.001732	1.732	-1.70551
0.001736	1.736	-1.70551
0.00174	1.74	-1.70551
0.001744	1.744	-1.70551
0.001748	1.748	-1.70551
0.001752	1.752	-1.70551
0.001756	1.756	-1.70551
0.00176	1.76	-1.70551
0.001764	1.764	-1.70551
0.001768	1.768	-1.70551
0.001772	1.772	-1.70551
0.001776	1.776	-1.70551
0.00178	1.78	-1.70551
0.001784	1.784	-1.70551
0.001788	1.788	-1.70551
0.001792	1.792	-1.70551
0.001796	1.796	-1.70551
0.0018	1.8	-1.70551
0.001804	1.804	-1.70551
0.001808	1.808	-1.70551
0.001812	1.812	-1.70551
0.001816	1.816	-1.70551
0.00182	1.82	-1.70551
0.001824	1.824	-1.70551
0.001828	1.828	-1.70551
0.001832	1.832	-1.70551
0.001836	1.836	-1.70551
0.00184	1.84	-1.70551
0.001844	1.844	-1.70551
0.001848	1.848	-1.70551
0.001852	1.852	-1.70551
0.001856	1.856	-1.70551
0.00186	1.86	-1.70551
0.001864	1.864	-1.70551
0.001868	1.868	-1.70551
0.001872	1.872	-1.70551
0.001876	1.876	-1.70551
0.00188	1.88	-1.70551
0.001884	1.884	-1.70551
0.001888	1.888	-1.70551
0.001892	1.892	-1.70551
0.001896	1.896	-1.70551
0.0019	1.9	-1.70551
0.001904	1.904	-1.70551
0.001908	1.908	-1.70551
0.001912	1.912	-1.70551
0.001916	1.916	-1.70551
0.00192	1.92	-1.70551
0.001924	1.924	-1.70551
0.001928	1.928	-1.70551
0.001932	1.932	-1.70551
0.001936	1.936	-1.70551
0.00194	1.94	-1.70551
0.001944	1.944	-1.70551
0.001948	1.948	-1.70551
0.001952	1.952	-1.70551
0.001956	1.956	-1.70551
0.00196	1.96	-1.70551
0.001964	1.964	-1.70551
0.001968	1.968	-1.70551
0.001972	1.972	-1.70551
0.001976	1.976	-1.70551
0.00198	1.98	-1.70551
0.001984	1.984	-1.70551
0.001988	1.988	-1.70551
0.001992	1.992	-1.70551
0.001996	1.996	-1.70551
0.002	2	-1.70551
0.002	2	-1.70551


==> 1_4105_01.txt <==
H[kA/m]	J[T]
59.53203018	1.542526
59.44092018	1.542512
59.33379018	1.542504
59.21465018	1.54249
59.08900018	1.542477
58.96034018	1.542464
58.83069018	1.54245
58.69753018	1.542437
58.56287018	1.542424
58.42871018	1.54241
58.29354018	1.542397
58.15588018	1.542384
58.01521018	1.54237
57.87404018	1.542357
57.73187018	1.542339
57.58720018	1.542326
57.44152018	1.542313
57.29435018	1.542295
57.14517018	1.542282
56.99499018	1.542268
56.84331018	1.542251
56.69062018	1.542233
56.53594018	1.542215
56.37875018	1.542198
56.22006018	1.54218
56.05987018	1.542162
55.89767018	1.542144
55.73297018	1.542126
55.56828018	1.542109
55.40208018	1.542087
55.23288018	1.542064
55.06217018	1.542047
54.88896018	1.542025
54.71425018	1.542002
54.53854018	1.54198
54.35933018	1.541958
54.17861018	1.54194
53.99639018	1.541918
53.81167018	1.541891
53.62695018	1.541865
53.43922018	1.541843
53.24750018	1.54182
53.05476018	1.541794
52.86103018	1.541767
52.66380018	1.541741
52.46305018	1.541714
52.26081018	1.541687
52.05657018	1.541661
51.85032018	1.541634
51.64207018	1.541603
51.43132018	1.541572
51.21907018	1.541545
51.00431018	1.541514
50.78555018	1.541483
50.56328018	1.541452
50.33851018	1.541417
50.11174018	1.541381
49.88246018	1.541346
49.65018018	1.54131
49.41490018	1.54127
49.17712018	1.54123
48.93633018	1.541195
48.69204018	1.54116
48.44424018	1.541115
48.19394018	1.541071
47.94014018	1.541031
47.68283018	1.540982
47.42151018	1.540933
47.15620018	1.540889
46.88787018	1.54084
46.61404018	1.540787
46.33521018	1.540734
46.05287018	1.54068
45.76653018	1.540623
45.47668018	1.540565
45.18283018	1.540507
44.88247018	1.54045
44.57660018	1.540383
44.26723018	1.540312
43.95386018	1.540246
43.63498018	1.540175
43.31108018	1.540104
42.98319018	1.540028
42.64980018	1.539949
42.31139018	1.539864
41.96848018	1.539776
41.62156018	1.539687
41.26964018	1.539598
40.91171018	1.539505
40.54827018	1.539407
40.18084018	1.539301
39.80989018	1.53919
39.43344018	1.539084
39.05098018	1.538968
38.66352018	1.538844
38.27105018	1.53872
37.87457018	1.538591
37.47409018	1.538454
37.06660018	1.538307
36.65261018	1.538157
36.23460018	1.538001
35.81260018	1.537837
35.38459018	1.537664
34.95057018	1.537482
34.51104018	1.537292
34.06551018	1.537092
33.61446018	1.536884
33.15792018	1.536662
32.69486018	1.536427
32.22580018	1.536178
31.75123018	1.535916
31.27065018	1.535641
30.78657018	1.535349
30.29699018	1.535038
29.79989018	1.534706
29.29879018	1.534355
28.79319018	1.533982
28.28257018	1.533583
27.76746018	1.533157
27.24833018	1.532701
26.72521018	1.532217
26.19808018	1.531694
25.66744018	1.53113
25.13280018	1.530527
24.59415018	1.529866
24.05200018	1.529148
23.50685018	1.528362
22.95819018	1.527502
22.40603018	1.526548
21.85086018	1.525488
21.29420018	1.524313
20.73553018	1.522995
20.17335018	1.521518
19.60918018	1.519868
19.04350018	1.518032
18.47632018	1.515987
17.90814018	1.51372
17.33946018	1.511214
16.76978018	1.508455
16.19909018	1.505434
15.62640018	1.502125
15.05172018	1.498514
14.47753018	1.494597
13.90284018	1.490353
13.33065018	1.485797
12.77048018	1.481002
12.23334018	1.476074
11.72873018	1.471132
11.26267018	1.466293
10.83917018	1.461644
10.45671018	1.457222
10.11079018	1.453048
9.79842018	1.449109
9.51357818	1.44537
9.25026218	1.441794
9.00496818	1.438343
8.77319018	1.434981
8.55192518	1.431676
8.33917018	1.428403
8.13242218	1.425138
7.93068018	1.421856
7.73244318	1.418547
7.53670918	1.415198
7.34247618	1.411778
7.14824318	1.408282
6.95401018	1.404694
6.75927718	1.40099
6.56304118	1.397162
6.36530518	1.393192
6.16606518	1.389076
5.96532518	1.384831
5.76508518	1.380484
5.56834918	1.376079
5.37762018	1.371674
5.19340018	1.367314
5.01618718	1.363025
4.84748518	1.358824
4.68729318	1.354721
4.53461018	1.350706
4.38893618	1.346772
4.24826718	1.342891
4.11160318	1.339027
3.97844418	1.335155
3.84728618	1.331238
3.71713018	1.32725
3.58697418	1.323187
3.45731918	1.319035
3.32916518	1.314795
3.20301418	1.31051
3.07936618	1.306207
2.95972318	1.3019
2.84458518	1.297628
2.73345118	1.29341
2.62682418	1.289254
2.52470118	1.285155
2.42658418	1.281096
2.33297118	1.277077
2.24236318	1.273085
2.15375718	1.269089
2.06765318	1.265065
1.98405318	1.261002
1.90195518	1.256895
1.82135818	1.252743
1.74326518	1.248556
1.66667318	1.244337
1.59258418	1.240079
1.52099818	1.235798
1.45191518	1.231518
1.38583618	1.227251
1.32276118	1.22301
1.26318918	1.218805
1.20612118	1.214627
1.15105518	1.210462
1.09849218	1.206319
1.04893218	1.202202
1.00187618	1.198095
0.95632158	1.193983
0.91226878	1.189853
0.87021838	1.185692
0.83017038	1.181505
0.79112358	1.177287
0.75357858	1.173033
0.71853658	1.168761
0.68499638	1.164489
0.65245738	1.160227
0.62192078	1.155973
0.59338658	1.151732
0.56585358	1.147518
0.53982238	1.143318
0.51529298	1.139121
0.49176478	1.134952
0.46973838	1.130804
0.44871318	1.126657
0.42868918	1.12251
0.41016698	1.118384
0.39214538	1.114286
0.37462438	1.1102
0.35810458	1.106111
0.34258598	1.102003
0.32756798	1.097869
0.31305058	1.093713
0.29903378	1.089561
0.28601818	1.085427
0.27350318	1.081297
0.26148878	1.077145
0.24997498	1.072962
0.23846118	1.068766
0.22794858	1.064596
0.21843718	1.060471
0.20892578	1.056382
0.19941438	1.052292
0.19040358	1.048189
0.18189338	1.044081
0.17338318	1.039956
0.16537358	1.035804
0.15736398	1.031621
0.14935438	1.027403
0.14234598	1.023153
0.13583818	1.018935
0.12983098	1.014792
0.12332318	1.010707
0.11731598	1.00667
0.11180938	1.002673
0.10580218	0.998704
0.10029558	0.99476
0.09579018	0.990835
0.09178538	0.986904
0.08677938	0.98297
0.08127278	0.979026
0.07726798	0.975065
0.07326318	0.971082
0.06825718	0.967063
0.06425238	0.963
0.06024758	0.9588883
0.05574218	0.9547231
0.05173738	0.9505002
0.04823318	0.9462153
0.04422838	0.9418594
0.04022358	0.9374281
0.03621878	0.932948
0.03221398	0.9285034
0.02921038	0.9241608
0.02620678	0.9199291
0.02320318	0.9157905
0.02070018	0.9117407
0.01769658	0.9077752
0.01469298	0.9038762
0.01269058	0.9000304
0.01018758	0.896229
0.00818518	0.892463
0.00618278	0.888737
0.00367978	0.8850553
0.00117678	0.8813958
-0.00132622	0.8777319
-0.00332862	0.8739748
-0.00583162	0.8700359
-0.00833462	0.8658973
-0.01083762	0.8615591
-0.01384122	0.8570303
-0.01634422	0.8523372
-0.01834662	0.8475777
-0.02084962	0.8428359
-0.02285202	0.838134
-0.02485442	0.833472
-0.02685682	0.8288411
-0.02835862	0.8242368
-0.03036102	0.8196591
-0.03236342	0.8151036
-0.03436582	0.810557
-0.03586762	0.8060192
-0.03736942	0.8014948
-0.03937182	0.7969747
-0.04087362	0.7924502
-0.04237542	0.7879169
-0.04387722	0.7833658
-0.04487842	0.7788059
-0.04638022	0.7742371
-0.04788202	0.7696461
-0.04938382	0.7650418
-0.05138622	0.7604242
-0.05288802	0.7557844
-0.05388922	0.7511136
-0.05489042	0.7464161
-0.05589162	0.7416921
-0.05739342	0.7369325
-0.05889522	0.7321419
-0.05989642	0.7273158
-0.06139822	0.7224542
-0.06290002	0.7175616
-0.06390122	0.7126246
-0.06490242	0.70763
-0.06590362	0.7025909
-0.06740542	0.697512
-0.06890722	0.6923888
-0.07040902	0.6845996
-0.07191082	0.6767394
-0.07291202	0.671421
-0.07391322	0.6660493
-0.07491442	0.6606288
-0.07591562	0.6551551
-0.07691682	0.6468336
-0.07791802	0.6355891
-0.07891922	0.6270414
-0.07992042	0.6212438
-0.08092162	0.6153709
-0.08192282	0.6094359
-0.08292402	0.6034388
-0.08392522	0.597384
-0.08492642	0.5912671
-0.08592762	0.5787893
-0.08692882	0.5661918
-0.08793002	0.5597688
-0.08893122	0.5499836
-0.08993242	0.5401008
-0.09093362	0.5300228
-0.09093362	0.5198427
-0.09143422	0.5129585
-0.09293602	0.502499
-0.09393722	0.4883978
-0.09493842	0.470464
-0.09593962	0.4522686
-0.09694082	0.4298903
-0.09794202	0.4110561
-0.09894322	0.4034044
-0.09894322	0.3957129
-0.09894322	0.3879814
-0.09994442	0.3723587
-0.10094562	0.352695
-0.10194682	0.340785
-0.10294802	0.320669
-0.10394922	0.2964054
-0.10495042	0.2759212
-0.10595162	0.2552772
-0.10695282	0.2428128
-0.10695282	0.2344691
-0.10695282	0.2260944
-0.10795402	0.2176976
-0.10895522	0.2050557
-0.10995642	0.1838883
-0.11095762	0.1668994
-0.11245942	0.1498396
-0.11396122	0.124161
-0.11496242	0.102661
-0.11596362	0.0854148
-0.11696482	0.0681553
-0.11796602	0.05089141
-0.11896722	0.03361863
-0.11996842	0.01633253
-0.12147022	-0.0053139
-0.12297202	-0.02697808
-0.12397322	-0.044286349
-0.12497442	-0.0615547
-0.12597562	-0.07447603
-0.12697682	-0.08306362
-0.12847862	-0.09591841
-0.12998042	-0.11726322
-0.13148222	-0.138537
-0.13348462	-0.1554683
-0.13498642	-0.1681146
-0.13598762	-0.1806899
-0.13748942	-0.1973816
-0.13899122	-0.2139669
-0.13999242	-0.2263382
-0.14099362	-0.2345443
-0.14199482	-0.2427194
-0.14299602	-0.2508634
-0.14399722	-0.2589719
-0.14499842	-0.267045
-0.14599962	-0.2750959
-0.14750142	-0.2871034
-0.14900322	-0.2990489
-0.15050502	-0.3108968
-0.15200682	-0.3226914
-0.15350862	-0.3343485
-0.15551102	-0.3497583
-0.15701282	-0.3612114
-0.15801402	-0.3687877
-0.15901522	-0.3763284
-0.16001642	-0.3838248
-0.16151822	-0.3912946
-0.16352062	-0.402415
-0.16502242	-0.4134689
-0.16652422	-0.4243897
-0.16852662	-0.4352351
-0.17002842	-0.4459297
-0.17153022	-0.4565577
-0.17303202	-0.4635706
-0.17403322	-0.4705348
-0.17503442	-0.4774545
-0.17653622	-0.484321
-0.17803802	-0.4911476
-0.17903922	-0.4979344
-0.18054102	-0.5046722
-0.18204282	-0.5113658
-0.18354462	-0.5180061
-0.18504642	-0.5245932
-0.18604762	-0.531127
-0.18805002	-0.5408058
-0.19005242	-0.5504136
-0.19155422	-0.5567479
-0.19305602	-0.5630334
-0.19455782	-0.56927
-0.19605962	-0.575449
-0.19756142	-0.5815792
-0.19906322	-0.5876606
-0.20056502	-0.5936887
-0.20206682	-0.5996682
-0.20306802	-0.6055988
-0.20456982	-0.6114805
-0.20657222	-0.6173046
-0.20807402	-0.6230756
-0.20957582	-0.6288021
-0.21157822	-0.6344799
-0.21308002	-0.6401044
-0.21458182	-0.6456757
-0.21658422	-0.6511982
-0.21808602	-0.6566763
-0.21908722	-0.6621012
-0.22058902	-0.6674729
-0.22259142	-0.6727914
-0.22409322	-0.6780566
-0.22559502	-0.6832686
-0.22759742	-0.6884318
-0.22909922	-0.6935639
-0.23060102	-0.6986562
-0.23310402	-0.7036997
-0.23510642	-0.7086943
-0.23660822	-0.7136313
-0.23861062	-0.7185239
-0.24011242	-0.7233722
-0.24161422	-0.7281672
-0.24361662	-0.7329134
-0.24561902	-0.7376065
-0.24762142	-0.7422552
-0.24962382	-0.7468639
-0.25112562	-0.7514238
-0.25262742	-0.7559306
-0.25462982	-0.7603884
-0.25663222	-0.7647976
-0.25913522	-0.7691668
-0.26113762	-0.7735005
-0.26263942	-0.7777899
-0.26464182	-0.782026
-0.26614362	-0.7862045
-0.26764542	-0.7903386
-0.26964782	-0.7944284
-0.27165022	-0.798456
-0.27415322	-0.8024349
-0.27615562	-0.8063827
-0.27765742	-0.8102862
-0.27965982	-0.8141408
-0.28166222	-0.8179467
-0.28366462	-0.8217082
-0.28616762	-0.8254298
-0.28817002	-0.8291115
-0.29017242	-0.8327532
-0.29267542	-0.8363861
-0.29517842	-0.8400943
-0.29768142	-0.8439446
-0.30018442	-0.8479501
-0.30318802	-0.8520931
-0.30669222	-0.8563558
-0.31019642	-0.860725
-0.31320002	-0.8651829
-0.31620362	-0.8696985
-0.31920722	-0.8741742
-0.32221082	-0.8785123
-0.32521442	-0.8826953
-0.32821802	-0.8867273
-0.33122162	-0.8906263
-0.33422522	-0.8943967
-0.33672822	-0.898034
-0.33923122	-0.9015604
-0.34223482	-0.9049848
-0.34523842	-0.9083294
-0.34824202	-0.9116829
-0.35174622	-0.9151161
-0.35575102	-0.9186647
-0.35925522	-0.9223951
-0.36326002	-0.9263519
-0.36826602	-0.9305214
-0.37327202	-0.9348729
-0.37827802	-0.9393841
-0.38328402	-0.9439928
-0.38829002	-0.9485838
-0.39329602	-0.9530861
-0.39830202	-0.9574819
-0.40330802	-0.9617402
-0.40831402	-0.9657989
-0.41281942	-0.9696092
-0.41732482	-0.9732022
-0.42233082	-0.9766798
-0.42683622	-0.9801042
-0.43134162	-0.9834798
-0.43634762	-0.9868332
-0.44185422	-0.9902354
-0.44786142	-0.9937486
-0.45486982	-0.9974524
-0.46187822	-1.0014356
-0.46888662	-1.0057073
-0.47739682	-1.0102007
-0.48590702	-1.0148006
-0.49441722	-1.019396
-0.50342802	-1.023885
-0.51143762	-1.0281965
-0.51944722	-1.0322774
-0.52795742	-1.036101
-0.53596702	-1.039703
-0.54397662	-1.043176
-0.55198622	-1.046569
-0.56049642	-1.049901
-0.56900662	-1.053267
-0.57801742	-1.056763
-0.58853002	-1.060444
-0.59904262	-1.064335
-0.61105702	-1.068438
-0.62507382	-1.072727
-0.63909062	-1.077127
-0.65310742	-1.081523
-0.66712422	-1.085808
-0.68164162	-1.089946
-0.69565842	-1.093939
-0.70967522	-1.097789
-0.72419262	-1.101506
-0.73871002	-1.105103
-0.75322742	-1.108599
-0.76824542	-1.112054
-0.78426462	-1.11555
-0.80078442	-1.119143
-0.81880602	-1.122873
-0.83883002	-1.126772
-0.86085642	-1.13084
-0.88338342	-1.135014
-0.90641102	-1.139214
-0.93094042	-1.143371
-0.95597042	-1.147429
-0.98100042	-1.151364
-1.00603082	-1.15517
-1.03106082	-1.158874
-1.05659082	-1.162524
-1.08412382	-1.166161
-1.11315882	-1.169812
-1.14269382	-1.173503
-1.17423182	-1.177264
-1.20777182	-1.181114
-1.24281382	-1.185036
-1.27985882	-1.188997
-1.31890582	-1.192962
-1.35895382	-1.196897
-1.40000282	-1.200796
-1.44255382	-1.204664
-1.48660682	-1.208492
-1.53166082	-1.212298
-1.57821582	-1.216104
-1.62727482	-1.219923
-1.67833582	-1.223755
-1.73190082	-1.227605
-1.78746682	-1.231487
-1.84453582	-1.235386
-1.90410682	-1.239289
-1.96618082	-1.243184
-2.03025782	-1.247061
-2.09633682	-1.25092
-2.16441882	-1.25477
-2.23450282	-1.25862
-2.30708982	-1.262479
-2.38217982	-1.266343
-2.46027382	-1.270206
-2.54086982	-1.274083
-2.62396982	-1.277969
-2.71007282	-1.281859
-2.79867882	-1.285754
-2.89028882	-1.289653
-2.98440182	-1.293547
-3.08101782	-1.297442
-3.18063682	-1.30135
-3.28325982	-1.305258
-3.38888682	-1.309157
-3.49751682	-1.313047
-3.60864982	-1.316937
-3.72278682	-1.320827
-3.83992682	-1.324713
-3.96007082	-1.32859
-4.08321882	-1.332449
-4.20886882	-1.336303
-4.33752382	-1.340158
-4.46868082	-1.343991
-4.60334182	-1.347805
-4.74100682	-1.351611
-4.88067482	-1.355399
-5.02384582	-1.359174
-5.17002082	-1.362935
-5.31919982	-1.366679
-5.47188282	-1.370405
-5.62706882	-1.374109
-5.78425782	-1.377786
-5.94494982	-1.381441
-6.10914682	-1.385074
-6.27584682	-1.388685
-6.44504982	-1.392269
-6.61725582	-1.395822
-6.79246582	-1.399353
-6.97067982	-1.402857
-7.15189682	-1.406326
-7.33561682	-1.409764
-7.52284082	-1.41317
-7.71407082	-1.416546
-7.90780282	-1.41989
-8.10353682	-1.423195
-8.30227582	-1.426464
-8.50451782	-1.429702
-8.71026482	-1.4329
-8.91851482	-1.436054
-9.12926682	-1.439168
-9.34352282	-1.442247
-9.56128382	-1.445281
-9.78254982	-1.44827
-10.00681982	-1.451225
-10.23308982	-1.454126
-10.46235982	-1.456978
-10.69613982	-1.45979
-10.93242982	-1.462553
-11.17120982	-1.465268
-11.41349982	-1.467934
-11.65879982	-1.470547
-11.90709982	-1.473106
-12.15839982	-1.475617
-12.41269982	-1.478074
-12.66900982	-1.480474
-12.92881982	-1.482816
-13.19213982	-1.485105
-13.45744982	-1.487336
-13.72527982	-1.489514
-13.99609982	-1.49163
-14.26992982	-1.493688
-14.54625982	-1.495693
-14.82558982	-1.497636
-15.10742982	-1.499521
-15.39176982	-1.501348
-15.67911982	-1.503118
-15.96845982	-1.504826
-16.26080982	-1.506476
-16.55666982	-1.508069
-16.85552982	-1.509603
-17.15688982	-1.511076
-17.46024982	-1.512491
-17.76661982	-1.513848
-18.07648982	-1.515144
-18.38885982	-1.516381
-18.70423982	-1.517561
-19.02211982	-1.518683
-19.34150982	-1.519748
-19.66438982	-1.520759
-19.99027982	-1.521717
-20.31817982	-1.522622
-20.64906982	-1.523478
-20.98246982	-1.52429
-21.31837982	-1.525053
-21.65677982	-1.525772
-21.99768982	-1.526455
-22.34009982	-1.527098
-22.68400982	-1.527706
-23.03092982	-1.528282
-23.37984982	-1.528828
-23.73026982	-1.529347
-24.08268982	-1.529844
-24.43711982	-1.530314
-24.79353982	-1.530762
-25.15196982	-1.531192
-25.51189982	-1.5316
-25.87333982	-1.531995
-26.23676982	-1.532372
-26.60170982	-1.532731
-26.96764982	-1.533077
-27.33408982	-1.53341
-27.70252982	-1.533729
-28.07246982	-1.53404
-28.44341982	-1.534337
-28.81535982	-1.534621
-29.18730982	-1.534896
-29.55974982	-1.535158
-29.93269982	-1.535411
-30.30664982	-1.535659
-30.67909982	-1.535899
-31.05153982	-1.536125
-31.42548982	-1.536347
-31.79993982	-1.536559
-32.17488982	-1.536763
-32.54783982	-1.536963
-32.91977982	-1.537154
-33.29172982	-1.537336
-33.66266982	-1.537513
-34.03261982	-1.537686
-34.40104982	-1.53785
-34.76799982	-1.53801
-35.13392982	-1.53817
-35.49936982	-1.53832
-35.86330982	-1.538462
-36.22423982	-1.538604
-36.58366982	-1.538737
-36.94259982	-1.538866
-37.30052982	-1.538995
-37.65645982	-1.539119
-38.00937982	-1.539239
-38.35979982	-1.539354
-38.70921982	-1.539465
-39.05813982	-1.539571
-39.40404982	-1.539673
-39.74695982	-1.539775
-40.08836982	-1.539873
-40.42877982	-1.539966
-40.76718982	-1.540064
-41.10258982	-1.540152
-41.43548982	-1.540237
-41.76587982	-1.540321
-42.09427982	-1.540405
-42.42066982	-1.540485
-42.74455982	-1.54056
-43.06493982	-1.54064
-43.38281982	-1.540711
-43.69869982	-1.540778
-44.01156982	-1.540844
-44.32244982	-1.540911
-44.63081982	-1.540977
-44.93617982	-1.541044
-45.23904982	-1.54111
-45.53840982	-1.541168
-45.83475982	-1.541221
-46.12760982	-1.541279
-46.41745982	-1.541337
-46.70429982	-1.54139
-46.98813982	-1.541443
-47.26997982	-1.541496
-47.54780982	-1.541545
-47.82213982	-1.54159
-48.09396982	-1.541638
-48.36278982	-1.541687
-48.62910982	-1.541727
-48.89192982	-1.541767
-49.15122982	-1.541811
-49.40753982	-1.541856
-49.66084982	-1.541896
-49.91063982	-1.541931
-50.15593982	-1.541967
-50.39722982	-1.542007
-50.63550982	-1.542046
-50.87079982	-1.542077
-51.10206982	-1.542108
-51.33034982	-1.542144
-51.55561982	-1.542175
-51.77787982	-1.542206
-51.99764982	-1.542242
-52.21440982	-1.542273
-52.42815982	-1.542299
-52.63941982	-1.542326
-52.84866982	-1.542353
-53.05440982	-1.542379
-53.25665982	-1.542406
-53.45789982	-1.542432
-53.65713982	-1.542459
-53.85336982	-1.542481
-54.04759982	-1.542503
-54.23932982	-1.54253
-54.42805982	-1.542552
-54.61477982	-1.542574
-54.80050982	-1.542601
-54.98372982	-1.542623
-55.16443982	-1.542645
-55.34315982	-1.542667
-55.52036982	-1.542685
-55.69557982	-1.542703
-55.86828982	-1.542725
-56.03948982	-1.542747
-56.20918982	-1.542765
-56.37739982	-1.542783
-56.54259982	-1.5428
-56.70628982	-1.542818
-56.86948982	-1.542836
-57.03017982	-1.542854
-57.18886982	-1.542872
-57.34555982	-1.542889
-57.50073982	-1.542907
-57.65492982	-1.54292
-57.80710982	-1.542934
-57.95778982	-1.542951
-58.10696982	-1.542965
-58.25464982	-1.542978
-58.40081982	-1.542996
-58.54548982	-1.543013
-58.68765982	-1.543027
-58.82882982	-1.543036
-58.96949982	-1.543049
-59.10866982	-1.543067
-59.24682982	-1.54308
-59.31541982	-1.543084
-59.44356982	-1.543102
-59.47260982	-1.543102
-59.34995982	-1.543084
-59.23581982	-1.543071
-59.11316982	-1.543062
-58.98651982	-1.543049
-58.85586982	-1.543036
-58.72320982	-1.543022
-58.58954982	-1.543009
-58.45437982	-1.543
-58.31821982	-1.542987
-58.18005982	-1.542969
-58.03988982	-1.542951
-57.89871982	-1.542938
-57.75654982	-1.54292
-57.61287982	-1.542903
-57.46719982	-1.542889
-57.32052982	-1.542872
-57.17184982	-1.542854
-57.02166982	-1.542836
-56.86998982	-1.542818
-56.71579982	-1.542805
-56.56061982	-1.542792
-56.40442982	-1.542774
-56.24673982	-1.542752
-56.08654982	-1.54273
-55.92484982	-1.542712
-55.76165982	-1.542694
-55.59595982	-1.542676
-55.42875982	-1.542654
-55.25955982	-1.542632
-55.08884982	-1.54261
-54.91664982	-1.542592
-54.74293982	-1.542574
-54.56622982	-1.542548
-54.38650982	-1.542525
-54.20629982	-1.542503
-54.02507982	-1.542481
-53.84135982	-1.542459
-53.65462982	-1.542437
-53.46590982	-1.542415
-53.27617982	-1.542388
-53.08444982	-1.542361
-52.88921982	-1.542335
-52.69147982	-1.542308
-52.49223982	-1.542277
-52.29249982	-1.542246
-52.08925982	-1.542219
-51.88150982	-1.542193
-51.67225982	-1.542162
-51.46150982	-1.542131
-51.24924982	-1.5421
-51.03348982	-1.542069
-50.81422982	-1.542038
-50.59395982	-1.542002
-50.37069982	-1.541967
-50.14492982	-1.541931
-49.91714982	-1.541896
-49.68487982	-1.54186
-49.44958982	-1.54182
-49.21230982	-1.541785
-48.97201982	-1.541749
-48.72722982	-1.541705
-48.47842982	-1.54166
-48.22812982	-1.541616
-47.97482982	-1.541572
-47.71951982	-1.541527
-47.46020982	-1.541483
-47.19388982	-1.541434
-46.92456982	-1.541381
-46.65173982	-1.541332
-46.37490982	-1.541283
-46.09356982	-1.541226
-45.80772982	-1.541168
-45.51787982	-1.54111
-45.22352982	-1.541053
-44.92466982	-1.540991
-44.62130982	-1.540924
-44.31293982	-1.540858
-43.99955982	-1.540791
-43.68217982	-1.54072
-43.36028982	-1.540645
-43.03289982	-1.540569
-42.69999982	-1.54049
-42.36259982	-1.54041
-42.02018982	-1.540325
-41.67226982	-1.540237
-41.31984982	-1.540144
-40.96291982	-1.54005
-40.60098982	-1.539953
-40.23454982	-1.539846
-39.86359982	-1.53974
-39.48764982	-1.539629
-39.10669982	-1.539514
-38.72122982	-1.539394
-38.33126982	-1.53927
-37.93728982	-1.539141
-37.53681982	-1.539004
-37.13032982	-1.538857
-36.72033982	-1.538706
-36.30383982	-1.538551
-35.88182982	-1.538387
-35.45531982	-1.538214
-35.02279982	-1.538037
-34.58426982	-1.537846
-34.13973982	-1.537646
-33.68919982	-1.537438
-33.23315982	-1.537216
-32.77159982	-1.536985
-32.30453982	-1.536737
-31.83147982	-1.536475
-31.35289982	-1.536205
-30.86931982	-1.535916
-30.38073982	-1.535606
-29.88664982	-1.535277
-29.38604982	-1.534931
-28.88193982	-1.534563
-28.37382982	-1.534169
-27.85971982	-1.533747
-27.34159982	-1.533299
-26.81946982	-1.53282
-26.29433982	-1.532306
-25.76570982	-1.531751
-25.23206982	-1.531152
-24.69441982	-1.530505
-24.15376982	-1.529799
-23.61011982	-1.529028
-23.06746982	-1.528189
-22.52031982	-1.527262
-21.96464982	-1.526224
-21.40747982	-1.525071
-20.84880982	-1.523784
-20.28763982	-1.522343
-19.72446982	-1.520733
-19.15978982	-1.518936
-18.59310982	-1.516936
-18.02742982	-1.514722
-17.46024982	-1.512274
-16.89006982	-1.509572
-16.31937982	-1.506605
-15.74819982	-1.503362
-15.17550982	-1.499827
-14.60081982	-1.495977
-14.02613982	-1.491803
-13.45344982	-1.487314
-12.89026982	-1.482563
-12.34711982	-1.477657
-11.83550982	-1.472716
-11.36243982	-1.467854
-10.93042982	-1.463166
-10.53995982	-1.458699
-10.18753982	-1.454476
-9.86915282	-1.450493
-9.57930582	-1.446713
-9.31198482	-1.443103
-9.06318782	-1.43963
-8.82890582	-1.436249
-8.60513782	-1.432932
-8.39038082	-1.429654
-8.18263182	-1.426389
-7.97988882	-1.423115
-7.78064982	-1.419811
-7.58391482	-1.416462
-7.38968182	-1.413064
-7.19594882	-1.409586
-7.00121582	-1.406007
-6.80548182	-1.40232
-6.60924682	-1.398515
-6.41150882	-1.394571
-6.21176982	-1.390477
-6.01152982	-1.38625
-5.81128982	-1.381921
-5.61305182	-1.37752
-5.41931982	-1.373098
-5.23259582	-1.368711
-5.05438282	-1.364395
-4.88467982	-1.360172
-4.72298582	-1.356056
-4.56930082	-1.352037
-4.42262482	-1.348107
-4.28145582	-1.34423
-4.14479182	-1.340362
-4.01063182	-1.336485
-3.87797282	-1.332577
-3.74731582	-1.328612
-3.61715982	-1.324562
-3.48750482	-1.320423
-3.35985182	-1.316209
-3.23319982	-1.311938
-3.10905082	-1.30764
-2.98840582	-1.303337
-2.87176682	-1.299052
-2.75963182	-1.294816
-2.65200282	-1.290637
-2.54887982	-1.286516
-2.45026182	-1.282453
-2.35614882	-1.278448
-2.26503982	-1.274465
-2.17643282	-1.270472
-2.09083082	-1.266476
-2.00672982	-1.262439
-1.92362982	-1.258341
-1.84253282	-1.254184
-1.76293782	-1.24997
-1.68534482	-1.245708
-1.61025482	-1.241409
-1.53766782	-1.237094
-1.46758382	-1.232786
-1.40000282	-1.228501
-1.33642682	-1.224252
-1.27635482	-1.220047
-1.21878582	-1.215886
-1.16421982	-1.211761
-1.11215782	-1.207662
-1.06259782	-1.203595
-1.01504082	-1.199536
-0.96948662	-1.19546
-0.92593442	-1.191356
-0.88388402	-1.187222
-0.84333542	-1.183053
-0.80378802	-1.178834
-0.76574242	-1.174567
-0.72919862	-1.17026
-0.69415662	-1.165917
-0.66161762	-1.161579
-0.63058042	-1.157268
-0.60104502	-1.152978
-0.57301142	-1.14872
-0.54647962	-1.144497
-0.52195022	-1.140328
-0.49892262	-1.136211
-0.47689622	-1.132113
-0.45587102	-1.128019
-0.43584702	-1.123929
-0.41682422	-1.119861
-0.39880262	-1.11582
-0.38178222	-1.111788
-0.36576302	-1.107752
-0.34974382	-1.103688
-0.33422522	-1.099568
-0.31970782	-1.09538
-0.30519042	-1.09114
-0.29117362	-1.086868
-0.27815802	-1.082583
-0.26564302	-1.078281
-0.25362862	-1.073982
-0.24211482	-1.069742
-0.23160222	-1.065572
-0.22159022	-1.061451
-0.21207882	-1.05737
-0.20306802	-1.053316
-0.19455782	-1.049275
-0.18604762	-1.045243
-0.17753742	-1.041202
-0.16902722	-1.0371257
-0.16151822	-1.0330137
-0.15450982	-1.0288708
-0.14700082	-1.0247011
-0.13999242	-1.0205626
-0.13348462	-1.016495
-0.12747742	-1.0124762
-0.12197082	-1.0085018
-0.11646422	-1.0045717
-0.11045702	-1.0006683
-0.10545102	-0.9967826
-0.10044502	-0.992888
-0.09443782	-0.9889003
-0.08893122	-0.9847573
-0.08442582	-0.9804679
-0.07992042	-0.976112
-0.07441382	-0.9717472
-0.06890722	-0.9673736
-0.06440182	-0.9629867
-0.06039702	-0.9585642
-0.05639222	-0.9541285
-0.05238742	-0.9497637
-0.04838262	-0.9455276
-0.04487842	-0.9414156
-0.04187482	-0.9374235
-0.03887122	-0.9335422
-0.03586762	-0.9297451
-0.03336462	-0.926028
-0.03086162	-0.9223818
-0.02785802	-0.9187712
-0.02485442	-0.9151072
-0.02185082	-0.9113058
-0.01834662	-0.9073535
-0.01534302	-0.9032416
-0.01284002	-0.8989788
-0.00933582	-0.8945697
-0.00583162	-0.8900453
-0.00332862	-0.8854987
-0.00082562	-0.8810008
0.00117678	-0.8765739
0.00317918	-0.872218
0.00618278	-0.8679109
0.00868578	-0.8636437
0.01068818	-0.8594164
0.01269058	-0.8552202
0.01469298	-0.8510462
0.01669538	-0.8468899
0.01869778	-0.8427558
0.02070018	-0.8386394
0.02220198	-0.8345364
0.02370378	-0.8304377
0.02520558	-0.8263391
0.02720798	-0.8222361
0.02921038	-0.8181285
0.03071218	-0.8140122
0.03271458	-0.8098825
0.03421638	-0.8057395
0.03521758	-0.8015877
0.03671938	-0.7974225
0.03872178	-0.7932307
0.04022358	-0.7890123
0.04122478	-0.7847673
0.04322718	-0.7805001
0.04522958	-0.7761974
0.04623078	-0.7718637
0.04723198	-0.7675079
0.04873378	-0.7631209
0.05023558	-0.7586985
0.05123678	-0.7542361
0.05273858	-0.7497382
0.05424038	-0.7452049
0.05524158	-0.7406361
0.05624278	-0.7360318
0.05774458	-0.731392
0.05974698	-0.724348
0.06124878	-0.7172375
0.06224998	-0.7124159
0.06375178	-0.7075321
0.06525358	-0.7025907
0.06675538	-0.6950721
0.06825718	-0.6874825
0.06925838	-0.682346
0.07025958	-0.6771606
0.07126078	-0.6719264
0.07226198	-0.6666346
0.07326318	-0.6612939
0.07426438	-0.6559001
0.07526558	-0.6476762
0.07626678	-0.6393636
0.07726798	-0.6337302
0.07876978	-0.6280303
0.08027158	-0.6163687
0.08127278	-0.6045874
0.08227398	-0.598577
0.08327518	-0.5925133
0.08427638	-0.5864008
0.08527758	-0.5770769
0.08627878	-0.567642
0.08727998	-0.5547429
0.08828118	-0.541724
0.08978298	-0.5317037
0.09128478	-0.5146749
0.09228598	-0.4973444
0.09328718	-0.4831988
0.09428838	-0.4651586
0.09528958	-0.443113
0.09629078	-0.4282311
0.09729198	-0.4207036
0.09729198	-0.4131318
0.09729198	-0.4055067
0.09829318	-0.3978285
0.09929438	-0.3901147
0.09929438	-0.382361
0.09929438	-0.374563
0.10029558	-0.3667206
0.10129678	-0.3548683
0.10229798	-0.3389617
0.10329918	-0.3188589
0.10480098	-0.2903504
0.10630278	-0.2614914
0.10730398	-0.2322643
0.10830518	-0.2112921
0.10930638	-0.1986325
0.11030758	-0.1859374
0.11130878	-0.1689086
0.11230998	-0.1518398
0.11331118	-0.13466464
0.11481298	-0.10883086
0.11631478	-0.08291281
0.11731598	-0.06127525
0.11831718	-0.04827408
0.11931838	-0.03525961
0.12031958	-0.01355995
0.12132078	0.00380156
0.12232198	0.01247344
0.12232198	0.02114531
0.12282258	0.02981719
0.12432438	0.04280505
0.12532558	0.0557796
0.12632678	0.064416
0.12732798	0.0773418
0.12832918	0.0902453
0.12933038	0.1031001
0.13033158	0.1202088
0.13133278	0.1330237
0.13233398	0.1415492
0.13333518	0.1500525
0.13433638	0.1627609
0.13533758	0.1754338
0.13633878	0.1838351
0.13733998	0.1963617
0.13834118	0.2088394
0.13934238	0.2171076
0.14034358	0.2253404
0.14184538	0.2376318
0.14334718	0.2498833
0.14484898	0.2620639
0.14635078	0.2782233
0.14735198	0.2902664
0.14885378	0.2982374
0.15035558	0.306164
0.15135678	0.3140508
0.15235798	0.3219021
0.15335918	0.3297134
0.15436038	0.3412907
0.15586218	0.3528015
0.15736398	0.3604487
0.15836518	0.3680649
0.15936638	0.3756367
0.16036758	0.3831642
0.16186938	0.3906517
0.16337118	0.3981037
0.16437238	0.4055025
0.16537358	0.4128437
0.16637478	0.4201405
0.16737598	0.4273974
0.16837718	0.4346144
0.16937838	0.4417825
0.17037958	0.4489019
0.17188138	0.4559813
0.17338318	0.4630164
0.17488498	0.4699983
0.17638678	0.4769269
0.17738798	0.4838067
0.17838918	0.4906422
0.17989098	0.4974378
0.18139278	0.5041845
0.18239398	0.5108781
0.18339518	0.5175229
0.18489698	0.5241232
0.18639878	0.5306748
0.18790058	0.5371776
0.18940238	0.5436361
0.19090418	0.5500324
0.19240598	0.5563667
0.19340718	0.5626521
0.19490898	0.5688843
0.19641078	0.5750589
0.19791258	0.5811846
0.19941438	0.5872616
0.20091618	0.5932942
0.20341918	0.6022411
0.20592218	0.6111037
0.20742398	0.6169323
0.20842518	0.6227209
0.20992698	0.6284563
0.21192938	0.6341341
0.21343118	0.639763
0.21493298	0.6453477
0.21693538	0.6508835
0.21843718	0.6563705
0.21993898	0.6618087
0.22144078	0.6671982
0.22294258	0.6725388
0.22494498	0.6778217
0.22694738	0.6830559
0.22894978	0.6882591
0.23095218	0.6934178
0.23245398	0.6985145
0.23395578	0.703558
0.23595818	0.7085482
0.23796058	0.7134852
0.23946238	0.7183601
0.24096418	0.7231861
0.24296658	0.7279811
0.24496898	0.7327274
0.24647078	0.7374204
0.24847318	0.7420558
0.25047558	0.7466468
0.25197738	0.7512023
0.25397978	0.7557135
0.25598218	0.7601802
0.25798458	0.7646115
0.25998698	0.7690029
0.26198938	0.7733455
0.26399178	0.7776349
0.26549358	0.781871
0.26749598	0.7860672
0.26999898	0.7902191
0.27200138	0.7943177
0.27400378	0.7983675
0.27550558	0.802373
0.27700738	0.8063341
0.27951038	0.810242
0.28201338	0.8140967
0.28401578	0.8179026
0.28601818	0.8216596
0.28802058	0.8253724
0.29002298	0.8290496
0.29202538	0.8326914
0.29452838	0.8363198
0.29703138	0.8400236
0.29903378	0.8438694
0.30203738	0.847866
0.30554158	0.8519957
0.30854518	0.8562451
0.31204938	0.8606055
0.31555358	0.8650545
0.31805658	0.8695568
0.32055958	0.8740147
0.32356318	0.8783396
0.32706738	0.8825136
0.33007098	0.8865413
0.33257398	0.8904359
0.33557758	0.8942018
0.33808058	0.897848
0.34058358	0.9013877
0.34358718	0.9048121
0.34659078	0.9081522
0.34959438	0.9115101
0.35309858	0.9149522
0.35710338	0.9184742
0.36110818	0.9221603
0.36511298	0.9260992
0.36911778	0.9302644
0.37412378	0.9346114
0.37963038	0.9391048
0.38463638	0.9437002
0.38964238	0.9482913
0.39514898	0.9527891
0.40015498	0.9571761
0.40516098	0.961461
0.41016698	0.965622
0.41467238	0.969578
0.41967838	0.9733
0.42418378	0.976813
0.42868918	0.980202
0.43369518	0.983538
0.43870118	0.986851
0.44420778	0.990213
0.45021498	0.993687
0.45622218	0.997337
0.46272998	1.001205
0.47023898	1.005313
0.47874918	1.009673
0.48725938	1.014224
0.49576958	1.018824
0.50478038	1.023331
0.51379118	1.027687
0.52230138	1.031896
0.53031098	1.035942
0.53882118	1.039787
0.54733138	1.043465
0.55534098	1.047018
0.56385118	1.05046
0.57286198	1.053831
0.58187278	1.057215
0.59138418	1.060693
0.60189678	1.064339
0.61341058	1.068181
0.62542498	1.072173
0.63844058	1.076347
0.65295798	1.080676
0.66697478	1.084934
0.68149218	1.089131
0.69751138	1.09334
0.71252938	1.09743
0.72704678	1.101347
0.74206478	1.105099
0.75708278	1.10871
0.77260138	1.112241
0.78862058	1.115732
0.80463978	1.119227
0.82216078	1.122798
0.84118358	1.126488
0.86120758	1.130325
0.88273338	1.134309
0.90576098	1.138412
0.93079098	1.142577
0.95632158	1.146738
0.98185218	1.150841
1.00838418	1.154855
1.03541618	1.158767
1.06244918	1.162578
1.09048218	1.166299
1.11901618	1.169968
1.14805118	1.173627
1.17908818	1.177304
1.21062618	1.180968
1.24416618	1.184703
1.28071018	1.188558
1.31875618	1.192448
1.35880418	1.196356
1.39985318	1.200268
1.44290518	1.204189
1.48795918	1.208102
1.53301318	1.211983
1.58006918	1.215842
1.62762618	1.219546
1.67718518	1.22325
1.73024918	1.227109
1.78481418	1.230968
1.84138218	1.234809
1.90045318	1.238664
1.96202718	1.24255
2.02560318	1.246435
2.09168218	1.250312
2.15976418	1.254185
2.22984818	1.258048
2.30293518	1.261912
2.37802518	1.265784
2.45261518	1.269528
2.53120918	1.273312
2.61480918	1.27725
2.70041218	1.281141
2.78851718	1.285013
2.87912618	1.288894
2.97223818	1.292767
3.06785218	1.29663
3.16597018	1.300485
3.26609018	1.304322
3.36921418	1.308159
3.47584118	1.312
3.58447118	1.315815
3.69560418	1.319634
3.81024218	1.323466
3.92788318	1.327286
4.04752718	1.331087
4.16967318	1.33488
4.29582418	1.338672
4.42497918	1.342456
4.55663618	1.346231
4.68979618	1.349966
4.82545918	1.353683
4.96562718	1.357418
5.10929918	1.361144
5.25597518	1.364852
5.40465318	1.368529
5.55633518	1.372193
5.71152118	1.375853
5.86921018	1.379486
6.02940218	1.383096
6.19209718	1.386667
6.35779518	1.390211
6.52649818	1.393746
6.69870418	1.397255
6.87441518	1.400742
7.05162718	1.404193
7.23184318	1.407621
7.41706518	1.411032
7.60479018	1.414404
7.79251518	1.417713
7.98374418	1.421
8.18098018	1.424287
8.38072018	1.427529
8.58296318	1.430732
8.78820918	1.433894
8.99595718	1.437022
9.20721018	1.440109
9.42146718	1.443156
9.63872818	1.446159
9.84998118	1.449003
10.06624018	1.451832
10.29602018	1.454751
10.52829018	1.457617
10.76358018	1.460429
11.00086018	1.463184
11.24065018	1.465885
11.48044018	1.468502
11.72373018	1.47107
11.97353018	1.473625
12.22583018	1.476127
12.48013018	1.478567
12.73644018	1.48094
12.99475018	1.483255
13.25757018	1.485522
13.52439018	1.48774
13.79271018	1.4899
14.06353018	1.492003
14.33736018	1.494047
14.61319018	1.496035
14.89152018	1.49796
15.17286018	1.499823
15.45670018	1.501628
15.74304018	1.503376
16.03189018	1.50507
16.32424018	1.506707
16.62010018	1.508286
16.91795018	1.509803
17.21781018	1.511258
17.52068018	1.512651
17.82654018	1.513986
18.13591018	1.515273
18.44678018	1.516492
18.76016018	1.517654
19.07804018	1.518768
19.39792018	1.519824
19.72031018	1.520826
20.04570018	1.521771
20.37059018	1.522658
20.69848018	1.523501
21.03188018	1.524304
21.36728018	1.525062
21.70569018	1.525781
22.04660018	1.52646
22.38901018	1.527098
22.73192018	1.527697
23.07734018	1.528265
23.42625018	1.52881
23.77617018	1.529325
24.12709018	1.529817
24.48052018	1.530288
24.83694018	1.530731
25.19487018	1.531157
25.55430018	1.531565
25.91373018	1.531955
26.27417018	1.532328
26.63660018	1.532687
27.00204018	1.533033
27.37048018	1.533366
27.73892018	1.533685
28.10786018	1.533991
28.47781018	1.534289
28.84825018	1.534572
29.19917018	1.53483
29.55510018	1.535083
29.93505018	1.535344
30.31401018	1.535597
30.69146018	1.535837
31.06741018	1.536063
31.44236018	1.536285
31.81681018	1.536498
32.19026018	1.536702
32.56321018	1.536901
32.93515018	1.537092
33.30659018	1.537278
33.67704018	1.53746
34.04598018	1.537633
34.41442018	1.537797
34.78136018	1.537957
35.14680018	1.538112
35.51074018	1.538263
35.87317018	1.538409
36.22109018	1.538542
36.57151018	1.538671
36.93494018	1.538804
37.29488018	1.538933
37.65180018	1.539057
38.00573018	1.539177
38.35865018	1.539292
38.70907018	1.539403
39.05649018	1.539514
39.40240018	1.53962
39.74581018	1.539722
40.08672018	1.53982
40.42613018	1.539913
40.76353018	1.540006
41.07641018	1.54009
41.39379018	1.540175
41.73570018	1.540263
42.07010018	1.540352
42.39949018	1.540437
42.72639018	1.540512
43.04927018	1.540583
43.36816018	1.540658
43.68454018	1.540734
43.99841018	1.540805
44.30828018	1.540871
44.61515018	1.540933
44.92001018	1.541
45.22137018	1.541062
45.51923018	1.54112
45.81409018	1.541177
46.10744018	1.541235
46.39778018	1.541293
46.68313018	1.541346
46.96547018	1.541399
47.24580018	1.541452
47.52314018	1.541501
47.77243018	1.541545
48.02974018	1.54159
48.31408018	1.541639
48.58591018	1.541687
48.85273018	1.541732
49.11654018	1.541772
49.37385018	1.541812
49.62666018	1.541856
49.87595018	1.541896
50.12125018	1.541936
50.36254018	1.541976
50.59381018	1.542007
50.82509018	1.542038
51.06037018	1.542073
51.29015018	1.542109
51.51642018	1.542144
51.73919018	1.542175
51.93192018	1.542202
52.13016018	1.542233
52.36143018	1.542264
52.58670018	1.542295
52.80146018	1.542326
53.00971018	1.542353
53.18742018	1.542375
53.37265018	1.542401
53.59091018	1.542433
53.80016018	1.542459
53.97337018	1.542481
54.13956018	1.542504
54.34331018	1.54253
54.55156018	1.542557
54.74679018	1.542579
54.93502018	1.542601
55.11724018	1.542623
55.29595018	1.542646
55.47316018	1.542668
55.64787018	1.542685
55.82058018	1.542708
55.99179018	1.54273
56.16099018	1.542748
56.32769018	1.542765
56.49239018	1.542783
56.65558018	1.542801
56.81728018	1.542818
56.97747018	1.542836
57.13565018	1.542858
57.29284018	1.542876
57.44853018	1.54289
57.60271018	1.542907
57.75490018	1.542925
57.90508018	1.542943
58.05426018	1.54296
58.20093018	1.542978
58.34661018	1.542991
58.49128018	1.543005
58.63395018	1.543018
58.77612018	1.543031
58.90878018	1.543049
59.04544018	1.543062
59.18761018	1.543076
59.25470018	1.543085
59.37884018	1.543102


==> 1_4105_02.txt <==
H[kA/m]	J[T]
0	0
0.0020024	0.000496803
0.0055066	0.001925113
0.0090108	0.003468752
0.0130156	0.005624524
0.017521	0.008490015
0.0235282	0.0121495
0.0305366	0.01670501
0.037545	0.02241825
0.0440528	0.02921381
0.0495594	0.03651948
0.0535642	0.04383402
0.0560672	0.05088242
0.0585702	0.05758483
0.0610732	0.06398561
0.062575	0.07013355
0.0635762	0.07601535
0.065078	0.08165762
0.0665798	0.08711801
0.067581	0.09239655
0.0685822	0.09747548
0.0695834	0.1023725
0.0705846	0.107141
0.0715858	0.1118118
0.072587	0.1163851
0.0735882	0.1251324
0.0745894	0.1336933
0.0755906	0.137823
0.0765918	0.1439532
0.0780936	0.1500524
0.0785942	0.15408
0.0785942	0.1580766
0.0795954	0.1620466
0.0805966	0.167924
0.0815978	0.173757
0.082599	0.1795057
0.0836002	0.1852056
0.0846014	0.1908568
0.0861032	0.1984463
0.087605	0.2043059
0.0886062	0.2107511
0.0896074	0.217418
0.0906086	0.2241293
0.0916098	0.2307785
0.092611	0.2351566
0.0936122	0.2394947
0.0936122	0.2437929
0.0936122	0.248069
0.095114	0.2523362
0.0966158	0.2608794
0.097617	0.2694227
0.0986182	0.2758102
0.0996194	0.2821799
0.1006206	0.2885185
0.1016218	0.2969331
0.102623	0.3032186
0.1036242	0.3074015
0.105126	0.315723
0.1066278	0.3260937
0.107629	0.3343531
0.1091308	0.3405321
0.1111332	0.3467022
0.1116338	0.3528679
0.1121344	0.3569798
0.1136362	0.3631588
0.1146374	0.3714093
0.1156386	0.377606
0.1171404	0.3837983
0.117641	0.3899951
0.117641	0.3941336
0.1191428	0.3982677
0.1211452	0.4065271
0.122647	0.4168535
0.1241488	0.425135
0.1256506	0.431354
0.1266518	0.4375906
0.127653	0.4438406
0.1286542	0.448019
0.1296554	0.4522064
0.1306566	0.4585184
0.1316578	0.4648438
0.1331596	0.4711692
0.135162	0.479606
0.1366638	0.488025
0.137665	0.4943238
0.1386662	0.4985155
0.140168	0.5047788
0.1416698	0.5110332
0.142671	0.5152028
0.1441728	0.5214617
0.1461752	0.5298142
0.1481776	0.5381622
0.1496794	0.5444166
0.1506806	0.5506622
0.1516818	0.5569032
0.152683	0.561064
0.1536842	0.5652158
0.1546854	0.5693632
0.1556866	0.5755733
0.1571884	0.5817789
0.1586902	0.585913
0.160192	0.592092
0.1621944	0.6002982
0.1641968	0.6084555
0.1661992	0.6165773
0.1682016	0.6246681
0.1697034	0.6307141
0.1707046	0.6347284
0.1722064	0.6387339
0.1737082	0.6427305
0.1747094	0.6467226
0.1757106	0.6507103
0.1772124	0.6546937
0.1787142	0.6586814
0.1797154	0.6646519
0.1812172	0.6706047
0.182719	0.6745569
0.1837202	0.6785048
0.185222	0.6824437
0.1872244	0.6883255
0.1887262	0.6941851
0.1897274	0.6980664
0.1912292	0.7019388
0.1932316	0.7077097
0.1947334	0.7134539
0.1962352	0.7172776
0.197737	0.7210968
0.1987382	0.7249248
0.20024	0.7288593
0.2022424	0.7329845
0.2042448	0.7373094
0.2062472	0.741785
0.2082496	0.7463051
0.210252	0.7507719
0.2117538	0.7551588
0.2132556	0.7594659
0.2147574	0.7636932
0.2167598	0.7678495
0.2187622	0.7719393
0.220264	0.7759581
0.2222664	0.7799059
0.2237682	0.7837871
0.22527	0.7876063
0.2272724	0.7913634
0.2287742	0.7950539
0.230276	0.7986779
0.2317778	0.8022442
0.2332796	0.8057796
0.2357826	0.8093814
0.2382856	0.813134
0.2407886	0.8170552
0.2432916	0.8211316
0.2457946	0.8253323
0.2487982	0.829635
0.2513012	0.8340264
0.2538042	0.8384976
0.2568078	0.8430088
0.2593108	0.8474578
0.2613132	0.851756
0.2638162	0.8558946
0.2668198	0.8599001
0.2693228	0.8637769
0.2713252	0.8675207
0.2738282	0.8711447
0.2763312	0.8746533
0.2788342	0.8780822
0.2813372	0.8815332
0.2838402	0.8850774
0.2868438	0.8887191
0.290348	0.8924762
0.2938522	0.896424
0.2973564	0.9006158
0.3013612	0.9050382
0.305366	0.9096425
0.3093708	0.9143222
0.3133756	0.9189886
0.3173804	0.9235885
0.3208846	0.9280375
0.3238882	0.9322737
0.3273924	0.9362925
0.3308966	0.9400983
0.3339002	0.9437135
0.3369038	0.94716
0.3399074	0.9504691
0.342911	0.9537294
0.3464152	0.9570162
0.35042	0.9603652
0.3544248	0.9638517
0.3584296	0.9675512
0.3634356	0.9715167
0.3689422	0.9757795
0.3749494	0.9803128
0.3809566	0.9850546
0.3869638	0.9898851
0.392971	0.994689
0.3984776	0.9993643
0.4039842	1.003849
0.4099914	1.008125
0.415498	1.012135
0.4200034	1.015856
0.4250094	1.01933
0.4300154	1.022648
0.4350214	1.025886
0.4400274	1.029079
0.445534	1.032317
0.4515412	1.03572
0.458049	1.039353
0.465558	1.043243
0.4735676	1.047395
0.4815772	1.051759
0.4900874	1.056257
0.4990982	1.060791
0.508109	1.065271
0.5166192	1.069609
0.5251294	1.073756
0.5341402	1.077726
0.543151	1.081532
0.5516612	1.085178
0.5601714	1.088705
0.5691822	1.092182
0.5786936	1.09566
0.5887056	1.099182
0.5987176	1.102793
0.6097308	1.106541
0.6222458	1.110471
0.6352614	1.114569
0.6487776	1.118788
0.663295	1.12306
0.678313	1.127304
0.693331	1.131474
0.7088496	1.135533
0.7238676	1.139423
0.7388856	1.143144
0.7544042	1.14676
0.7699228	1.150317
0.785942	1.15387
0.8029624	1.157476
0.8214846	1.161194
0.841008	1.165039
0.8620332	1.168987
0.8840596	1.172993
0.9065866	1.177011
0.9301148	1.181017
0.9546442	1.184987
0.9796742	1.188913
1.005705	1.192811
1.032738	1.196684
1.060271	1.200508
1.088304	1.204282
1.11784	1.208039
1.148877	1.211805
1.180915	1.215607
1.214956	1.219461
1.249998	1.223343
1.286542	1.227233
1.325589	1.231132
1.365637	1.235035
1.406686	1.238926
1.449738	1.242789
1.494291	1.246635
1.539846	1.250472
1.586902	1.254295
1.635961	1.258106
1.687022	1.261916
1.740086	1.26574
1.795652	1.269585
1.853722	1.273453
1.913794	1.277344
1.976369	1.281247
2.041447	1.285168
2.108527	1.289094
2.178111	1.293006
2.250197	1.296901
2.324286	1.300773
2.400377	1.304641
2.478971	1.3085
2.559568	1.31235
2.642667	1.316201
2.72877	1.320051
2.817377	1.323914
2.908486	1.327782
3.001598	1.331633
3.098213	1.335487
3.197833	1.339351
3.299955	1.343214
3.405582	1.347078
3.513711	1.350932
3.624344	1.354787
3.73748	1.358642
3.853619	1.362488
3.973262	1.366329
4.095909	1.370166
4.22156	1.373998
4.350214	1.377826
4.481371	1.381637
4.615031	1.385429
4.752196	1.389217
4.892364	1.392997
5.035035	1.396754
5.180709	1.400493
5.329388	1.404219
5.48157	1.407927
5.636255	1.411613
5.793444	1.415277
5.954136	1.418924
6.117833	1.422552
6.284032	1.426158
6.453235	1.429738
6.625441	1.433287
6.800651	1.436809
6.979365	1.440308
7.160583	1.443777
7.344803	1.447215
7.532028	1.450621
7.722256	1.453993
7.914987	1.457328
8.110221	1.460624
8.30946	1.463884
8.511702	1.467113
8.716948	1.470307
8.924697	1.473457
9.134949	1.476562
9.349206	1.479636
9.565966	1.482665
9.785728	1.485646
10.0095	1.488596
10.23677	1.491501
10.46705	1.494362
10.70033	1.497179
10.93711	1.499942
11.1764	1.502657
11.41869	1.505323
11.66398	1.507936
11.91128	1.510491
12.16158	1.512992
12.41538	1.515445
12.67169	1.517845
12.931	1.520183
13.19331	1.522467
13.45863	1.524698
13.72695	1.526872
13.99728	1.528988
14.2696	1.531042
14.54493	1.533038
14.82377	1.534976
15.1046	1.536861
15.38744	1.538689
15.67379	1.54045
15.96313	1.542153
16.25448	1.543803
16.54883	1.545395
16.84619	1.54693
17.14605	1.548403
17.44791	1.549809
17.75228	1.551158
18.06065	1.552453
18.37152	1.55369
18.68389	1.554866
18.99877	1.555984
19.31715	1.557048
19.63854	1.55806
19.96193	1.559018
20.28782	1.559923
20.61621	1.560779
20.94711	1.56159
21.28151	1.562358
21.61841	1.563081
21.95682	1.563764
22.29722	1.564412
22.64013	1.565024
22.98505	1.5656
23.33146	1.56615
23.67988	1.566674
24.0303	1.567166
24.38272	1.567636
24.73715	1.568089
25.09358	1.568519
25.45201	1.568932
25.81144	1.569326
26.17237	1.569703
26.53531	1.570067
26.89974	1.570413
27.26568	1.570746
27.63212	1.57107
27.99956	1.57138
28.3685	1.571677
28.73845	1.571966
29.10889	1.572241
29.48033	1.572507
29.85178	1.572764
30.22322	1.573012
30.59567	1.573252
30.96862	1.573478
31.34207	1.5737
31.71551	1.573917
32.08846	1.574126
32.46091	1.574325
32.83385	1.574516
33.2058	1.574703
33.57674	1.574884
33.94769	1.575057
34.31763	1.575226
34.68707	1.57539
35.05402	1.575545
35.41945	1.575696
35.78489	1.575842
36.14783	1.575984
36.50876	1.576122
36.86769	1.576255
37.22462	1.576384
37.58054	1.576508
37.93447	1.576628
38.28639	1.576743
38.63631	1.576854
38.98473	1.57696
39.33114	1.577067
39.67505	1.577169
40.01796	1.577266
40.35887	1.577364
40.69728	1.577462
41.03418	1.577555
41.36908	1.577643
41.70148	1.577728
42.03088	1.577812
42.35777	1.577892
42.68316	1.577967
43.00605	1.578047
43.32543	1.578122
43.64231	1.578193
43.95718	1.578264
44.26906	1.578335
44.57743	1.578402
44.8833	1.578464
45.18566	1.578526
45.48502	1.578588
45.78187	1.57865
46.07422	1.578708
46.36407	1.578761
46.65091	1.578814
46.93425	1.578868
47.21509	1.578921
47.49292	1.57897
47.76775	1.579018
48.03808	1.579067
48.3054	1.579112
48.57172	1.579156
48.83453	1.5792
49.09434	1.579245
49.35115	1.579289
49.60395	1.579329
49.85375	1.579364
50.10005	1.579404
50.34334	1.579444
50.58263	1.57948
50.81791	1.579515
51.05019	1.579551
51.27946	1.579582
51.50673	1.579613
51.7295	1.579648
51.94876	1.579679
52.16652	1.579706
52.38128	1.579737
52.59304	1.579768
52.80229	1.579795
53.00903	1.579821
53.21278	1.579848
53.41402	1.579875
53.61276	1.579901
53.80899	1.579928
54.00272	1.579954
54.19395	1.579981
54.38368	1.580003
54.57091	1.580025
54.75463	1.580048
54.93735	1.58007
55.11956	1.580092
55.29878	1.580114
55.47599	1.580136
55.6512	1.580158
55.82441	1.580181
55.99612	1.580198
56.16532	1.580221
56.33252	1.580238
56.49771	1.580256
56.66141	1.580278
56.82411	1.580296
56.9848	1.580314
57.14349	1.580331
57.30068	1.580349
57.45586	1.580367
57.61005	1.580385
57.76323	1.580398
57.91441	1.580411
58.06359	1.580429
58.21127	1.580447
58.35695	1.580464
58.50112	1.580478
58.64579	1.580491
58.78796	1.580504
58.92813	1.580518
59.0683	1.580536
59.20696	1.580549
59.34413	1.580562
59.41221	1.580571
59.50532	1.58058
59.53636	1.580589



==> 1_4105_HBJ_Am.txt <==
%H[kA/m]	H [A/m]	B[T]	J[T]
0	0	0	0
0.0020024	2.0024	0.00049932	0.000496803
0.0055066	5.5066	0.001932033	0.001925113
0.0090108	9.0108	0.003480075	0.003468752
0.0130156	13.0156	0.00564088	0.005624524
0.017521	17.521	0.008512033	0.008490015
0.0235282	23.5282	0.012179066	0.0121495
0.0305366	30.5366	0.016743383	0.01670501
0.037545	37.545	0.02246543	0.02241825
0.0440528	44.0528	0.029269168	0.02921381
0.0495594	49.5594	0.036581758	0.03651948
0.0535642	53.5642	0.043901331	0.04383402
0.0560672	56.0672	0.050952876	0.05088242
0.0585702	58.5702	0.057658431	0.05758483
0.0610732	61.0732	0.064062357	0.06398561
0.062575	62.575	0.070212184	0.07013355
0.0635762	63.5762	0.076095242	0.07601535
0.065078	65.078	0.081739399	0.08165762
0.0665798	66.5798	0.087201677	0.08711801
0.067581	67.581	0.092481475	0.09239655
0.0685822	68.5822	0.097561663	0.09747548
0.0695834	69.5834	0.102459941	0.1023725
0.0705846	70.5846	0.107229699	0.107141
0.0715858	71.5858	0.111901757	0.1118118
0.072587	72.587	0.116476316	0.1163851
0.0735882	73.5882	0.125224874	0.1251324
0.0745894	74.5894	0.133787032	0.1336933
0.0755906	75.5906	0.13791799	0.137823
0.0765918	76.5918	0.144049448	0.1439532
0.0780936	78.0936	0.150150535	0.1500524
0.0785942	78.5942	0.154178764	0.15408
0.0785942	78.5942	0.158175364	0.1580766
0.0795954	79.5954	0.162146623	0.1620466
0.0805966	80.5966	0.168025281	0.167924
0.0815978	81.5978	0.173859539	0.173757
0.082599	82.599	0.179609497	0.1795057
0.0836002	83.6002	0.185310655	0.1852056
0.0846014	84.6014	0.190963113	0.1908568
0.0861032	86.1032	0.1985545	0.1984463
0.087605	87.605	0.204415988	0.2043059
0.0886062	88.6062	0.210862446	0.2107511
0.0896074	89.6074	0.217530604	0.217418
0.0906086	90.6086	0.224243162	0.2241293
0.0916098	91.6098	0.23089362	0.2307785
0.092611	92.611	0.235272978	0.2351566
0.0936122	93.6122	0.239612337	0.2394947
0.0936122	93.6122	0.243910537	0.2437929
0.0936122	93.6122	0.248186637	0.248069
0.095114	95.114	0.252455724	0.2523362
0.0966158	96.6158	0.261000811	0.2608794
0.097617	97.617	0.269545369	0.2694227
0.0986182	98.6182	0.275934127	0.2758102
0.0996194	99.6194	0.282305085	0.2821799
0.1006206	100.6206	0.288644944	0.2885185
0.1016218	101.6218	0.297060802	0.2969331
0.102623	102.623	0.30334756	0.3032186
0.1036242	103.6242	0.307531718	0.3074015
0.105126	105.126	0.315855105	0.315723
0.1066278	106.6278	0.326227692	0.3260937
0.107629	107.629	0.334488351	0.3343531
0.1091308	109.1308	0.340669238	0.3405321
0.1111332	111.1332	0.346841854	0.3467022
0.1116338	111.6338	0.353008183	0.3528679
0.1121344	112.1344	0.357120712	0.3569798
0.1136362	113.6362	0.363301599	0.3631588
0.1146374	114.6374	0.371553358	0.3714093
0.1156386	115.6386	0.377751316	0.377606
0.1171404	117.1404	0.383945503	0.3837983
0.117641	117.641	0.390142932	0.3899951
0.117641	117.641	0.394281432	0.3941336
0.1191428	119.1428	0.398417419	0.3982677
0.1211452	121.1452	0.406679336	0.4065271
0.122647	122.647	0.417007623	0.4168535
0.1241488	124.1488	0.42529101	0.425135
0.1256506	125.6506	0.431511897	0.431354
0.1266518	126.6518	0.437749755	0.4375906
0.127653	127.653	0.444001013	0.4438406
0.1286542	128.6542	0.448180672	0.448019
0.1296554	129.6554	0.45236933	0.4522064
0.1306566	130.6566	0.458682588	0.4585184
0.1316578	131.6578	0.465009246	0.4648438
0.1331596	133.1596	0.471336533	0.4711692
0.135162	135.162	0.47977585	0.479606
0.1366638	136.6638	0.488196737	0.488025
0.137665	137.665	0.494496795	0.4943238
0.1386662	138.6662	0.498689753	0.4985155
0.140168	140.168	0.50495494	0.5047788
0.1416698	141.6698	0.511211228	0.5110332
0.142671	142.671	0.515382086	0.5152028
0.1441728	144.1728	0.521642873	0.5214617
0.1461752	146.1752	0.529997889	0.5298142
0.1481776	148.1776	0.538348405	0.5381622
0.1496794	149.6794	0.544604693	0.5444166
0.1506806	150.6806	0.550851551	0.5506622
0.1516818	151.6818	0.557093809	0.5569032
0.152683	152.683	0.561255867	0.561064
0.1536842	153.6842	0.565408925	0.5652158
0.1546854	154.6854	0.569557583	0.5693632
0.1556866	155.6866	0.575768942	0.5755733
0.1571884	157.1884	0.581976429	0.5817789
0.1586902	158.6902	0.586112416	0.585913
0.160192	160.192	0.592293303	0.592092
0.1621944	162.1944	0.600502019	0.6002982
0.1641968	164.1968	0.608661836	0.6084555
0.1661992	166.1992	0.616786152	0.6165773
0.1682016	168.2016	0.624879468	0.6246681
0.1697034	169.7034	0.630927356	0.6307141
0.1707046	170.7046	0.634942914	0.6347284
0.1722064	172.2064	0.638950301	0.6387339
0.1737082	173.7082	0.642948788	0.6427305
0.1747094	174.7094	0.646942146	0.6467226
0.1757106	175.7106	0.650931104	0.6507103
0.1772124	177.2124	0.654916392	0.6546937
0.1787142	178.7142	0.658905979	0.6586814
0.1797154	179.7154	0.664877737	0.6646519
0.1812172	181.2172	0.670832424	0.6706047
0.182719	182.719	0.674786511	0.6745569
0.1837202	183.7202	0.67873567	0.6785048
0.185222	185.222	0.682676457	0.6824437
0.1872244	187.2244	0.688560773	0.6883255
0.1887262	188.7262	0.69442226	0.6941851
0.1897274	189.7274	0.698304818	0.6980664
0.1912292	191.2292	0.702179106	0.7019388
0.1932316	193.2316	0.707952522	0.7077097
0.1947334	194.7334	0.713698609	0.7134539
0.1962352	196.2352	0.717524196	0.7172776
0.197737	197.737	0.721345284	0.7210968
0.1987382	198.7382	0.725174542	0.7249248
0.20024	200.24	0.729110929	0.7288593
0.2022424	202.2424	0.733238645	0.7329845
0.2042448	204.2448	0.737566062	0.7373094
0.2062472	206.2472	0.742044178	0.741785
0.2082496	208.2496	0.746566794	0.7463051
0.210252	210.252	0.75103611	0.7507719
0.2117538	211.7538	0.755424898	0.7551588
0.2132556	213.2556	0.759733885	0.7594659
0.2147574	214.7574	0.763963072	0.7636932
0.2167598	216.7598	0.768121888	0.7678495
0.2187622	218.7622	0.772214205	0.7719393
0.220264	220.264	0.776234892	0.7759581
0.2222664	222.2664	0.780185208	0.7799059
0.2237682	223.7682	0.784068295	0.7837871
0.22527	225.27	0.787889383	0.7876063
0.2272724	227.2724	0.791648999	0.7913634
0.2287742	228.7742	0.795341386	0.7950539
0.230276	230.276	0.798967273	0.7986779
0.2317778	231.7778	0.802535461	0.8022442
0.2332796	233.2796	0.806072748	0.8057796
0.2357826	235.7826	0.809677693	0.8093814
0.2382856	238.2856	0.813433439	0.813134
0.2407886	240.7886	0.817357784	0.8170552
0.2432916	243.2916	0.821437329	0.8211316
0.2457946	245.7946	0.825641175	0.8253323
0.2487982	248.7982	0.829947649	0.829635
0.2513012	251.3012	0.834342194	0.8340264
0.2538042	253.8042	0.83881654	0.8384976
0.2568078	256.8078	0.843331514	0.8430088
0.2593108	259.3108	0.84778366	0.8474578
0.2613132	261.3132	0.852084376	0.851756
0.2638162	263.8162	0.856226121	0.8558946
0.2668198	266.8198	0.860235396	0.8599001
0.2693228	269.3228	0.864115341	0.8637769
0.2713252	271.3252	0.867861657	0.8675207
0.2738282	273.8282	0.871488803	0.8711447
0.2763312	276.3312	0.875000548	0.8746533
0.2788342	278.8342	0.878432593	0.8780822
0.2813372	281.3372	0.881886739	0.8815332
0.2838402	283.8402	0.885434084	0.8850774
0.2868438	286.8438	0.889079559	0.8887191
0.290348	290.348	0.892841062	0.8924762
0.2938522	293.8522	0.896793266	0.896424
0.2973564	297.3564	0.900989469	0.9006158
0.3013612	301.3612	0.905416902	0.9050382
0.305366	305.366	0.910026234	0.9096425
0.3093708	309.3708	0.914710967	0.9143222
0.3133756	313.3756	0.919382399	0.9189886
0.3173804	317.3804	0.923987332	0.9235885
0.3208846	320.8846	0.928440735	0.9280375
0.3238882	323.8882	0.93268071	0.9322737
0.3273924	327.3924	0.936703913	0.9362925
0.3308966	330.8966	0.940514117	0.9400983
0.3339002	333.9002	0.944133091	0.9437135
0.3369038	336.9038	0.947583366	0.94716
0.3399074	339.9074	0.95089624	0.9504691
0.342911	342.911	0.954160315	0.9537294
0.3464152	346.4152	0.957451518	0.9570162
0.35042	350.42	0.960805551	0.9603652
0.3544248	354.4248	0.964297083	0.9638517
0.3584296	358.4296	0.968001616	0.9675512
0.3634356	363.4356	0.971973407	0.9715167
0.3689422	368.9422	0.976243126	0.9757795
0.3749494	374.9494	0.980783975	0.9803128
0.3809566	380.9566	0.985533324	0.9850546
0.3869638	386.9638	0.990371373	0.9898851
0.392971	392.971	0.995182822	0.994689
0.3984776	398.4776	0.999865042	0.9993643
0.4039842	403.9842	1.004356662	1.003849
0.4099914	409.9914	1.00864021	1.008125
0.415498	415.498	1.01265713	1.012135
0.4200034	420.0034	1.016383792	1.015856
0.4250094	425.0094	1.019864083	1.01933
0.4300154	430.0154	1.023188373	1.022648
0.4350214	435.0214	1.026432664	1.025886
0.4400274	440.0274	1.029631955	1.029079
0.445534	445.534	1.032876875	1.032317
0.4515412	451.5412	1.036287423	1.03572
0.458049	458.049	1.039928601	1.039353
0.465558	465.558	1.043828037	1.043243
0.4735676	473.5676	1.047990103	1.047395
0.4815772	481.5772	1.052364168	1.051759
0.4900874	490.0874	1.056872862	1.056257
0.4990982	499.0982	1.061418185	1.060791
0.508109	508.109	1.065909509	1.065271
0.5166192	516.6192	1.070258203	1.069609
0.5251294	525.1294	1.074415897	1.073756
0.5341402	534.1402	1.07839722	1.077726
0.543151	543.151	1.082214544	1.081532
0.5516612	551.6612	1.085871238	1.085178
0.5601714	560.1714	1.089408932	1.088705
0.5691822	569.1822	1.092897255	1.092182
0.5786936	578.6936	1.096387208	1.09566
0.5887056	588.7056	1.099921789	1.099182
0.5987176	598.7176	1.103545371	1.102793
0.6097308	609.7308	1.10730721	1.106541
0.6222458	622.2458	1.111252937	1.110471
0.6352614	635.2614	1.115367293	1.114569
0.6487776	648.7776	1.119603278	1.118788
0.663295	663.295	1.123893521	1.12306
0.678313	678.313	1.128156393	1.127304
0.693331	693.331	1.132345265	1.131474
0.7088496	708.8496	1.136423767	1.135533
0.7238676	723.8676	1.140332639	1.139423
0.7388856	738.8856	1.144072511	1.143144
0.7544042	754.4042	1.147708012	1.14676
0.7699228	769.9228	1.151284514	1.150317
0.785942	785.942	1.154857644	1.15387
0.8029624	802.9624	1.158485032	1.157476
0.8214846	821.4846	1.162226308	1.161194
0.841008	841.008	1.166095842	1.165039
0.8620332	862.0332	1.170070263	1.168987
0.8840596	884.0596	1.174103942	1.172993
0.9065866	906.5866	1.17815025	1.177011
0.9301148	930.1148	1.182185817	1.181017
0.9546442	954.6442	1.186186641	1.184987
0.9796742	979.6742	1.190144095	1.188913
1.005705	1005.705	1.194074806	1.192811
1.032738	1032.738	1.197981777	1.196684
1.060271	1060.271	1.201840376	1.200508
1.088304	1088.304	1.205649603	1.204282
1.11784	1117.84	1.209443719	1.208039
1.148877	1148.877	1.213248721	1.211805
1.180915	1180.915	1.217090982	1.215607
1.214956	1214.956	1.220987759	1.219461
1.249998	1249.998	1.224913794	1.223343
1.286542	1286.542	1.228849716	1.227233
1.325589	1325.589	1.232797784	1.231132
1.365637	1365.637	1.23675111	1.235035
1.406686	1406.686	1.240693694	1.238926
1.449738	1449.738	1.244610795	1.242789
1.494291	1494.291	1.248512781	1.246635
1.539846	1539.846	1.252407028	1.250472
1.586902	1586.902	1.25628916	1.254295
1.635961	1635.961	1.260161809	1.258106
1.687022	1687.022	1.264035974	1.261916
1.740086	1740.086	1.267926657	1.26574
1.795652	1795.652	1.271841483	1.269585
1.853722	1853.722	1.275782456	1.273453
1.913794	1913.794	1.279748944	1.277344
1.976369	1976.369	1.283730579	1.281247
2.041447	2041.447	1.287733358	1.285168
2.108527	2108.527	1.291743653	1.289094
2.178111	2178.111	1.295743095	1.293006
2.250197	2250.197	1.299728681	1.296901
2.324286	2324.286	1.303693784	1.300773
2.400377	2400.377	1.307657403	1.304641
2.478971	2478.971	1.311615167	1.3085
2.559568	2559.568	1.315566448	1.31235
2.642667	2642.667	1.319521873	1.316201
2.72877	2728.77	1.323480074	1.320051
2.817377	2817.377	1.32745442	1.323914
2.908486	2908.486	1.331436911	1.327782
3.001598	3001.598	1.335404919	1.331633
3.098213	3098.213	1.339380329	1.335487
3.197833	3197.833	1.343369515	1.339351
3.299955	3299.955	1.347360846	1.343214
3.405582	3405.582	1.351357581	1.347078
3.513711	3513.711	1.355347459	1.350932
3.624344	3624.344	1.359341485	1.354787
3.73748	3737.48	1.363338656	1.358642
3.853619	3853.619	1.3673306	1.362488
3.973262	3973.262	1.371321948	1.366329
4.095909	4095.909	1.375313071	1.370166
4.22156	4221.56	1.379302969	1.373998
4.350214	4350.214	1.38329264	1.377826
4.481371	4481.371	1.387268457	1.381637
4.615031	4615.031	1.391228419	1.385429
4.752196	4752.196	1.395188786	1.389217
4.892364	4892.364	1.399144926	1.392997
5.035035	5035.035	1.403081212	1.396754
5.180709	5180.709	1.407003271	1.400493
5.329388	5329.388	1.410916106	1.404219
5.48157	5481.57	1.414815344	1.407927
5.636255	5636.255	1.418695727	1.411613
5.793444	5793.444	1.422557256	1.415277
5.954136	5954.136	1.426406188	1.418924
6.117833	6117.833	1.430239896	1.422552
6.284032	6284.032	1.434054748	1.426158
6.453235	6453.235	1.437847374	1.429738
6.625441	6625.441	1.441612775	1.433287
6.800651	6800.651	1.44535495	1.436809
6.979365	6979.365	1.449078529	1.440308
7.160583	7160.583	1.452775254	1.443777
7.344803	7344.803	1.456444752	1.447215
7.532028	7532.028	1.460086026	1.450621
7.722256	7722.256	1.463697073	1.453993
7.914987	7914.987	1.467274266	1.457328
8.110221	8110.221	1.470815604	1.460624
8.30946	8309.46	1.474325975	1.463884
8.511702	8511.702	1.47780912	1.467113
8.716948	8716.948	1.48126104	1.470307
8.924697	8924.697	1.484672105	1.473457
9.134949	9134.949	1.488041315	1.476562
9.349206	9349.206	1.491384559	1.479636
9.565966	9565.966	1.494685947	1.482665
9.785728	9785.728	1.497943108	1.485646
10.0095	10009.5	1.501174309	1.488596
10.23677	10236.77	1.504364905	1.491501
10.46705	10467.05	1.507515283	1.494362
10.70033	10700.33	1.510625431	1.497179
10.93711	10937.11	1.513685978	1.499942
11.1764	11176.4	1.516701678	1.502657
11.41869	11418.69	1.519672149	1.505323
11.66398	11663.98	1.52259339	1.507936
11.91128	11911.28	1.525459156	1.510491
12.16158	12161.58	1.528274692	1.512992
12.41538	12415.38	1.531046627	1.515445
12.67169	12671.69	1.533768715	1.517845
12.931	12931	1.536432574	1.520183
13.19331	13193.31	1.539046202	1.522467
13.45863	13458.63	1.541610613	1.524698
13.72695	13726.95	1.544121794	1.526872
13.99728	13997.28	1.546577501	1.528988
14.2696	14269.6	1.548973708	1.531042
14.54493	14544.93	1.551315698	1.533038
14.82377	14823.77	1.553604099	1.534976
15.1046	15104.6	1.555842	1.536861
15.38744	15387.44	1.558025427	1.538689
15.67379	15673.79	1.560146265	1.54045
15.96313	15963.13	1.562212861	1.542153
16.25448	16254.48	1.564228982	1.543803
16.54883	16548.83	1.566190873	1.545395
16.84619	16846.19	1.568099547	1.54693
17.14605	17146.05	1.569949362	1.548403
17.44791	17447.91	1.57173469	1.549809
17.75228	17752.28	1.573466173	1.551158
18.06065	18060.65	1.575148682	1.552453
18.37152	18371.52	1.576776333	1.55369
18.68389	18683.89	1.578344869	1.554866
18.99877	18998.77	1.579858559	1.555984
19.31715	19317.15	1.581322647	1.557048
19.63854	19638.54	1.582738517	1.55806
19.96193	19961.93	1.584102901	1.559018
20.28782	20287.82	1.585417427	1.559923
20.61621	20616.21	1.586686094	1.560779
20.94711	20947.11	1.587912915	1.56159
21.28151	21281.51	1.589101134	1.562358
21.61841	21618.41	1.590247495	1.563081
21.95682	21956.82	1.591355754	1.563764
22.29722	22297.22	1.592431513	1.564412
22.64013	22640.13	1.593474426	1.565024
22.98505	22985.05	1.594483866	1.5656
23.33146	23331.46	1.595469177	1.56615
23.67988	23679.88	1.596431015	1.566674
24.0303	24030.3	1.597363366	1.567166
24.38272	24382.72	1.59827623	1.567636
24.73715	24737.15	1.599174619	1.568089
25.09358	25093.58	1.600052523	1.568519
25.45201	25452.01	1.600915939	1.568932
25.81144	25811.44	1.601761612	1.569326
26.17237	26172.37	1.60259217	1.569703
26.53531	26535.31	1.603412254	1.570067
26.89974	26899.74	1.60421621	1.570413
27.26568	27265.68	1.605009064	1.570746
27.63212	27632.12	1.605793546	1.57107
27.99956	27999.56	1.606565285	1.57138
28.3685	28368.5	1.607325908	1.571677
28.73845	28738.45	1.608079801	1.571966
29.10889	29108.89	1.60882031	1.572241
29.48033	29480.33	1.609553075	1.572507
29.85178	29851.78	1.610276853	1.572764
30.22322	30223.22	1.610991618	1.573012
30.59567	30595.67	1.611699653	1.573252
30.96862	30968.62	1.612394316	1.573478
31.34207	31342.07	1.613085607	1.5737
31.71551	31715.51	1.613771885	1.573917
32.08846	32088.46	1.614449548	1.574126
32.46091	32460.91	1.615116583	1.574325
32.83385	32833.85	1.615776233	1.574516
33.2058	33205.8	1.616430639	1.574703
33.57674	33576.74	1.617077776	1.574884
33.94769	33947.69	1.617716925	1.575057
34.31763	34317.63	1.618350806	1.575226
34.68707	34687.07	1.618979058	1.57539
35.05402	35054.02	1.619595181	1.575545
35.41945	35419.45	1.620205394	1.575696
35.78489	35784.89	1.620810619	1.575842
36.14783	36147.83	1.621408703	1.575984
36.50876	36508.76	1.622000261	1.576122
36.86769	36867.69	1.622584306	1.576255
37.22462	37224.62	1.623161837	1.576384
37.58054	37580.54	1.623733099	1.576508
37.93447	37934.47	1.624297861	1.576628
38.28639	38286.39	1.624855097	1.576743
38.63631	38636.31	1.625405819	1.576854
38.98473	38984.73	1.625949657	1.57696
39.33114	39331.14	1.626491968	1.577067
39.67505	39675.05	1.627026138	1.577169
40.01796	40017.96	1.627554052	1.577266
40.35887	40358.87	1.628080452	1.577364
40.69728	40697.28	1.62860371	1.577462
41.03418	41034.18	1.629120071	1.577555
41.36908	41369.08	1.629628919	1.577643
41.70148	41701.48	1.630131625	1.577728
42.03088	42030.88	1.630629562	1.577812
42.35777	42357.77	1.631120344	1.577892
42.68316	42683.16	1.631604241	1.577967
43.00605	43006.05	1.632089996	1.578047
43.32543	43325.43	1.632566341	1.578122
43.64231	43642.31	1.633035544	1.578193
43.95718	43957.18	1.633502222	1.578264
44.26906	44269.06	1.633965141	1.578335
44.57743	44577.43	1.634419651	1.578402
44.8833	44883.3	1.634866018	1.578464
45.18566	45185.66	1.635307975	1.578526
45.48502	45485.02	1.635746162	1.578588
45.78187	45781.87	1.636181195	1.57865
46.07422	46074.22	1.636606572	1.578708
46.36407	46364.07	1.637023809	1.578761
46.65091	46650.91	1.637437262	1.578814
46.93425	46934.25	1.637847318	1.578868
47.21509	47215.09	1.638253232	1.578921
47.49292	47492.92	1.638651363	1.57897
47.76775	47767.75	1.639044725	1.579018
48.03808	48038.08	1.639433432	1.579067
48.3054	48305.4	1.639814356	1.579112
48.57172	48571.72	1.640193023	1.579156
48.83453	48834.53	1.64056728	1.5792
49.09434	49094.34	1.640938767	1.579245
49.35115	49351.15	1.641305484	1.579289
49.60395	49603.95	1.641663162	1.579329
49.85375	49853.75	1.64201207	1.579364
50.10005	50100.05	1.64236158	1.579404
50.34334	50343.34	1.642707307	1.579444
50.58263	50582.63	1.643044008	1.57948
50.81791	50817.91	1.643374669	1.579515
51.05019	51050.19	1.643702561	1.579551
51.27946	51279.46	1.64402167	1.579582
51.50673	51506.73	1.644338266	1.579613
51.7295	51729.5	1.644653207	1.579648
51.94876	51948.76	1.644959737	1.579679
52.16652	52166.52	1.645260382	1.579706
52.38128	52381.28	1.645561258	1.579737
52.59304	52593.04	1.645858363	1.579768
52.80229	52802.29	1.646148315	1.579795
53.00903	53009.03	1.646434112	1.579821
53.21278	53212.78	1.646717151	1.579848
53.41402	53414.02	1.646997037	1.579875
53.61276	53612.76	1.647272781	1.579901
53.80899	53808.99	1.647546371	1.579928
54.00272	54002.72	1.647815819	1.579954
54.19395	54193.95	1.648083126	1.579981
54.38368	54383.68	1.648343548	1.580003
54.57091	54570.91	1.648600828	1.580025
54.75463	54754.63	1.648854697	1.580048
54.93735	54937.35	1.64910631	1.58007
55.11956	55119.56	1.649357282	1.580092
55.29878	55298.78	1.649604496	1.580114
55.47599	55475.99	1.649849185	1.580136
55.6512	55651.2	1.65009136	1.580158
55.82441	55824.41	1.650332023	1.580181
55.99612	55996.12	1.6505648	1.580198
56.16532	56165.32	1.650800423	1.580221
56.33252	56332.52	1.651027532	1.580238
56.49771	56497.71	1.651253116	1.580256
56.66141	56661.41	1.651480828	1.580278
56.82411	56824.11	1.651703283	1.580296
56.9848	56984.8	1.651923212	1.580314
57.14349	57143.49	1.652139627	1.580331
57.30068	57300.68	1.652355158	1.580349
57.45586	57455.86	1.652568163	1.580367
57.61005	57610.05	1.652779924	1.580385
57.76323	57763.23	1.652985416	1.580398
57.91441	57914.41	1.653188394	1.580411
58.06359	58063.59	1.653393859	1.580429
58.21127	58211.27	1.653597439	1.580447
58.35695	58356.95	1.653797506	1.580464
58.50112	58501.12	1.653992676	1.580478
58.64579	58645.79	1.654187473	1.580491
58.78796	58787.96	1.654379129	1.580504
58.92813	58928.13	1.654569272	1.580518
59.0683	59068.3	1.654763415	1.580536
59.20696	59206.96	1.65495066	1.580549
59.34413	59344.13	1.655136033	1.580562
59.41221	59412.21	1.655230585	1.580571
59.50532	59505.32	1.65535659	1.58058
59.53636	59536.36	1.655404596	1.580589


==> 1_4105_neu_OMEdit.txt <==
%H in [A/m]	J in [T]
0	0
3.08230741	0.000996127
3.228849446	0.001045943
3.381986519	0.00109825
3.541979896	0.001153174
3.709097836	0.001210845
3.883615451	0.001271401
4.065814528	0.001334986
4.255983303	0.001401752
4.4544162	0.001471858
4.661413509	0.001545471
4.877281022	0.001622766
5.102329607	0.001703928
5.336874731	0.00178915
5.581235914	0.001878636
5.835736128	0.001972598
6.100701126	0.002071262
6.376458706	0.002174862
6.663337903	0.002283645
6.961668118	0.002397871
7.271778168	0.002517812
7.593995279	0.002643755
7.928643997	0.002775999
8.276045048	0.002914861
8.636514121	0.003060671
9.010360604	0.003213777
9.397886259	0.003374545
9.79938386	0.003543358
10.21513578	0.00372062
10.64541256	0.003906752
11.09047147	0.004102199
11.55055502	0.004307428
12.02588954	0.004522927
12.51668374	0.004749213
13.02312735	0.004986823
13.54538976	0.005236326
14.08361879	0.005498317
14.63793957	0.005773422
15.20845346	0.006062295
15.7952372	0.006365628
16.3983422	0.006684144
17.01779398	0.007018604
17.65359186	0.007369804
18.30570886	0.007738584
18.97409187	0.008125823
19.65866209	0.008532446
20.35931571	0.008959424
21.07592497	0.009407773
21.80833947	0.009878566
22.55638787	0.010372924
23.31987982	0.010892029
24.09860835	0.011437117
24.89235248	0.012009489
25.70088026	0.012610512
26.52395203	0.013241618
27.36132406	0.013904313
28.21275244	0.014600178
29.07799725	0.015330872
29.956827	0.016098138
30.84902324	0.016903806
31.75438538	0.017749797
32.67273568	0.018638128
33.60392439	0.019570917
34.54783486	0.020550388
35.50438889	0.021578876
36.47355196	0.022658833
37.45533848	0.023792833
38.44981709	0.024983578
39.45711576	0.026233907
40.47742688	0.027546799
41.51101227	0.028925384
42.55820792	0.030372945
43.61942874	0.031892933
44.69517309	0.033488969
45.78602709	0.035164854
46.89266886	0.036924583
48.01587257	0.038772347
49.15651229	0.040712548
50.3155658	0.042749808
51.49411813	0.044888979
52.69336515	0.047135156
53.91461696	0.04949369
55.15930125	0.051970198
56.42896664	0.054570578
57.72528601	0.057301023
59.05005984	0.060168037
60.4052196	0.063178446
61.79283125	0.06633942
63.21509886	0.069658486
64.67436832	0.073143549
66.17313135	0.076802906
67.71402962	0.080645273
69.29985919	0.084679799
70.93357519	0.08891609
72.61829685	0.093364234
74.35731283	0.098034823
76.15408701	0.102938978
78.01226458	0.108088377
79.93567864	0.113495281
81.92835722	0.119172563
83.99453083	0.125133743
86.13864051	0.131393013
88.36534641	0.137965278
90.67953697	0.144866186
93.08633871	0.152112168
95.59112659	0.159720477
98.19953514	0.16770923
100.9174701	0.176097446
103.7511211	0.184905098
106.7069747	0.194153157
109.7918283	0.203863643
113.0128053	0.214059676
116.3773704	0.224765533
119.8933464	0.236006703
123.5689317	0.247809953
127.4127186	0.260203384
131.4337128	0.273216506
135.6413544	0.286880302
140.0455394	0.301227305
144.6566428	0.316291675
149.4855442	0.33210928
154.543654	0.34871778
159.8429437	0.36615672
165.3959802	0.384467621
171.2159669	0.403694081
177.3167972	0.423881876
183.7131285	0.445079074
190.4204951	0.467336142
197.4554908	0.490706073
204.836081	0.515244508
212.5821565	0.54100987
220.716535	0.568063498
229.2668007	0.596469796
238.268707	0.626296379
247.7724998	0.657614226
257.8546969	0.690497836
268.6400643	0.725025376
280.3426434	0.761278818
293.3423834	0.799344038
308.3282981	0.839310839
326.5659291	0.881272836
350.3970449	0.925327049
384.1731636	0.971572973
435.9992646	1.020110634
520.9899327	1.071036757
667.3468152	1.124437413
927.6922919	1.180374054
1400.173654	1.238857308
2267.656525	1.299798038
3870.169104	1.362916644
6837.676689	1.427576566
12329.73105	1.492483499
22456.04746	1.555157269
40976.53441	1.611052558
74349.13099	1.652242575


==> Modelica_Schaltvergleich2.txt <==
%Zeit in [ms]	Hub in [mm]	Geschwindigkeit in [m/s]	Strom in [A]
0	0.527	0	0
3.55393E-06	0.527	3.71273E-06	3.09023E-05
3.55393E-06	0.527	3.71273E-06	3.09023E-05
4.37554E-06	0.527	4.57104E-06	0.000045112
4.37554E-06	0.527	4.57104E-06	0.000045112
0.008	0.527018	-7.47585E-05	0.119417
0.016	0.527017	-7.99737E-05	0.22995
0.024	0.527016	-6.20704E-05	0.338801
0.032	0.527016	-4.91316E-05	0.446922
0.0334	0.527016	-0.000047266	0.465793
0.0334	0.527016	-0.000047266	0.465793
0.04	0.527016	-3.97639E-05	0.554587
0.048	0.527015	-3.30185E-05	0.661901
0.056	0.527015	-2.82294E-05	0.768916
0.064	0.527015	-2.49191E-05	0.875661
0.072	0.527015	-2.27382E-05	0.982153
0.08	0.527014	-2.14277E-05	1.0884
0.088	0.527014	-2.07935E-05	1.19442
0.096	0.527014	-2.06887E-05	1.3002
0.104	0.527014	-2.10023E-05	1.40575
0.112	0.527014	-2.16496E-05	1.51109
0.12	0.527014	-2.25664E-05	1.6162
0.128	0.527013	-2.37042E-05	1.72109
0.136	0.527013	-2.50269E-05	1.82577
0.144	0.527013	-2.65078E-05	1.93025
0.152	0.527013	-0.000028128	2.03452
0.16	0.527013	-2.98748E-05	2.13861
0.168	0.527012	-3.17407E-05	2.24255
0.176	0.527012	-3.37223E-05	2.34636
0.184	0.527012	-3.58204E-05	2.4501
0.192	0.527011	-0.000038039	2.55387
0.2	0.527011	-0.000040386	2.6578
0.208	0.527011	-4.28726E-05	2.76207
0.216	0.52701	-4.55143E-05	2.86698
0.224	0.52701	-4.83312E-05	2.97292
0.232	0.52701	-5.13491E-05	3.08045
0.24	0.527009	-5.46008E-05	3.19034
0.248	0.527009	-0.000058128	3.30363
0.256	0.527008	-6.19835E-05	3.42169
0.264	0.527008	-9.99876E-05	3.54631
0.272	0.527006	-0.000551069	3.67972
0.278273	0.527	-0.00127804	3.79223
0.278273	0.527	-0.00127804	3.79223
0.28	0.526998	-0.00153741	3.82466
0.288	0.526979	-0.00308152	3.98437
0.296	0.526947	-0.00520853	4.16257
0.304	0.526895	-0.00794663	4.36326
0.312	0.526818	-0.0113274	4.59059
0.32	0.526711	-0.0153858	4.84856
0.328	0.52657	-0.0201603	5.14079
0.336	0.526387	-0.0256921	5.47029
0.344	0.526157	-0.0320248	5.83946
0.352	0.525872	-0.0392033	6.2501
0.36	0.525527	-0.0472724	6.7037
0.368	0.525113	-0.056276	7.20178
0.376	0.524624	-0.0662557	7.74623
0.379494	0.524384	-0.0709307	7.99918
0.379494	0.524384	-0.0709307	7.99918
0.384	0.524051	-0.0770885	7.99987
0.392	0.52339	-0.0880374	7.99987
0.4	0.522642	-0.0990087	7.99987
0.408	0.521806	-0.110005	7.99987
0.416	0.520882	-0.12103	7.99987
0.424	0.51987	-0.132085	7.99986
0.432	0.518769	-0.143174	7.99986
0.44	0.517579	-0.1543	7.99986
0.448	0.5163	-0.165466	7.99986
0.456	0.514931	-0.176674	7.99986
0.464	0.513473	-0.187928	7.99986
0.472	0.511924	-0.199231	7.99986
0.48	0.510285	-0.210585	7.99986
0.488	0.508555	-0.221995	7.99986
0.496	0.506733	-0.233463	7.99986
0.504	0.504819	-0.244992	7.99985
0.512	0.502813	-0.256585	7.99985
0.52	0.500714	-0.268247	7.99985
0.528	0.498521	-0.279981	7.99985
0.536	0.496234	-0.291789	7.99985
0.544	0.493852	-0.303676	7.99985
0.552	0.491375	-0.315645	7.99985
0.56	0.488801	-0.327699	7.99985
0.568	0.486131	-0.339843	7.99985
0.576	0.483364	-0.352081	7.99985
0.584	0.480498	-0.364415	7.99984
0.592	0.477533	-0.376851	7.99984
0.6	0.474468	-0.389392	7.99984
0.608	0.471302	-0.402043	7.99984
0.616	0.468035	-0.414807	7.99984
0.624	0.464665	-0.42769	7.99984
0.632	0.461191	-0.440695	7.99984
0.64	0.457613	-0.453828	7.99984
0.648	0.45393	-0.467093	7.99983
0.656	0.45014	-0.480494	7.99983
0.664	0.446241	-0.494038	7.99983
0.672	0.442235	-0.507729	7.99983
0.68	0.438117	-0.521572	7.99983
0.688	0.433889	-0.535573	7.99983
0.696	0.429548	-0.549737	7.99983
0.704	0.425093	-0.564071	7.99983
0.712	0.420522	-0.57858	7.99983
0.72	0.415835	-0.593271	7.99982
0.728	0.411029	-0.608149	7.99982
0.736	0.406104	-0.623221	7.99982
0.744	0.401057	-0.638495	7.99982
0.752	0.395888	-0.653976	7.99982
0.76	0.390593	-0.669673	7.99982
0.768	0.385172	-0.685592	7.99982
0.776	0.379623	-0.701743	7.99981
0.784	0.373944	-0.718131	7.99981
0.792	0.368132	-0.734767	7.99981
0.8	0.362187	-0.751659	7.99981
0.808	0.356105	-0.768815	7.99981
0.816	0.349885	-0.786246	7.99981
0.824	0.343524	-0.803961	7.99981
0.832	0.337021	-0.82197	7.99981
0.84	0.330372	-0.840284	7.99981
0.848	0.323575	-0.858915	7.9998
0.856	0.316628	-0.877873	7.9998
0.864	0.309529	-0.897172	7.9998
0.872	0.302273	-0.916825	7.9998
0.88	0.294858	-0.936845	7.9998
0.888	0.287282	-0.957247	7.9998
0.896	0.279541	-0.978046	7.9998
0.904	0.271632	-0.999259	7.9998
0.912	0.263552	-1.0209	7.99979
0.92	0.255297	-1.043	7.99979
0.928	0.246863	-1.06556	7.99979
0.936	0.238247	-1.08861	7.99979
0.944	0.229444	-1.11218	7.99979
0.952	0.22045	-1.13629	7.99979
0.96	0.211262	-1.16096	7.99979
0.968	0.201873	-1.18623	7.99979
0.976	0.19228	-1.21213	7.99979
0.984	0.182477	-1.2387	7.99978
0.992	0.172459	-1.26597	7.99978
1	0.16222	-1.29399	7.99978
1.008	0.151753	-1.32281	7.99978
1.016	0.141053	-1.35249	7.99978
1.024	0.130111	-1.38309	7.99978
1.032	0.11892	-1.4147	7.99977
1.04	0.107473	-1.44739	7.99977
1.048	0.0957589	-1.48129	7.99977
1.056	0.0837687	-1.51651	7.99977
1.064	0.0714908	-1.55323	7.99977
1.072	0.0589125	-1.59164	7.99976
1.08	0.0460193	-1.63204	7.99976
1.088	0.0327936	-1.67483	7.99975
1.096	0.0192139	-1.7207	7.99974
1.104	0.00524972	-1.77154	7.99969
1.10583	0.002	-1.78493	7.9996
1.10583	0.002	-1.78493	7.9996
1.10839	0.002	0.42993	7.99994
1.10839	0.002	0.42993	7.99994
1.112	0.00350253	0.402553	7.99993
1.12	0.00649635	0.346583	7.99991
1.128	0.00905515	0.293442	7.9999
1.136	0.0111955	0.241845	7.9999
1.144	0.0129274	0.19126	7.99989
1.152	0.0142575	0.14137	7.99989
1.16	0.0151905	0.0919509	7.99988
1.168	0.0157295	0.0428224	7.99988
1.176	0.015876	-0.00617474	7.99988
1.184	0.0156306	-0.0551907	7.99987
1.192	0.0149925	-0.104377	7.99987
1.2	0.0139597	-0.153896	7.99986
1.208	0.0125288	-0.203938	7.99986
1.216	0.0106947	-0.254743	7.99985
1.224	0.00844996	-0.306665	7.99985
1.232	0.00578344	-0.360339	7.99984
1.24	0.00267555	-0.417555	7.99982
1.24159	0.002	-0.42993	7.99981
1.24159	0.002	-0.42993	7.99981
1.248	0.00199421	0.0362584	7.99988
1.24816	0.002	0.0349638	7.99988
1.24816	0.002	0.0349638	7.99988
1.256	0.00203053	-0.0271459	7.99987
1.25698	0.002	-0.0349638	7.99987
1.25698	0.002	-0.0349638	7.99987
1.264	0.00194085	0.00195298	7.99988
1.272	0.00195111	0.000814347	7.99988
1.28	0.00195566	0.000382263	7.99988
1.288	0.00195785	0.000189456	7.99987
1.296	0.00195895	9.64334E-05	7.99988
1.304	0.00195951	4.97518E-05	7.99987
1.312	0.0019598	2.58468E-05	7.99988
1.32	0.00195996	1.34763E-05	7.99988
1.328	0.00196003	7.03967E-06	7.99988
1.336	0.00196008	3.68094E-06	7.99988
1.344	0.0019601	1.9257E-06	7.99988
1.352	0.00196011	1.00774E-06	7.99988
1.36	0.00196011	5.27454E-07	7.99988
1.368	0.00196012	2.76093E-07	7.99988
1.376	0.00196012	1.44523E-07	7.99988
1.384	0.00196012	7.56544E-08	7.99988
1.392	0.00196012	3.9605E-08	7.99988
1.4	0.00196012	2.07661E-08	7.99988
1.408	0.00196012	1.09082E-08	7.99988
1.416	0.00196012	5.72567E-09	7.99988
1.424	0.00196012	3.007E-09	7.99988
1.432	0.00196012	1.58151E-09	7.99988
1.44	0.00196012	8.30268E-10	7.99988
1.448	0.00196012	4.38446E-10	7.99988
1.456	0.00196012	2.44535E-10	7.99988
1.464	0.00196012	1.43855E-10	7.99988
1.472	0.00196012	8.77324E-11	7.99988
1.48	0.00196012	4.76986E-11	7.99988
1.488	0.00196012	2.02254E-11	7.99988
1.496	0.00196012	7.40532E-12	7.99988
1.504	0.00196012	2.67867E-12	7.99988
1.512	0.00196012	1.36096E-12	7.99988
1.52	0.00196012	-5.80846E-14	7.99988
1.528	0.00196012	-7.2883E-13	7.99988
1.536	0.00196012	-6.83533E-13	7.99988
1.544	0.00196012	-5.48021E-13	7.99988
1.552	0.00196012	-4.57462E-13	7.99988
1.56	0.00196012	-3.66903E-13	7.99988
1.568	0.00196012	-2.76344E-13	7.99988
1.576	0.00196012	-1.96842E-13	7.99988
1.584	0.00196012	-1.78531E-13	7.99988
1.592	0.00196012	-1.60219E-13	7.99988
1.6	0.00196012	-1.41907E-13	7.99988
1.608	0.00196012	-1.23595E-13	7.99988
1.616	0.00196012	-1.05283E-13	7.99988
1.624	0.00196012	-8.69709E-14	7.99988
1.632	0.00196012	-6.8659E-14	7.99988
1.64	0.00196012	-5.0347E-14	7.99988
1.648	0.00196012	-3.20351E-14	7.99988
1.656	0.00196012	-2.60283E-14	7.99988
1.664	0.00196012	-2.50356E-14	7.99988
1.672	0.00196012	-2.4043E-14	7.99988
1.68	0.00196012	-2.30503E-14	7.99988
1.688	0.00196012	-2.20577E-14	7.99988
1.696	0.00196012	-2.1065E-14	7.99988
1.704	0.00196012	-2.00723E-14	7.99988
1.712	0.00196012	-1.90797E-14	7.99988
1.72	0.00196012	-1.8087E-14	7.99988
1.728	0.00196012	-1.70944E-14	7.99988
1.736	0.00196012	-1.61017E-14	7.99988
1.744	0.00196012	-1.51091E-14	7.99988
1.752	0.00196012	-1.41164E-14	7.99988
1.76	0.00196012	-1.31238E-14	7.99988
1.768	0.00196012	-1.21311E-14	7.99988
1.776	0.00196012	-1.11385E-14	7.99988
1.784	0.00196012	-1.01458E-14	7.99988
1.792	0.00196012	-9.15317E-15	7.99988
1.8	0.00196012	-8.16051E-15	7.99988
1.808	0.00196012	-7.74858E-15	7.99988
1.816	0.00196012	-7.45955E-15	7.99988
1.824	0.00196012	-7.17051E-15	7.99988
1.832	0.00196012	-6.88147E-15	7.99988
1.84	0.00196012	-6.59243E-15	7.99988
1.848	0.00196012	-6.3034E-15	7.99988
1.856	0.00196012	-6.01436E-15	7.99988
1.864	0.00196012	-5.72532E-15	7.99988
1.872	0.00196012	-5.43629E-15	7.99988
1.88	0.00196012	-5.14725E-15	7.99988
1.888	0.00196012	-4.85821E-15	7.99988
1.896	0.00196012	-4.56918E-15	7.99988
1.904	0.00196012	-4.28014E-15	7.99988
1.912	0.00196012	-3.9911E-15	7.99988
1.92	0.00196012	-3.70207E-15	7.99988
1.928	0.00196012	-3.41303E-15	7.99988
1.936	0.00196012	-3.12399E-15	7.99988
1.944	0.00196012	-2.83496E-15	7.99988
1.952	0.00196012	-2.54592E-15	7.99988
1.96	0.00196012	-2.25688E-15	7.99988
1.968	0.00196012	-1.96785E-15	7.99988
1.976	0.00196012	-1.67881E-15	7.99988
1.984	0.00196012	-1.38977E-15	7.99988
1.992	0.00196012	-1.10074E-15	7.99988
2	0.00196012	-8.11701E-16	7.99988
2	0.00196012	-8.11701E-16	7.99988
2	0.00196012	-8.11701E-16	7.99988
2.00001	0.00196012	5.79661E-09	7.99744
2.00001	0.00196012	5.79661E-09	7.99744
2.008	0.00196054	9.40614E-05	6.37421
2.016	0.00196148	0.000134858	5.0892
2.024	0.00196262	0.000148318	4.06635
2.032	0.00196382	0.000149031	3.24771
2.0334	0.00196403	0.000148445	3.12208
2.0334	0.00196403	0.000148445	3.12208
2.04	0.00196499	0.000144108	2.59061
2.048	0.00196612	0.000137058	2.06305
2.056	0.00196718	0.000129648	1.6404
2.064	0.00196819	0.000122767	1.30323
2.072	0.00196915	0.000116844	1.03582
2.08	0.00197007	0.000112047	0.825209
2.088	0.00197095	0.000108391	0.660597
2.096	0.0019718	0.000105795	0.532981
2.104	0.00197264	0.000104121	0.434861
2.112	0.00197347	0.000103203	0.360021
2.12	0.0019743	0.000102868	0.303343
2.128	0.00197512	0.000102957	0.260654
2.136	0.00197594	0.000103336	0.22859
2.144	0.00197677	0.000103901	0.204477
2.152	0.00197761	0.000104578	0.186227
2.16	0.00197845	0.000105321	0.172235
2.168	0.00197929	0.000106103	0.161289
2.176	0.00198014	0.000106914	0.152491
2.184	0.001981	0.000107756	0.145184
2.192	0.00198187	0.000108635	0.138897
2.2	0.00198274	0.000109564	0.133297
2.208	0.00198362	0.000110556	0.128152
2.216	0.00198451	0.000111631	0.123302
2.224	0.00198541	0.000112806	0.11864
2.232	0.00198631	0.000114104	0.114096
2.24	0.00198723	0.00011555	0.109623
2.248	0.00198816	0.000117173	0.105191
2.256	0.00198911	0.000119133	0.100782
2.264	0.00199133	0.000584315	0.096393
2.27159	0.002	0.00182555	0.0922717
2.27159	0.002	0.00182555	0.0922717
2.272	0.00200076	0.00191323	0.0920526
2.28	0.00202412	0.00405742	0.0877883
2.288	0.00206772	0.00696855	0.0836164
2.296	0.00213753	0.0105982	0.0795422
2.304	0.00223908	0.014898	0.0755604
2.312	0.00237755	0.019819	0.0716549
2.32	0.00255771	0.0253122	0.0677998
2.328	0.00278394	0.0313282	0.0639594
2.336	0.00306023	0.0378175	0.0600886
2.344	0.00339015	0.0447302	0.0561329
2.352	0.00377691	0.0520165	0.0520272
2.36	0.00422328	0.0596264	0.0476934
2.368	0.00473166	0.0675101	0.043034
2.376	0.00530404	0.0756181	0.037915
2.384	0.00594201	0.0839011	0.0321157
2.392	0.00664679	0.0923105	0.0251423
2.4	0.00741919	0.100798	0.0151517
2.4053	0.00796841	0.106441	0.000820339
2.4053	0.00796841	0.106441	0.000820339
2.408	0.00825964	0.109317	-4.6283E-08
2.416	0.00916826	0.117838	-3.30772E-09
2.424	0.0101451	0.126359	4.45271E-10
2.432	0.01119	0.134879	-1.35835E-10
2.44	0.0123031	0.143399	3.78719E-10
2.448	0.0134844	0.151919	-1.45155E-10
2.456	0.0147338	0.160438	7.07665E-10
2.464	0.0160514	0.168957	2.00362E-09
2.472	0.0174371	0.177476	2.18871E-09
2.48	0.018891	0.185994	-2.97902E-09
2.488	0.020413	0.194511	9.68523E-09
2.496	0.0220032	0.203028	-2.57187E-08
2.504	0.0236615	0.211545	4.79271E-08
2.512	0.0253879	0.220061	-4.9582E-08
2.52	0.0271824	0.228576	-3.42531E-07
2.528	0.0290451	0.237091	8.03701E-10
2.536	0.0309759	0.245605	3.60438E-07
2.544	0.0329748	0.254119	1.38947E-07
2.552	0.0350418	0.262632	-2.73006E-07
2.56	0.0371769	0.271144	-5.99341E-07
2.568	0.0393801	0.279656	-3.70031E-07
2.576	0.0416514	0.288167	1.26825E-07
2.584	0.0439908	0.296677	-1.00226E-06
2.592	0.0463982	0.305187	-2.16527E-08
2.6	0.0488738	0.313696	4.30084E-07
2.608	0.0514174	0.322204	3.69097E-07
2.616	0.054029	0.330711	-1.95268E-08
2.624	0.0567087	0.339217	2.19311E-07
2.632	0.0594565	0.347722	7.37149E-07
2.64	0.0622723	0.356227	3.93951E-07
2.648	0.0651561	0.364731	9.6582E-08
2.656	0.068108	0.373233	-7.98357E-07
2.664	0.0711279	0.381735	1.46866E-07
2.672	0.0742157	0.390236	2.61597E-08
2.68	0.0773716	0.398736	6.13936E-08
2.688	0.0805955	0.407235	-1.46658E-07
2.696	0.0838874	0.415732	6.76504E-08
2.704	0.0872472	0.424229	-1.36738E-07
2.712	0.090675	0.432725	3.27983E-07
2.72	0.0941708	0.441219	-5.19093E-07
2.728	0.0977345	0.449713	9.75524E-07
2.736	0.101366	0.458205	-1.57267E-06
2.744	0.105066	0.466696	4.09886E-07
2.752	0.108833	0.475186	4.73423E-07
2.76	0.112669	0.483675	-3.84205E-07
2.768	0.116572	0.492163	-2.62009E-07
2.776	0.120543	0.500649	4.63625E-07
2.784	0.124583	0.509134	-5.88649E-07
2.792	0.12869	0.517618	4.32425E-07
2.8	0.132864	0.526101	-2.56375E-07
2.808	0.137107	0.534582	1.93134E-07
2.816	0.141418	0.543062	-9.95719E-08
2.824	0.145796	0.55154	3.50954E-08
2.832	0.150242	0.560017	2.88981E-08
2.84	0.154756	0.568493	-7.99547E-08
2.848	0.159338	0.576967	-3.97954E-07
2.856	0.163988	0.58544	-7.86254E-08
2.864	0.168705	0.593911	-2.40956E-07
2.872	0.17349	0.602381	6.93508E-07
2.88	0.178343	0.610849	-3.38835E-08
2.888	0.183264	0.619316	-2.31646E-07
2.896	0.188252	0.627781	-5.61498E-07
2.904	0.193309	0.636244	-7.29943E-07
2.912	0.198432	0.644706	1.58702E-06
2.92	0.203624	0.653167	-7.18665E-07
2.928	0.208883	0.661625	-6.82199E-07
2.936	0.21421	0.670082	-1.06822E-06
2.944	0.219604	0.678538	1.30801E-06
2.952	0.225066	0.686991	-8.72224E-07
2.96	0.230596	0.695443	-1.11843E-06
2.968	0.236193	0.703893	-9.15372E-07
2.976	0.241858	0.712341	2.71395E-07
2.984	0.247591	0.720788	-1.08791E-07
2.992	0.253391	0.729233	4.2258E-08
3	0.259259	0.737676	6.20003E-08
3.008	0.265194	0.746117	-1.83905E-08
3.016	0.271197	0.754556	-2.31279E-08
3.024	0.277267	0.762993	-4.67731E-08
3.032	0.283404	0.771428	-7.37113E-08
3.04	0.28961	0.779862	-1.31421E-07
3.048	0.295882	0.788293	-9.09482E-08
3.056	0.302222	0.796722	-1.59358E-07
3.064	0.30863	0.80515	-4.09357E-07
3.072	0.315105	0.813575	-1.04758E-06
3.08	0.321647	0.821998	-2.85348E-06
3.088	0.328257	0.83042	2.58093E-07
3.096	0.334934	0.838839	-1.30885E-07
3.104	0.341678	0.847256	3.16275E-07
3.112	0.34849	0.85567	5.45425E-07
3.12	0.355369	0.864083	1.9379E-07
3.128	0.362315	0.872494	-2.40876E-06
3.136	0.369329	0.880902	-5.11475E-07
3.144	0.376409	0.889308	1.54578E-06
3.152	0.383558	0.897712	-5.62915E-07
3.16	0.390773	0.906114	2.50153E-07
3.168	0.398055	0.914513	-8.95591E-08
3.176	0.405405	0.92291	5.13435E-10
3.184	0.412822	0.931304	7.05748E-08
3.192	0.420306	0.939697	-1.65629E-07
3.2	0.427857	0.948087	3.39444E-07
3.208	0.435475	0.956474	-7.11317E-07
3.216	0.443161	0.964859	1.58863E-06
3.224	0.450913	0.973242	-4.14687E-07
3.232	0.458733	0.981622	-7.08675E-08
3.24	0.466619	0.99	1.19357E-06
3.248	0.474573	0.998375	6.19195E-07
3.256	0.482593	1.00675	8.49647E-07
3.264	0.49068	1.01512	-1.56656E-06
3.272	0.498835	1.02349	-3.14299E-07
3.28	0.507056	1.03185	2.62606E-06
3.288	0.515344	1.04021	-7.35758E-07
3.296	0.5237	1.04857	2.37714E-07
3.29914	0.527	1.05186	4.75214E-07
3.29914	0.527	1.05186	4.75214E-07
3.30243	0.527	-0.228401	1.10555E-20
3.30243	0.527	-0.228401	1.10555E-20
3.304	0.526643	-0.226763	-2.82805E-23
3.312	0.524863	-0.218405	-1.77097E-25
3.32	0.523149	-0.210047	-1.08586E-23
3.328	0.521502	-0.201688	2.54264E-23
3.336	0.519922	-0.193328	-1.14157E-24
3.344	0.518409	-0.184968	7.35706E-24
3.352	0.516962	-0.176608	-5.25404E-24
3.36	0.515583	-0.168247	9.84344E-24
3.368	0.51427	-0.159886	4.93894E-24
3.376	0.513025	-0.151524	4.24624E-23
3.384	0.511846	-0.143162	1.11451E-23
3.392	0.510734	-0.1348	-1.26144E-22
3.4	0.509689	-0.126437	-9.12591E-23
3.408	0.508711	-0.118074	8.26364E-23
3.416	0.5078	-0.109711	3.4245E-22
3.424	0.506956	-0.101347	4.08071E-22
3.432	0.506178	-0.0929831	9.00546E-23
3.44	0.505468	-0.084619	-3.08502E-22
3.448	0.504825	-0.0762546	-6.32158E-22
3.456	0.504248	-0.0678901	-3.72824E-22
3.464	0.503738	-0.0595254	2.6984E-22
3.472	0.503296	-0.0511605	8.70499E-22
3.48	0.50292	-0.0427955	9.05646E-22
3.488	0.502611	-0.0344304	-1.25418E-22
3.496	0.502369	-0.0260652	-1.11245E-21
3.504	0.502194	-0.0177	-1.58139E-21
3.512	0.502086	-0.00933469	-5.85129E-22
3.52	0.502044	-0.000969374	1.31573E-21
3.528	0.50207	0.00739595	2.38383E-21
3.536	0.502163	0.0157613	1.91964E-21
3.544	0.502322	0.0241265	-1.22521E-21
3.552	0.502549	0.0324917	-3.57522E-21
3.56	0.502842	0.0408568	-3.65295E-21
3.568	0.503202	0.0492219	-3.62251E-22
3.576	0.50363	0.0575868	4.81533E-21
3.584	0.504124	0.0659515	6.10594E-21
3.592	0.504685	0.0743161	3.24861E-21
3.6	0.505313	0.0826805	-5.43921E-21
3.608	0.506008	0.0910447	-1.04494E-20
3.616	0.50677	0.0994086	-7.20434E-21
3.624	0.507598	0.107772	2.64271E-21
3.632	0.508494	0.116136	1.52312E-20
3.64	0.509457	0.124499	1.42083E-20
3.648	0.510486	0.132862	2.27939E-21
3.656	0.511582	0.141224	-1.89484E-20
3.664	0.512746	0.149586	-2.73724E-20
3.672	0.513976	0.157948	-9.68711E-21
3.68	0.515273	0.166309	1.69049E-20
3.688	0.516637	0.17467	4.20223E-20
3.696	0.518067	0.183031	2.76594E-20
3.704	0.519565	0.191391	-1.30008E-20
3.712	0.52113	0.19975	-5.54049E-20
3.72	0.522761	0.20811	-6.09076E-20
3.728	0.524459	0.216468	4.07575E-21
3.736	0.526225	0.224826	6.64141E-20
3.73942	0.527	0.228401	8.59348E-20
3.73942	0.527	0.228401	8.59348E-20
3.744	0.527095	-0.0309798	-4.54209E-25
3.74726	0.527	-0.027573	2.96601E-26
3.74726	0.527	-0.027573	2.96601E-26
3.752	0.526881	-0.0226224	1.87017E-25
3.76	0.526734	-0.0142649	-5.90802E-26
3.768	0.526653	-0.00590731	1.03675E-24
3.776	0.526639	0.00245025	5.56088E-24
3.784	0.526692	0.0108078	-3.60284E-24
3.792	0.526812	0.0191653	1.38472E-24
3.8	0.526999	0.0275228	-1.82301E-24
3.80005	0.527	0.027573	-1.8246E-24
3.80005	0.527	0.027573	-1.8246E-24
3.808	0.527041	-0.0014784	-8.50196E-25
3.816	0.527032	-0.000822042	7.6228E-24
3.824	0.527027	-0.00051189	-3.07712E-23
3.832	0.527023	-0.000341612	4.43122E-24
3.84	0.527021	-0.000238646	-6.0757E-23
3.848	0.527019	-0.000172092	4.12591E-25
3.856	0.527018	-0.000126959	8.46798E-27
3.864	0.527017	-9.52465E-05	1.5616E-28
3.872	0.527017	-7.23575E-05	2.48401E-30
3.88	0.527016	-5.54947E-05	3.89696E-28
3.888	0.527016	-4.28733E-05	9.82601E-28
3.896	0.527016	-3.33093E-05	1.57551E-27
3.904	0.527015	-2.59921E-05	2.16841E-27
3.912	0.527015	-2.03515E-05	2.76131E-27
3.92	0.527015	-1.59776E-05	3.35422E-27
3.928	0.527015	-0.00001257	3.94712E-27
3.936	0.527015	-9.90539E-06	3.8897E-25
3.944	0.527015	-7.81579E-06	1.3715E-23
3.952	0.527015	-6.17336E-06	-2.32724E-23
3.96	0.527015	-4.88001E-06	1.47993E-25
3.968	0.527015	-3.8601E-06	8.96365E-25
3.976	0.527015	-3.05488E-06	-1.05442E-26
3.984	0.527015	-2.4186E-06	7.2006E-26
3.992	0.527014	-1.91545E-06	-1.35917E-27
4	0.527014	-1.51735E-06	4.88516E-27
5	0.527014	-1.51735E-06	4.88516E-27


==> Schalten_80_auf_kurz.txt <==
%	8.0 A				
%Zeit	Geschwindigkeit	Weg	Ist-Strom	Spannung	Soll-Strom
%in [ms]	in [m/s]	in [mm]	in [A]	in [V]	in [A]
2	-0.005	-0.00043747	7.9267	6.3125	8.0248
2.01	-0.005	-0.00068747	7.2867	-13.512	0.0746664
2.02	-0.0045833	-0.00064747	5.9117	-34.071	0.044
2.03	-0.0058333	-0.00064747	4.2742	-45.85	0.046
2.04	-0.0045833	-0.00031747	2.9258	-44.487	0.0486664
2.05	-0.00020833	-0.00064747	1.9642	-44.175	0.0533336
2.06	0.0022917	-0.00047747	1.3242	-44.1	0.0526664
2.07	0.0025	-0.00064747	0.87917	-43.896	0.05
2.08	0.0016667	0.00023253	0.565	-43.708	0.0546664
2.09	0.0022917	-0.00022747	0.35417	-43.608	0.0566664
2.1	0.0029167	-0.00018747	0.23167	-43.558	0.052
2.11	0.0027083	-0.00035747	0.1	-43.513	0.054
2.12	0.0022917	-0.00014747	0.0058333	-43.433	0.0473336
2.13	0.0029167	-0.00014747	-0.085	-43.333	0.0513336
2.14	0.00375	-0.00026747	-0.17	-43.183	0.0513336
2.15	0.0039583	0.00081253	-0.24667	-42.867	0.0466664
2.16	0.0029167	0.00073253	-0.3125	-42.271	0.052
2.17	0.0016667	0.00052253	-0.37583	-41.408	0.058
2.18	0.00125	0.00043253	-0.44833	-40.362	0.0553336
2.19	0.00020833	0.00077253	-0.48	-39.138	0.0493336
2.2	0	0.00056253	-0.52667	-37.75	0.0546664
2.21	0.0010417	0.00056253	-0.57333	-36.246	0.054
2.22	0.0016667	0.00043253	-0.59583	-34.596	0.0473336
2.23	0.0020833	0.00098253	-0.605	-32.913	0.052
2.24	0.0020833	0.00131253	-0.61917	-31.133	0.052
2.25	0.0025	0.00127253	-0.6475	-29.325	0.0413336
2.26	0.0014583	0.00118253	-0.63833	-27.492	0.052
2.27	0.000625	0.00118253	-0.63	-25.642	0.048
2.28	0.000625	0.00102253	-0.625	-23.829	0.0473336
2.29	0.000625	0.00081253	-0.61	-22	0.0473336
2.3	0.0014583	0.00118253	-0.58917	-20.262	0.0533336
2.31	0.0022917	0.00098253	-0.57167	-18.554	0.0506664
2.32	0.0029167	0.00152253	-0.54833	-16.913	0.05
2.33	0.0035417	0.00168253	-0.50833	-15.35	0.0433336
2.34	0.003125	0.00148253	-0.49333	-13.875	0.042
2.35	0.0029167	0.00131253	-0.44583	-12.483	0.046
2.36	0.0020833	0.00127253	-0.42667	-11.158	0.0413336
2.37	0.0014583	0.00135253	-0.40583	-9.9333	0.0566664
2.38	0.00083333	0.00139253	-0.375	-8.775	0.0593336
2.39	0.00041667	0.00135253	-0.33667	-7.7292	0.052
2.4	0.00041667	0.00210253	-0.31	-6.7417	0.05
2.41	0	0.00214253	-0.28583	-5.8625	0.0373336
2.42	0.00041667	0.00223253	-0.245	-5.0417	0.0526664
2.43	0.000625	0.00177253	-0.2425	-4.3042	0.0426664
2.44	0.00083333	0.00227253	-0.21583	-3.6292	0.0566664
2.45	0.000625	0.00202253	-0.19667	-3.0333	0.0446664
2.46	0.0025	0.00239253	-0.16417	-2.475	0.0566664
2.47	0.0029167	0.00239253	-0.15667	-2.0125	0.0526664
2.48	0.005	0.00214253	-0.13167	-1.575	0.0473336
2.49	0.006875	0.00289253	-0.11333	-1.2125	0.048
2.5	0.0095833	0.00306253	-0.095833	-0.8875	0.0546664
2.51	0.011667	0.00273253	-0.09	-0.6125	0.0553336
2.52	0.014375	0.00260253	-0.07	-0.35833	0.0453336
2.53	0.016458	0.00348253	-0.06	-0.15	0.052
2.54	0.018958	0.00310253	-0.046667	0.0041667	0.0493336
2.55	0.021875	0.00393253	-0.039167	0.14167	0.0466664
2.56	0.023958	0.00418253	-0.019167	0.25417	0.044
2.57	0.026667	0.00410253	-0.0083333	0.325	0.056
2.58	0.029583	0.00406253	-0.018333	0.37083	0.044
2.59	0.030625	0.00443253	0.0058333	0.40417	0.0473336
2.6	0.033958	0.00493253	0.016667	0.39583	0.05
2.61	0.036667	0.00581253	0.016667	0.38333	0.046
2.62	0.039167	0.00581253	0.021667	0.3375	0.0526664
2.63	0.041458	0.00623253	0.029167	0.2875	0.0513336
2.64	0.043958	0.00664253	0.023333	0.22917	0.0553336
2.65	0.046458	0.00731253	0.02	0.13333	0.0573336
2.66	0.048542	0.00781253	0.033333	0.05	0.05
2.67	0.051042	0.00810253	0.043333	-0.054167	0.0473336
2.68	0.054583	0.00914253	0.0525	-0.19167	0.0446664
2.69	0.058333	0.01027253	0.045	-0.325	0.054
2.7	0.062708	0.01060253	0.04	-0.45833	0.0473336
2.71	0.066458	0.01068253	0.059167	-0.60417	0.0566664
2.72	0.072292	0.01156253	0.053333	-0.7625	0.0466664
2.73	0.07625	0.01256253	0.0575	-0.89583	0.0506664
2.74	0.080417	0.01348253	0.07	-1.0917	0.048
2.75	0.084375	0.01427253	0.065	-1.2375	0.0533336
2.76	0.089167	0.01489253	0.069167	-1.4125	0.0466664
2.77	0.093958	0.01531253	0.0575	-1.5833	0.048
2.78	0.098958	0.01702253	0.073333	-1.7375	0.0506664
2.79	0.10229	0.01785253	0.066667	-1.925	0.0526664
2.8	0.10688	0.01914253	0.050833	-2.075	0.0566664
2.81	0.11229	0.02010253	0.059167	-2.25	0.052
2.82	0.11729	0.02093253	0.070833	-2.4125	0.0586664
2.83	0.12229	0.02214253	0.05	-2.5875	0.052
2.84	0.12708	0.02435253	0.063333	-2.725	0.044
2.85	0.13354	0.02564253	0.054167	-2.8625	0.0546664
2.86	0.13854	0.02664253	0.0525	-3.0083	0.0533336
2.87	0.145	0.02760253	0.044167	-3.1458	0.05
2.88	0.15083	0.02956253	0.05	-3.3	0.0533336
2.89	0.15771	0.03106253	0.054167	-3.4208	0.0606664
2.9	0.16458	0.03285253	0.0475	-3.55	0.0373336
2.91	0.17063	0.03402253	0.055	-3.6625	0.0526664
2.92	0.17771	0.03664253	0.035833	-3.7875	0.0553336
2.93	0.185	0.03823253	0.046667	-3.9	0.0486664
2.94	0.19063	0.04018253	0.035833	-4.0125	0.0433336
2.95	0.19646	0.04239253	0.040833	-4.1458	0.054
2.96	0.20396	0.04423253	0.050833	-4.2417	0.0426664
2.97	0.21	0.04614253	0.035833	-4.3583	0.054
2.98	0.21729	0.04839253	0.034167	-4.4333	0.0386664
2.99	0.22375	0.05077253	0.035	-4.5542	0.0466664
3	0.23146	0.05306253	0.0475	-4.6375	0.05
3.01	0.23917	0.05548253	0.0325	-4.7292	0.0426664
3.02	0.24729	0.05827253	0.034167	-4.8167	0.0513336
3.03	0.25521	0.06056253	0.025833	-4.8917	0.05
3.04	0.26354	0.06302253	0.020833	-4.9667	0.054
3.05	0.27167	0.06552253	0.021667	-5.0458	0.05
3.06	0.28	0.06831253	0.031667	-5.1167	0.054
3.07	0.28854	0.07114253	0.028333	-5.1792	0.056
3.08	0.29646	0.07414253	0.011667	-5.2542	0.048
3.09	0.30438	0.07731253	0.015	-5.2917	0.048
3.1	0.31271	0.08035253	0.01	-5.3667	0.052
3.11	0.32021	0.08343253	0.020833	-5.4042	0.044
3.12	0.32792	0.08652253	-0.00083333	-5.4458	0.054
3.13	0.33521	0.08993253	0.0075	-5.5	0.052
3.14	0.34313	0.09352253	0.011667	-5.5208	0.054
3.15	0.3525	0.09756253	0.005	-5.5542	0.0473336
3.16	0.36104	0.10060253	0.0083333	-5.5583	0.0433336
3.17	0.36896	0.10418253	0.015833	-5.575	0.0453336
3.18	0.37813	0.10864253	0.0058333	-5.5833	0.0446664
3.19	0.38813	0.11214253	-0.0041667	-5.5958	0.0473336
3.2	0.39708	0.11618253	-0.005	-5.575	0.05
3.21	0.40646	0.12010253	0.01	-5.5792	0.0473336
3.22	0.41458	0.12431253	0.01	-5.5333	0.0473336
3.23	0.42438	0.12889253	0.0016667	-5.5333	0.0433336
3.24	0.43271	0.13285253	0.013333	-5.4875	0.0486664
3.25	0.44292	0.13735253	-0.0041667	-5.4667	0.062
3.26	0.45104	0.14218253	-0.011667	-5.4208	0.054
3.27	0.46	0.14639253	-0.0175	-5.3625	0.0553336
3.28	0.46979	0.15143253	0.0016667	-5.3208	0.0493336
3.29	0.47833	0.15598253	-0.0033333	-5.2583	0.0533336
3.3	0.4875	0.16085253	-0.025	-5.2083	0.052
3.31	0.49688	0.16593253	-0.024167	-5.125	0.052
3.32	0.50625	0.17110253	-0.0225	-5.0333	0.0566664
3.33	0.51521	0.17610253	-0.02	-4.9667	0.0573336
3.34	0.52479	0.18089253	-0.030833	-4.875	0.044
3.35	0.53375	0.18664253	-0.019167	-4.8	0.0506664
3.36	0.54417	0.19189253	-0.031667	-4.7042	0.0506664
3.37	0.55458	0.19760253	-0.0225	-4.6	0.0486664
3.38	0.56417	0.20331253	-0.018333	-4.5125	0.0473336
3.39	0.57479	0.20927253	-0.0275	-4.4042	0.058
3.4	0.58521	0.21493253	-0.014167	-4.3125	0.0566664
3.41	0.59604	0.22110253	-0.025833	-4.2208	0.052
3.42	0.60563	0.22718253	-0.018333	-4.0833	0.0506664
3.43	0.61604	0.23343253	-0.0066667	-3.9708	0.05
3.44	0.62583	0.23935253	-0.024167	-3.8958	0.052
3.45	0.63646	0.24577253	-0.0225	-3.7875	0.052
3.46	0.64667	0.25218253	-0.016667	-3.6917	0.0473336
3.47	0.65646	0.25873253	-0.013333	-3.575	0.0473336
3.48	0.66771	0.26539253	-0.021667	-3.4833	0.052
3.49	0.67792	0.27227253	-0.02	-3.3625	0.05
3.5	0.68667	0.27918253	-0.011667	-3.275	0.0393336
3.51	0.69708	0.28631253	-0.024167	-3.1542	0.0493336
3.52	0.70729	0.29352253	-0.024167	-3.0708	0.0493336
3.53	0.71667	0.30048253	-0.019167	-2.9917	0.0526664
3.54	0.72667	0.30793253	-0.0091667	-2.875	0.0566664
3.55	0.73646	0.31523253	-0.0075	-2.7875	0.048
3.56	0.74729	0.32256253	-0.01	-2.6958	0.0473336
3.57	0.7575	0.33018253	-0.020833	-2.6167	0.0466664
3.58	0.76875	0.33781253	-0.013333	-2.5333	0.0566664
3.59	0.77833	0.34602253	-0.034167	-2.4667	0.0486664
3.6	0.78854	0.35368253	-0.024167	-2.3833	0.0573336
3.61	0.8	0.36160253	-0.015833	-2.3083	0.0513336
3.62	0.80979	0.36943253	-0.018333	-2.2208	0.052
3.63	0.82083	0.37823253	-0.0075	-2.1542	0.0426664
3.64	0.8325	0.38644253	-0.0058333	-2.0875	0.0426664
3.65	0.84188	0.39448253	0.011667	-2.025	0.0546664
3.66	0.85083	0.40323253	-0.0016667	-1.9792	0.042
3.67	0.86083	0.41160253	0.005	-1.875	0.05
3.68	0.87042	0.42043253	0	-1.8458	0.0466664
3.69	0.88042	0.42902253	0.0058333	-1.7917	0.052
3.7	0.88896	0.43839553	-0.019167	-1.7292	0.0446664
3.71	0.89729	0.44727053	-0.0075	-1.6792	0.0493336
3.72	0.90708	0.45647953	-0.015	-1.625	0.0493336
3.73	0.91521	0.46564553	-0.0041667	-1.5875	0.0486664
3.74	0.92417	0.47460453	-0.011667	-1.5292	0.0546664
3.75	0.93375	0.48410453	0.005	-1.5	0.0493336
3.76	0.50563	0.49222953	0.015	-1.4167	0.0366664
3.77	0.36729	0.49597953	0	-1.3875	0.048
3.78	0.22979	0.49914553	-0.0066667	-1.325	0.0473336
3.79	0.14604	0.50122953	0.00083333	-1.2833	0.0546664
3.8	-0.17229	0.50156253	0	-1.2208	0.044
3.81	-0.12292	0.49939553	-0.005	-1.15	0.0493336
3.82	-0.24146	0.49752053	0.00083333	-1.0958	0.0613336
3.83	-0.16833	0.49547953	-0.0025	-1.0208	0.05
3.84	-0.22208	0.49314553	-0.005	-0.95833	0.0553336
3.85	-0.18021	0.49147953	-0.018333	-0.875	0.0493336
3.86	-0.20917	0.48918753	-0.0175	-0.80417	0.0446664
3.87	-0.18083	0.48777053	0.0058333	-0.73333	0.0493336
3.88	-0.16417	0.48614553	-0.0058333	-0.67083	0.0426664
3.89	-0.23042	0.48402053	0.0058333	-0.61667	0.054
3.9	-0.18104	0.48222953	0.0075	-0.55	0.0493336
3.91	-0.21563	0.47993753	0.00083333	-0.49167	0.0533336
3.92	-0.17792	0.47785453	0.020833	-0.44583	0.0393336
3.93	-0.265	0.47593753	0.0066667	-0.39167	0.044
3.94	-0.17646	0.47343753	0.0091667	-0.32917	0.0486664
3.95	-0.2325	0.47202053	0.013333	-0.30833	0.0426664
3.96	-0.2	0.46981253	0.015	-0.27083	0.0533336
3.97	-0.25604	0.46806253	0.0083333	-0.2625	0.0486664
3.98	-0.16813	0.46560453	0.019167	-0.21667	0.0526664
3.99	-0.19333	0.46381253	0.013333	-0.20833	0.0506664
4	-0.16896	0.46160453	0.01	-0.17917	0.0493336
4.01	-0.21708	0.45993753	0.016667	-0.17917	0.0493336
4.02	-0.15875	0.45831253	0.02	-0.17083	0.046
4.03	-0.12438	0.45714553	0.015833	-0.17917	0.0493336
4.04	-0.12021	0.45602053	0.025	-0.16667	0.0486664
4.05	-0.10104	0.45506253	0.023333	-0.175	0.048
4.06	-0.081875	0.45447953	0.019167	-0.1875	0.0453336
4.07	-0.0060417	0.45343753	0.024167	-0.19583	0.0473336
4.08	-0.03625	0.45289553	0.031667	-0.20833	0.06
4.09	-0.0041667	0.45327053	0.0475	-0.22083	0.054
4.1	-0.022708	0.45293753	0.024167	-0.2375	0.0506664
4.11	0.025625	0.45302053	0.028333	-0.26667	0.0473336
4.12	-0.044792	0.45268753	0.039167	-0.27083	0.052
4.13	-0.000625	0.45297953	0.021667	-0.29167	0.0493336
4.14	-0.0083333	0.45335453	0.03	-0.3125	0.0466664
4.15	0.026875	0.45318753	0.03	-0.325	0.0533336
4.16	-0.01375	0.45297953	0.035	-0.34583	0.0546664
4.17	0.012917	0.45306253	0.0275	-0.375	0.0493336
4.18	0.021875	0.45310453	0.0225	-0.38333	0.052
4.19	0.036042	0.45389553	0.038333	-0.39167	0.048
4.2	0.025	0.45468753	0.04	-0.40417	0.0593336
4.21	0.00625	0.45447953	0.02	-0.41667	0.052
4.22	0.067708	0.45477053	0.014167	-0.4375	0.0526664
4.23	0.06625	0.45593753	0.0275	-0.41667	0.052
4.24	0.10104	0.45639553	0.015833	-0.425	0.048
4.25	0.079583	0.45739553	0.023333	-0.41667	0.0546664
4.26	0.13708	0.45806253	0.0175	-0.4125	0.046
4.27	0.12771	0.45985453	0.02	-0.4125	0.0473336
4.28	0.15	0.46152053	0.0225	-0.41667	0.052
4.29	0.1325	0.46272953	0.0175	-0.4125	0.0426664
4.3	0.17125	0.46485453	0.010833	-0.4125	0.0573336
4.31	0.15417	0.46631253	0.015	-0.39167	0.048
4.32	0.16625	0.46810453	0.015833	-0.3875	0.0413336
4.33	0.16875	0.46964553	0.015833	-0.38333	0.052
4.34	0.19333	0.47139553	0.0175	-0.35833	0.048
4.35	0.19146	0.47343753	0.0125	-0.3625	0.0466664
4.36	0.16271	0.47539553	0.015	-0.34167	0.052
4.37	0.17625	0.47697953	0.035	-0.33333	0.064
4.38	0.17313	0.47864553	0.025	-0.33333	0.0546664
4.39	0.19875	0.48072953	0.035	-0.30417	0.0506664
4.4	0.16708	0.48202053	0.016667	-0.31667	0.0493336
4.41	0.21042	0.48439553	0.015	-0.3	0.052
4.42	0.21021	0.48585453	0.0175	-0.3	0.0493336
4.43	0.23479	0.48889553	0.018333	-0.28333	0.0546664
4.44	0.21042	0.49068753	0.01	-0.27917	0.0566664
4.45	0.24229	0.49327053	0.029167	-0.26667	0.052
4.46	0.25438	0.49552053	0.018333	-0.25833	0.0406664
4.47	0.25875	0.49822953	0.029167	-0.25	0.04
4.48	0.23625	0.50068753	0.04	-0.24167	0.05
4.49	0.23854	0.50360453	0.034167	-0.2625	0.0513336
4.5	0.26021	0.50581253	0.029167	-0.24167	0.0473336
4.51	0.24167	0.50843753	0.014167	-0.2375	0.0466664
4.52	0.15938	0.51093753	0.025833	-0.2375	0.052
4.53	0.11354	0.51210453	0.029167	-0.25833	0.038
4.54	0.14292	0.51322953	0.019167	-0.24167	0.05
4.55	0.12542	0.51447953	0.026667	-0.22917	0.0506664
4.56	0.071042	0.51552053	0.0275	-0.24583	0.0466664
4.57	0.02875	0.51622953	0.014167	-0.2375	0.0486664
4.58	0.060208	0.51727053	0.021667	-0.23333	0.0386664
4.59	0.075	0.51718753	0.029167	-0.24167	0.0486664
4.6	0.053542	0.51864553	0.0175	-0.23333	0.056
4.61	0.045	0.51872953	0.021667	-0.21667	0.0526664
4.62	0.059167	0.51906253	0.013333	-0.2375	0.0433336
4.63	0.082708	0.51972953	0.030833	-0.20833	0.0533336
4.64	0.057708	0.52039553	0.021667	-0.20833	0.048
4.65	0.061875	0.52106253	0.03	-0.21667	0.0426664
4.66	0.074792	0.52206253	0.035833	-0.20833	0.054
4.67	0.090208	0.52268753	0.033333	-0.21667	0.0386664
4.68	0.077708	0.52377083	0.025	-0.21667	0.0506664
4.69	0.085	0.52489583	0.020833	-0.2	0.0486664
4.7	0.092083	0.52564583	0.0275	-0.20833	0.0566664
4.71	0.10438	0.52652083	0.025	-0.19167	0.0533336
4.72	0.028958	0.52760423	0.0325	-0.1875	0.056
4.73	-0.042708	0.52756253	0.0275	-0.17917	0.048
4.74	-0.03875	0.52689583	0.034167	-0.17917	0.0466664
4.75	-0.035625	0.52664583	0.029167	-0.1875	0.0473336
4.76	-0.11563	0.52614583	0.023333	-0.17083	0.0493336
4.77	-0.13	0.52502083	0.028333	-0.14583	0.056
4.78	-0.11958	0.52389583	0.0275	-0.17917	0.0533336
4.79	-0.088958	0.52281253	0.029167	-0.175	0.0486664
4.8	-0.12396	0.52127053	0.023333	-0.15	0.0446664
4.81	-0.098333	0.52077053	0.038333	-0.1375	0.0486664
4.82	-0.0925	0.51972953	0.019167	-0.13333	0.056
4.83	-0.086667	0.51906253	0.0275	-0.125	0.0493336
4.84	-0.099375	0.51793753	0.025833	-0.12083	0.0553336
4.85	-0.085625	0.51727053	0.0325	-0.12083	0.0546664
4.86	-0.067708	0.51656253	0.023333	-0.10417	0.044
4.87	-0.075625	0.51593753	0.029167	-0.1125	0.0526664
4.88	-0.079375	0.51464553	0.035	-0.10833	0.046
4.89	-0.073542	0.51427053	0.028333	-0.10417	0.046
4.9	-0.0375	0.51397953	0.031667	-0.075	0.0466664
4.91	-0.061875	0.51335453	0.016667	-0.10417	0.0473336
4.92	-0.046667	0.51285453	0.026667	-0.083333	0.0473336
4.93	-0.045833	0.51252053	0.019167	-0.1	0.0546664
4.94	-0.0047917	0.51281253	0.021667	-0.095833	0.05
4.95	-0.011458	0.51164553	0.034167	-0.075	0.062
4.96	0.0075	0.51264553	0.033333	-0.0875	0.0446664
4.97	-0.006875	0.51281253	0.021667	-0.079167	0.048
4.98	0.0029167	0.51222953	0.028333	-0.095833	0.048
4.99	-0.030208	0.51281253	0.039167	-0.1	0.0513336
5	-0.058958	0.51143753	0.023333	-0.083333	0.0546664


==> Schalten_80_zu_kurz2.txt <==
%	8.0 A				
%Zeit	Geschwindigkeit	Weg	Ist-Strom	Spannung	Soll-Strom
%in [ms]	in [m/s]	in [mm]	in [A]	in [V]	in [A]
10	-0.004375	0.52752083	0.075833	2.7958	7.99936
10.01	-0.0045833	0.52710423	0.29667	26.458	8.0128
10.02	-0.0039583	0.52685423	0.61917	45.779	8.0248
10.03	-0.003125	0.52756253	0.87167	44.504	8.024
10.04	-0.0045833	0.52697923	1.1183	44.217	8.028
10.05	-0.004375	0.52702083	1.3833	44.25	8.0216
10.06	-0.004375	0.52672923	1.6233	44.233	8.016
10.07	-0.0045833	0.52677083	1.8725	44.225	8.0168
10.08	-0.004375	0.52714583	2.115	44.212	8.0144
10.09	-0.0045833	0.52706253	2.3583	44.196	8.0248
10.1	-0.0047917	0.52672923	2.5917	44.183	8.0216
10.11	-0.0045833	0.52681253	2.825	44.154	8.0192
10.12	-0.005	0.52677083	3.0808	44.154	8.0304
10.13	-0.005	0.52693753	3.3175	44.121	8.028
10.14	-0.0054167	0.52702083	3.5667	44.104	8.0248
10.15	-0.005625	0.52685423	3.8075	44.083	8.0216
10.16	-0.0054167	0.52702083	4.0575	44.083	8.0264
10.17	-0.0058333	0.52689583	4.2908	44.054	8.0248
10.18	-0.0058333	0.52685423	4.5342	44.033	8.0184
10.19	-0.0052083	0.52689583	4.8017	44.021	8.0232
10.2	-0.0060417	0.52714583	5.0242	43.992	8.0256
10.21	-0.0060417	0.52639583	5.2717	43.987	8.0264
10.22	-0.00625	0.52672923	5.5317	43.933	8.0184
10.23	-0.0070833	0.52672923	5.8	43.896	8.032
10.24	-0.0077083	0.52672923	6.0667	43.804	8.0216
10.25	-0.00875	0.52681253	6.34	43.487	8.0216
10.26	-0.0095833	0.52610423	6.5758	43.004	8.0264
10.27	-0.010625	0.52614583	6.8558	42.754	8.0264
10.28	-0.013333	0.52589583	7.1317	42.575	8.0264
10.29	-0.015833	0.52643753	7.4258	42.475	8.0224
10.3	-0.019792	0.52618753	7.7292	42.342	8.0288
10.31	-0.024167	0.52593753	8.025	42.212	8.0328
10.32	-0.030208	0.52585423	8.3358	42.058	8.0168
10.33	-0.037292	0.52547923	8.6625	41.65	8.0264
10.34	-0.044167	0.52539583	8.9575	40.183	8.0352
10.35	-0.052083	0.52485423	9.1858	37.8	8.0248
10.36	-0.061875	0.52435423	9.3633	34.608	8.0216
10.37	-0.072083	0.52339553	9.4317	30.717	8.0208
10.38	-0.082917	0.52281253	9.4425	26.329	8.0272
10.39	-0.095625	0.52210453	9.345	21.892	8.0256
10.4	-0.10729	0.52068753	9.2008	17.817	8.0304
10.41	-0.12083	0.51947953	9.01	14.387	8.0232
10.42	-0.13479	0.51914553	8.8058	11.733	8.024
10.43	-0.14854	0.51743753	8.6133	9.7833	8.0344
10.44	-0.16188	0.51547953	8.4233	8.5417	8.0208
10.45	-0.17646	0.51435453	8.275	7.9	8.0192
10.46	-0.19042	0.51227053	8.1292	7.7	8.0152
10.47	-0.20479	0.51047953	8.0425	7.8958	8.0224
10.48	-0.21875	0.50835453	7.9858	8.3458	8.0184
10.49	-0.23375	0.50593753	7.9392	8.9625	8.0312
10.5	-0.24792	0.50393753	7.945	9.675	8.024
10.51	-0.26375	0.50097953	7.9592	10.363	8.028
10.52	-0.27958	0.49847953	8.0092	10.992	8.0328
10.53	-0.29375	0.49564553	8.0475	11.463	8.0248
10.54	-0.30917	0.49272953	8.1167	11.783	8.0256
10.55	-0.32563	0.48956253	8.1792	11.925	8.0256
10.56	-0.34208	0.48635453	8.2508	11.863	8.02
10.57	-0.3575	0.48318753	8.285	11.608	8.0232
10.58	-0.37313	0.47956253	8.34	11.192	8.0224
10.59	-0.39021	0.47577053	8.3683	10.675	8.0344
10.6	-0.40667	0.47164553	8.385	10.046	8.0216
10.61	-0.42333	0.46760453	8.3792	9.375	8.02
10.62	-0.44104	0.46314553	8.35	8.7625	8.0288
10.63	-0.45938	0.45893753	8.3392	8.1708	8.0264
10.64	-0.47625	0.45447953	8.3083	7.6875	8.0216
10.65	-0.49396	0.44935453	8.2458	7.3542	8.0216
10.66	-0.5125	0.44460453	8.2058	7.1375	8.0296
10.67	-0.53063	0.43960453	8.1642	7.0958	8.0144
10.68	-0.54917	0.43406253	8.1225	7.1542	8.0248
10.69	-0.5675	0.42864253	8.0858	7.3708	8.0192
10.7	-0.58688	0.42285253	8.0558	7.6708	8.0256
10.71	-0.60542	0.41656253	8.0267	8.0625	8.0232
10.72	-0.62479	0.41064253	8.0133	8.4875	8.0328
10.73	-0.64417	0.40427253	8.025	8.9208	8.0208
10.74	-0.66396	0.39760253	8.0575	9.3083	8.0264
10.75	-0.68333	0.39093253	8.055	9.6542	8.0256
10.76	-0.70333	0.38414253	8.0883	9.9458	8.0192
10.77	-0.72375	0.37706253	8.135	10.154	8.0264
10.78	-0.74458	0.36948253	8.1425	10.283	8.0264
10.79	-0.76625	0.36214253	8.17	10.313	8.0208
10.8	-0.78771	0.35431253	8.19	10.258	8.0184
10.81	-0.80896	0.34668253	8.2275	10.158	8.0304
10.82	-0.83083	0.33823253	8.2058	9.9875	8.024
10.83	-0.85375	0.32981253	8.2217	9.8	8.0272
10.84	-0.8775	0.32135253	8.2283	9.6125	8.024
10.85	-0.90167	0.31264253	8.2133	9.4458	8.0232
10.86	-0.92562	0.30331253	8.1825	9.3292	8.0232
10.87	-0.95042	0.29427253	8.17	9.2417	8.0256
10.88	-0.97563	0.28464253	8.1425	9.2167	8.0304
10.89	-1.001	0.27498253	8.1258	9.2542	8.0232
10.9	-1.0273	0.26464253	8.1225	9.3625	8.028
10.91	-1.0542	0.25402253	8.0925	9.5125	8.0184
10.92	-1.0817	0.24373253	8.0925	9.7125	8.0312
10.93	-1.1106	0.23202253	8.0867	9.9375	8.02
10.94	-1.1394	0.22148253	8.0825	10.179	8.028
10.95	-1.1681	0.20948253	8.0808	10.421	8.0248
10.96	-1.1983	0.19789253	8.0983	10.617	8.0224
10.97	-1.23	0.18573253	8.105	10.821	8.02
10.98	-1.2617	0.17285253	8.1233	10.954	8.0264
10.99	-1.295	0.16023253	8.1133	11.088	8.02
11	-1.3288	0.14731253	8.1308	11.137	8.0264
11.01	-1.364	0.13377253	8.1375	11.154	8.0224
11.02	-1.4013	0.12002253	8.15	11.171	8.0192
11.03	-1.4388	0.10585253	8.1458	11.146	8.028
11.04	-1.4779	0.09143253	8.145	11.1	8.0216
11.05	-1.519	0.07618253	8.155	11.096	8.0208
11.06	-1.5621	0.06077253	8.1492	11.088	8.0264
11.07	-1.6065	0.04568253	8.1517	11.083	8.0208
11.08	-1.6531	0.02931253	8.1517	11.063	8.028
11.09	-1.7002	0.01243253	8.17	11.029	8.0256
11.1	-1.341	-0.00406747	8.2775	10.854	8.0264
11.11	0.73229	-0.00526747	8.4	10.317	8.0168
11.12	0.21229	-0.00026747	8.5417	9.3667	8.0232
11.13	0.070208	0.00089253	8.5908	8.0583	8.0328
11.14	0.33083	0.00110253	8.5667	6.6458	8.0296
11.15	0.39625	0.00481253	8.4542	5.3875	8.0216
11.16	-0.15979	0.00527253	8.3867	4.3792	8.0304
11.17	-0.45479	0.00273253	8.2967	3.6167	8.0232
11.18	0.056042	0.00052253	8.1267	3.2292	8.024
11.19	-0.15521	0.00235253	7.9542	3.3917	8.0224
11.2	-0.60979	-0.00101747	7.8733	3.9542	8.0168
11.21	-0.54354	-0.00826747	7.8467	4.7458	8.0288
11.22	0.66417	-0.00539747	7.8283	5.6542	8.0176
11.23	0.37604	-0.00056747	7.83	6.5708	8.024
11.24	-0.22021	0.00018253	7.9292	7.375	8.0328
11.25	-0.19521	-0.00293747	7.9767	7.9333	8.0264
11.26	0.25104	-0.00306747	8.0042	8.3458	8.0216
11.27	-0.084792	-0.00126747	8.0775	8.5917	8.0184
11.28	-0.50813	-0.00368747	8.1733	8.6208	8.0232
11.29	-0.0875	-0.00710747	8.2392	8.4208	8.024
11.3	0.24854	-0.00572747	8.265	8.0625	8.0184
11.31	0.066458	-0.00347747	8.295	7.5875	8.0232
11.32	-0.215	-0.00389747	8.3275	7.0292	8.028
11.33	0.32979	-0.00560747	8.3117	6.4125	8.0288
11.34	0.38271	-0.00110747	8.2742	5.8458	8.0168
11.35	0.11833	0.00102253	8.2358	5.3667	8.028
11.36	-0.12646	0.00160253	8.1908	5.0167	8.0104
11.37	-0.0097917	0.00118253	8.1142	4.85	8.0184
11.38	0.034167	0.00210253	8.0208	4.9583	8.0232
11.39	-0.11167	0.00102253	7.97	5.2625	8.0312
11.4	-0.42708	-0.00081747	7.9317	5.7292	8.0232
11.41	0.093958	-0.00285747	7.9242	6.2417	8.0184
11.42	0.19479	-0.00135747	7.9325	6.7792	8.0264
11.43	0.10563	0.00068253	7.9975	7.2625	8.024
11.44	-0.04	0.00073253	8.0542	7.5833	8.0232
11.45	0.24583	0.00181253	8.0983	7.7167	8.0208
11.46	0.16979	0.00464253	8.1508	7.7292	8.0256
11.47	-0.031667	0.00556253	8.1858	7.6	8.0272
11.48	-0.19104	0.00431253	8.2108	7.325	8.0256
11.49	-0.059167	0.00335253	8.1917	7.0208	8.0264
11.5	-0.090833	0.00243253	8.1842	6.7958	8.028
11.51	-0.17729	0.00081253	8.1733	6.5792	8.0248
11.52	-0.0047917	-0.00064747	8.1633	6.3583	8.0256
11.53	0.25167	0.00089253	8.1742	6.1708	8.0232
11.54	0.16042	0.00318253	8.1517	5.9917	8.0224
11.55	0.019375	0.00448253	8.1375	5.875	8.024
11.56	-0.029375	0.00452253	8.0908	5.8167	8.0264
11.57	-0.060625	0.00460253	8.0783	5.8458	8.0304
11.58	-0.054167	0.00398253	8.0375	5.9917	8.0272
11.59	-0.12771	0.00293253	8.0275	6.1875	8.0232
11.6	-0.036875	0.00181253	8.0267	6.4042	8.0232
11.61	-0.0091667	0.00156253	8.0358	6.6208	8.0288
11.62	-0.046875	0.00135253	8.0358	6.8458	8.0224
11.63	-0.045625	0.00039253	8.07	7	8.0272
11.64	0.045	0.00077253	8.0967	7.075	8.0232
11.65	0.081875	0.00139253	8.1142	7.0583	8.0304
11.66	-0.03875	0.00231253	8.14	6.9792	8.0144
11.67	-0.062708	0.00143253	8.1458	6.8708	8.0264
11.68	-0.093542	0.00094253	8.1517	6.725	8.0328
11.69	-0.01875	0.00081253	8.125	6.5833	8.0256
11.7	0.0085417	0.00027253	8.1333	6.4792	8.02
11.71	-0.011458	-0.00031747	8.1267	6.3833	8.0208
11.72	0.055833	0.00052253	8.125	6.2875	8.0272
11.73	-0.000625	0.00102253	8.1042	6.225	8.0184
11.74	-0.025	-1.74699E-05	8.0925	6.2	8.0216
11.75	-0.086042	0.00023253	8.0742	6.2292	8.0144
11.76	-0.060625	-0.00043747	8.0533	6.2833	8.0256
11.77	-0.041667	-0.00051747	8.0558	6.3417	8.0344
11.78	-0.034792	-0.00089747	8.0517	6.4417	8.0232
11.79	0.047292	-0.00093747	8.0675	6.55	8.0248
11.8	0.075417	-0.00060747	8.0725	6.625	8.016
11.81	0.067083	-0.00010747	8.0867	6.6667	8.0184
11.82	0.045833	0.00014253	8.0983	6.6792	8.02
11.83	0.041458	0.00114253	8.0867	6.6667	8.0184
11.84	-0.02125	0.00135253	8.1008	6.6667	8.0264
11.85	-0.069375	0.00064253	8.0908	6.6167	8.0184
11.86	-0.077292	0.00056253	8.105	6.5958	8.024
11.87	-0.0375	-0.00026747	8.08	6.5625	8.02
11.88	-0.00875	6.25301E-05	8.0975	6.5542	8.0208
11.89	0.0175	-0.00026747	8.095	6.5333	8.02
11.9	0.076875	0.00052253	8.115	6.4708	8.0264
11.91	0.069167	0.00110253	8.0892	6.4292	8.0192
11.92	0.03	0.00139253	8.0958	6.3917	8.0224
11.93	-0.0175	0.00114253	8.0892	6.3625	8.0232
11.94	-0.04125	0.00168253	8.0975	6.3417	8.0272
11.95	-0.023542	0.00139253	8.0675	6.3667	8.0232
11.96	-0.004375	0.00139253	8.0717	6.4083	8.0216
11.97	0.017708	0.00156253	8.0808	6.4625	8.0256
11.98	0.041667	0.00214253	8.0708	6.4833	8.0184
11.99	0.043542	0.00252253	8.0867	6.4875	8.0224
12	-0.012083	0.00273253	8.08	6.5042	8.0224


==> spannungsbegrenzung.txt <==
%dU	0.01	1
%U0	40	40
%G	10000	10000
%Breite	100	40
%U	I	I
%in V	in A	in A
-60	-60	-59.99999988
-59.5	-59.5	-59.4999998
-59	-59	-58.99999967
-58.5	-58.5	-58.49999946
-58	-58	-57.99999912
-57.5	-57.5	-57.49999856
-57	-57	-56.99999764
-56.5	-56.5	-56.49999614
-56	-56	-55.9999937
-55.5	-55.5	-55.4999897
-55	-55	-54.99998318
-54.5	-54.5	-54.49997251
-54	-54	-53.9999551
-53.5	-53.5	-53.49992665
-53	-53	-52.9998802
-52.5	-52.5	-52.49980435
-52	-52	-51.9996805
-51.5	-51.5	-51.49947831
-51	-51	-50.99914823
-50.5	-50.5	-50.49860945
-50	-50	-49.99773011
-49.5	-49.5	-49.49629511
-49	-49	-48.99395367
-48.5	-48.5	-48.49013379
-48	-48	-47.98390319
-47.5	-47.5	-47.47374301
-47	-47	-46.95718059
-46.5	-46.5	-46.43019503
-46	-46	-45.88625933
-45.5	-45.5	-45.31480873
-45	-45	-44.69882171
-44.5	-44.5	-44.01108105
-44	-44	-43.20860676
-43.5	-43.5	-42.22491796
-43	-43	-40.96068745
-42.5	-42.5	-39.27602735
-42	-42	-36.99347728
-41	-41	-29.97340172
-40.5	-40.5	-25.20960291
-40.1	-40.09817955	-21.05166542
-40	-20	-20
-39.9	-0.001811375	-18.95333042
-39.5	-7.61856E-21	-14.91285642
-39	-1.45083E-42	-10.48871543
-38	-1.41363E-42	-4.529711037
-37.5	-1.39503E-42	-2.844681751
-37	-1.37643E-42	-1.754757308
-36.5	-1.35783E-42	-1.069896422
-36	-1.33923E-42	-0.647503559
-35.5	-1.32063E-42	-0.390036463
-35	-1.30203E-42	-0.234249782
-34.5	-1.28343E-42	-0.140419751
-34	-1.26483E-42	-0.084069187
-33.5	-1.24623E-42	-0.050289606
-33	-1.22763E-42	-0.030064689
-32.5	-1.20902E-42	-0.017965306
-32	-1.19042E-42	-0.010731204
-31.5	-1.17182E-42	-0.00640795
-31	-1.15322E-42	-0.003825232
-30.5	-1.13462E-42	-0.00228281
-30	-1.11602E-42	-0.001361936
-29.5	-1.09742E-42	-0.000812303
-29	-1.07882E-42	-0.000484341
-28.5	-1.06022E-42	-0.000288705
-28	-1.04162E-42	-0.000172037
-27.5	-1.02302E-42	-0.000102483
-27	-1.00442E-42	-6.10288E-05
-26.5	-9.8582E-43	-3.63304E-05
-26	-9.6722E-43	-2.16197E-05
-25.5	-9.48619E-43	-1.28609E-05
-25	-9.30019E-43	-7.64756E-06
-24.5	-9.11419E-43	-4.54571E-06
-24	-8.92818E-43	-2.70084E-06
-23.5	-8.74218E-43	-1.60402E-06
-23	-8.55617E-43	-9.52186E-07
-22.5	-8.37017E-43	-5.64975E-07
-22	-8.18417E-43	-3.3506E-07
-21.5	-7.99816E-43	-1.98605E-07
-21	-7.81216E-43	-1.17659E-07
-20.5	-7.62616E-43	-6.96645E-08
-20	-7.44015E-43	-4.12231E-08
-19.5	-7.25415E-43	-2.4378E-08
-19	-7.06814E-43	-1.44069E-08
-18.5	-6.88214E-43	-8.50825E-09
-18	-6.69614E-43	-5.02104E-09
-17.5	-6.51013E-43	-2.96082E-09
-17	-6.32413E-43	-1.74452E-09
-16.5	-6.13813E-43	-1.02698E-09
-16	-5.95212E-43	-6.04022E-10
-15.5	-5.76612E-43	-3.54909E-10
-15	-5.58011E-43	-2.08319E-10
-14.5	-5.39411E-43	-1.2214E-10
-14	-5.20811E-43	-7.15272E-11
-13.5	-5.0221E-43	-4.18341E-11
-13	-4.8361E-43	-2.44339E-11
-12.5	-4.65009E-43	-1.42499E-11
-12	-4.46409E-43	-8.29728E-12
-11.5	-4.27809E-43	-4.82287E-12
-11	-4.09208E-43	-2.79803E-12
-10.5	-3.90608E-43	-1.61995E-12
-10	-3.72008E-43	-9.35762E-13
-9.5	-3.53407E-43	-5.3919E-13
-9	-3.34807E-43	-3.09823E-13
-8.5	-3.16206E-43	-1.77477E-13
-8	-2.97606E-43	-1.01313E-13
-7.5	-2.79006E-43	-5.7609E-14
-7	-2.60405E-43	-3.26122E-14
-6.5	-2.41805E-43	-1.83674E-14
-6	-2.23205E-43	-1.02835E-14
-5.5	-2.04604E-43	-5.71746E-15
-5	-1.86004E-43	-3.15256E-15
-4.5	-1.67403E-43	-1.72091E-15
-4	-1.48803E-43	-9.27809E-16
-3.5	-1.30203E-43	-4.92402E-16
-3	-1.11602E-43	-2.55991E-16
-2.5	-9.30019E-44	-1.29389E-16
-2	-7.44015E-44	-6.27827E-17
-1.5	-5.58011E-44	-2.85597E-17
-1	-3.72008E-44	-1.15482E-17
-0.5	-1.86004E-44	-3.50218E-18
0	0	0
0.5	1.86004E-44	3.50218E-18
1	3.72008E-44	1.15482E-17
1.5	5.58011E-44	2.85597E-17
2	7.44015E-44	6.27827E-17
2.5	9.30019E-44	1.29389E-16
3	1.11602E-43	2.55991E-16
3.5	1.30203E-43	4.92402E-16
4	1.48803E-43	9.27809E-16
4.5	1.67403E-43	1.72091E-15
5	1.86004E-43	3.15256E-15
5.5	2.04604E-43	5.71746E-15
6	2.23205E-43	1.02835E-14
6.5	2.41805E-43	1.83674E-14
7	2.60405E-43	3.26122E-14
7.5	2.79006E-43	5.7609E-14
8	2.97606E-43	1.01313E-13
8.5	3.16206E-43	1.77477E-13
9	3.34807E-43	3.09823E-13
9.5	3.53407E-43	5.3919E-13
10	3.72008E-43	9.35762E-13
10.5	3.90608E-43	1.61995E-12
11	4.09208E-43	2.79803E-12
11.5	4.27809E-43	4.82287E-12
12	4.46409E-43	8.29728E-12
12.5	4.65009E-43	1.42499E-11
13	4.8361E-43	2.44339E-11
13.5	5.0221E-43	4.18341E-11
14	5.20811E-43	7.15272E-11
14.5	5.39411E-43	1.2214E-10
15	5.58011E-43	2.08319E-10
15.5	5.76612E-43	3.54909E-10
16	5.95212E-43	6.04022E-10
16.5	6.13813E-43	1.02698E-09
17	6.32413E-43	1.74452E-09
17.5	6.51013E-43	2.96082E-09
18	6.69614E-43	5.02104E-09
18.5	6.88214E-43	8.50825E-09
19	7.06814E-43	1.44069E-08
19.5	7.25415E-43	2.4378E-08
20	7.44015E-43	4.12231E-08
20.5	7.62616E-43	6.96645E-08
21	7.81216E-43	1.17659E-07
21.5	7.99816E-43	1.98605E-07
22	8.18417E-43	3.3506E-07
22.5	8.37017E-43	5.64975E-07
23	8.55617E-43	9.52186E-07
23.5	8.74218E-43	1.60402E-06
24	8.92818E-43	2.70084E-06
24.5	9.11419E-43	4.54571E-06
25	9.30019E-43	7.64756E-06
25.5	9.48619E-43	1.28609E-05
26	9.6722E-43	2.16197E-05
26.5	9.8582E-43	3.63304E-05
27	1.00442E-42	6.10288E-05
27.5	1.02302E-42	0.000102483
28	1.04162E-42	0.000172037
28.5	1.06022E-42	0.000288705
29	1.07882E-42	0.000484341
29.5	1.09742E-42	0.000812303
30	1.11602E-42	0.001361936
30.5	1.13462E-42	0.00228281
31	1.15322E-42	0.003825232
31.5	1.17182E-42	0.00640795
32	1.19042E-42	0.010731204
32.5	1.20902E-42	0.017965306
33	1.22763E-42	0.030064689
33.5	1.24623E-42	0.050289606
34	1.26483E-42	0.084069187
34.5	1.28343E-42	0.140419751
35	1.30203E-42	0.234249782
35.5	1.32063E-42	0.390036463
36	1.33923E-42	0.647503559
36.5	1.35783E-42	1.069896422
37	1.37643E-42	1.754757308
37.5	1.39503E-42	2.844681751
38	1.41363E-42	4.529711037
39	1.45083E-42	10.48871543
39.5	7.61856E-21	14.91285642
39.9	0.001811375	18.95333042
40	20	20
40.1	40.09817955	21.05166542
40.5	40.5	25.20960291
41	41	29.97340172
42	42	36.99347728
42.5	42.5	39.27602735
43	43	40.96068745
43.5	43.5	42.22491796
44	44	43.20860676
44.5	44.5	44.01108105
45	45	44.69882171
45.5	45.5	45.31480873
46	46	45.88625933
46.5	46.5	46.43019503
47	47	46.95718059
47.5	47.5	47.47374301
48	48	47.98390319
48.5	48.5	48.49013379
49	49	48.99395367
49.5	49.5	49.49629511
50	50	49.99773011
50.5	50.5	50.49860945
51	51	50.99914823
51.5	51.5	51.49947831
52	52	51.9996805
52.5	52.5	52.49980435
53	53	52.9998802
53.5	53.5	53.49992665
54	54	53.9999551
54.5	54.5	54.49997251
55	55	54.99998318
55.5	55.5	55.4999897
56	56	55.9999937
56.5	56.5	56.49999614
57	57	56.99999764
57.5	57.5	57.49999856
58	58	57.99999912
58.5	58.5	58.49999946
59	59	58.99999967
59.5	59.5	59.4999998
60	60	59.99999988

